Comparative Study of ECG Denoising Methods for Wearable Applications

Reliable electrocardiogram (ECG) monitoring in wearable and space environments requires effective denoising of signals corrupted by non-stationary electromyogram (EMG) interference. This paper presents a comparative evaluation of model-based and DL-based denoising techniques for upper-arm ECG recordings acquired under real conditions. The model-based methods include three empirical mode decomposition (EMD) variants and a discrete wavelet transform (DWT) approach, while the deep learning (DL) side is represented by a stacked denoising autoencoder (SDAE) and a physics-informed neural network (PINN). All methods are evaluated on real acquisitions under both relaxed and voluntary muscle contraction conditions, using root mean squared error (RMSE), Pearson correlation, and peak-to-peak signal-to-noise ratio (PPSNR) as performance metrics. Results reveal a fundamental trade-off: DL methods achieve superior morphological reconstruction, while DWT provides the strongest noise suppression, highlighting complementary strengths for wearable cardiac monitoring applications.

==> ecg_Comparison_S2_20sec_08_04_2026.csv <==
Time,Original,Noisy,SDAE_L1,PINN_L4,SDAE_L5,PINN_L8
0.0,-0.035624908,0.017781876,-0.20254696905612946,-0.020055212080478668,-0.02437390573322773,0.021336879581212997
0.0048828125,-0.17155285,0.063298722,-0.016567181795835495,0.07506110519170761,-0.055517490953207016,0.08804508298635483
0.009765625,-0.2682887,0.16117591,0.08599837869405746,0.10525336116552353,-0.08100675791501999,0.11349713057279587
0.0146484375,-0.20646966,0.06151818,0.03553827479481697,0.1104717031121254,-0.07276089489459991,0.0896303579211235
0.01953125,-0.15485026,0.13305092,-0.020915767177939415,0.20223583281040192,-0.13648821413516998,0.1789947897195816
0.0244140625,-0.14891932,0.46937387,0.0037930854596197605,0.3657100200653076,-0.20805911719799042,0.3877960443496704
0.029296875,-0.21023202,0.46107057,0.056073933839797974,0.36044520139694214,-0.2039763182401657,0.3433520197868347
0.0341796875,-0.29987605,0.11289069,0.016468651592731476,0.14730989933013916,-0.1381680965423584,0.14362862706184387
0.0390625,-0.31530137,-0.095580309,-0.15198823809623718,-0.16891494393348694,-0.08825989067554474,-0.03958937153220177
0.0439453125,-0.1693613,-0.63543052,-0.3708736002445221,-0.6753379106521606,-0.12053088843822479,-0.52769535779953
0.048828125,-0.054905192,-1.3487537,-0.4242382049560547,-1.3350107669830322,-0.18494239449501038,-1.2230725288391113
0.0537109375,-0.080183497,-1.197799,-0.28751271963119507,-1.1529054641723633,-0.21048210561275482,-1.1109658479690552
0.05859375,-0.079686555,-0.56142505,-0.18331900238990784,-0.6086580157279968,-0.23463575541973114,-0.6746100187301636
0.0634765625,-0.038352743,-0.34376438,-0.13138045370578766,-0.3468194305896759,-0.24016307294368744,-0.3810217082500458
0.068359375,-0.016845033,-0.26923949,-0.18059822916984558,-0.18196071684360504,-0.18079930543899536,-0.2650933563709259
0.0732421875,0.046931578,0.09115711,-0.21207179129123688,0.006761977449059486,-0.10474874824285507,-0.08308728039264679
0.078125,0.1234456,0.11837579,-0.1367792934179306,0.11803623288869858,-0.05383868142962456,0.14482608437538147
0.0830078125,0.15065408,0.16385199,-0.05965451896190643,0.14981913566589355,0.0025601841043680906,0.21247251331806183
0.087890625,0.1552766,0.18646969,0.08278408646583557,0.11038816720247269,0.10372011363506317,0.07735578715801239
0.0927734375,0.10757982,-0.080248378,0.35934457182884216,0.054926011711359024,0.19767345488071442,0.03163369372487068
0.09765625,-0.005510136,0.13810382,0.5924744009971619,0.3229401409626007,0.27939921617507935,0.24140378832817078
0.1025390625,0.10973723,0.96285135,0.7156007289886475,0.8261671662330627,0.2726409435272217,0.7328168153762817
0.107421875,0.30389149,1.3863322,0.7977669835090637,0.9994553327560425,0.1449061632156372,1.1688679456710815
0.1123046875,0.53128736,1.2436029,0.8381682634353638,1.0940394401550293,0.16410015523433685,1.247573971748352
0.1171875,0.92050892,1.1780631,0.7963622212409973,1.0521503686904907,0.35484495759010315,1.0710457563400269
0.1220703125,1.0587931,0.99800131,0.6362802982330322,0.8100868463516235,0.5524083375930786,0.7854912877082825
0.126953125,0.89207061,0.43125787,0.37425342202186584,0.443773478269577,0.714899480342865,0.4538046419620514
0.1318359375,0.71379402,-0.015504759,0.15304067730903625,0.12159901112318039,0.7933985590934753,0.08592383563518524
0.13671875,0.50975047,-0.10743446,-0.014945588074624538,-0.18930132687091827,0.773051381111145,-0.19522015750408173
0.1416015625,0.21834233,-0.54538235,-0.1678241789340973,-0.48954835534095764,0.6623373627662659,-0.45723381638526917
0.146484375,-0.099879344,-0.67500644,-0.1660437136888504,-0.5530117154121399,0.5068206787109375,-0.5806474685668945
0.1513671875,-0.31425722,-0.30507364,-0.058017149567604065,-0.4231662452220917,0.36963149905204773,-0.4101511240005493
0.15625,-0.43750221,-0.31616626,-0.09180653840303421,-0.3861735165119171,0.13464373350143433,-0.3758774399757385
0.1611328125,-0.59576341,-0.43499267,-0.3528914451599121,-0.48345768451690674,-0.22349674999713898,-0.477458119392395
0.166015625,-0.70182356,-0.56266493,-0.6355411410331726,-0.6409432888031006,-0.5124431252479553,-0.6463456749916077
0.1708984375,-0.76288586,-0.83415983,-0.7348668575286865,-0.7602724432945251,-0.6480503678321838,-0.748842179775238
0.17578125,-0.86078293,-0.57998525,-0.639640212059021,-0.7042043805122375,-0.7026201486587524,-0.6943089365959167
0.1806640625,-0.95938067,-0.52721371,-0.5355483293533325,-0.6829093098640442,-0.7616376280784607,-0.6211371421813965
0.185546875,-1.1280022,-0.85596908,-0.5985697507858276,-0.8169387578964233,-0.8765994310379028,-0.736382246017456
0.1904296875,-1.2007436,-0.77546795,-0.7356423139572144,-0.7272655963897705,-1.0264148712158203,-0.7450847625732422
0.1953125,-1.2852657,-0.40099788,-0.7800729274749756,-0.439345121383667,-1.1505342721939087,-0.5192601680755615
0.2001953125,-1.3387679,-0.19235305,-0.7793490886688232,-0.1631828099489212,-1.1883856058120728,-0.48931944370269775
0.205078125,-1.3375683,0.090074312,-0.7886351943016052,0.02802804857492447,-1.2334365844726562,-0.6329593062400818
0.2099609375,-1.5514013,0.27230115,-0.7692238688468933,0.09778079390525818,-1.3063877820968628,-0.8489442467689514
0.21484375,-2.0579855,-0.53534945,-0.9618826508522034,-0.7119892239570618,-1.3333430290222168,-1.0627034902572632
0.2197265625,-2.2767758,-2.2841273,-1.5607534646987915,-1.7674615383148193,-1.4963465929031372,-1.6745376586914062
0.224609375,-1.1131127,-3.4541802,-2.3111116886138916,-2.3455960750579834,-1.9449987411499023,-2.321322441101074
0.2294921875,1.5645994,-3.1802884,-2.3214197158813477,-2.3289663791656494,-1.9422484636306763,-2.1052184104919434
0.234375,4.6700717,-1.1325214,-0.6682847738265991,-0.40767595171928406,-0.4920036196708679,-0.2955903112888336
0.2392578125,6.4513285,2.8302543,2.4402899742126465,2.66998028755188,2.305157423019409,2.64426326751709
0.244140625,5.7204261,6.291136,5.660523414611816,5.8389458656311035,5.352955341339111,5.74816370010376
0.2490234375,3.2905953,6.7837774,6.7350544929504395,6.838340759277344,6.590219497680664,6.855045318603516
0.25390625,0.77682026,4.7497891,4.596987247467041,4.674765586853027,4.943985462188721,4.801749229431152
0.2587890625,-0.54612782,1.6406477,1.2601548433303833,1.538047432899475,1.890641689300537,1.4929215908050537
0.263671875,-0.65169344,-0.80888907,-0.7678413391113281,-0.8857737183570862,-0.4723535478115082,-0.8215412497520447
0.2685546875,-0.6866976,-1.298347,-1.08021879196167,-1.5280314683914185,-1.0665171146392822,-1.2319952249526978
0.2734375,-0.83149962,-0.85888413,-0.603901207447052,-0.9218900799751282,-0.7171899676322937,-0.7594091892242432
0.2783203125,-0.89312074,-0.53793708,-0.4341799318790436,-0.6013238430023193,-0.6635705828666687,-0.47457247972488403
0.283203125,-0.96750085,-0.45781118,-0.5798866748809814,-0.6188008785247803,-0.7532305121421814,-0.5634208917617798
0.2880859375,-0.95982661,-0.68766614,-0.6564418077468872,-0.740202009677887,-0.7818471193313599,-0.7808732986450195
0.29296875,-0.92606245,-1.1059295,-0.7433294653892517,-1.1040149927139282,-0.8460960984230042,-1.0305079221725464
0.2978515625,-0.97106068,-1.276566,-0.8279884457588196,-1.2420214414596558,-0.8476292490959167,-1.1626530885696411
0.302734375,-0.85166481,-1.1110311,-0.6994150876998901,-1.121187448501587,-0.8137133121490479,-1.0307389497756958
0.3076171875,-0.59823897,-0.89378203,-0.6227654814720154,-0.9070591926574707,-0.7533829212188721,-0.8482015132904053
0.3125,-0.49783851,-0.77961022,-0.6642279028892517,-0.7491940855979919,-0.6349409818649292,-0.741174042224884
0.3173828125,-0.4451789,-0.55046667,-0.6154260039329529,-0.5749751925468445,-0.5071370005607605,-0.5532214641571045
0.322265625,-0.27937002,-0.40766707,-0.47179555892944336,-0.40445154905319214,-0.3882855474948883,-0.3887740969657898
0.3271484375,-0.1259502,-0.25301806,-0.224673792719841,-0.19833824038505554,-0.30454665422439575,-0.2614637613296509
0.33203125,-0.10062466,0.038938231,0.062086623162031174,0.042806364595890045,-0.20727761089801788,-0.01732529327273369
0.3369140625,-0.035359824,0.38994938,0.18710601329803467,0.327731192111969,-0.06724900752305984,0.2978586256504059
0.341796875,0.021610369,0.50452477,0.08579862117767334,0.4018532931804657,0.03317608684301376,0.37559327483177185
0.3466796875,0.0070212735,0.23349947,-0.03508787974715233,0.24822883307933807,0.1104164645075798,0.22105373442173004
0.3515625,0.1224691,0.054245786,-0.09574280679225922,0.0628642812371254,0.1598045974969864,0.11917173117399216
0.3564453125,0.2614567,-0.07904991,-0.0526958666741848,-0.16373322904109955,0.19052425026893616,-0.1116538718342781
0.361328125,0.22352896,-0.46461793,0.0924212858080864,-0.302548885345459,0.2188890129327774,-0.3741648197174072
0.3662109375,0.16455174,-0.21109993,0.16003215312957764,-0.08187820017337799,0.1723182201385498,-0.13858762383460999
0.37109375,0.17513906,0.61306717,0.1374896913766861,0.3581331968307495,0.13014554977416992,0.4842565953731537
0.3759765625,0.14968461,0.66752465,0.14771179854869843,0.45267945528030396,0.14365598559379578,0.5689032673835754
0.380859375,0.14946339,0.061274238,0.0766560435295105,0.11098934710025787,0.1471414864063263,0.07461931556463242
0.3857421875,0.24117035,-0.33489533,-0.10191221535205841,-0.3411078453063965,0.12099332362413406,-0.384455144405365
0.390625,0.22928227,-0.7309768,-0.2853924632072449,-0.7093191742897034,0.09279277920722961,-0.6100761890411377
0.3955078125,0.078458012,-0.84995722,-0.3925434648990631,-0.7458550930023193,0.07073516398668289,-0.5739481449127197
0.400390625,0.0028496586,-0.44394745,-0.34837645292282104,-0.48888248205184937,0.013630954548716545,-0.44391974806785583
0.4052734375,-0.063455867,-0.28173672,-0.1977318376302719,-0.230658158659935,-0.0935383141040802,-0.3182021677494049
0.41015625,-0.17288164,0.0047079571,-0.021476777270436287,0.058909498155117035,-0.17350220680236816,0.02796320617198944
0.4150390625,-0.22853643,0.62795873,0.12381842732429504,0.5598177313804626,-0.19991733133792877,0.5272808074951172
0.419921875,-0.25049698,0.84617505,0.22069475054740906,0.7037595510482788,-0.217646986246109,0.7538694739341736
0.4248046875,-0.2850927,0.63235902,0.21362966299057007,0.6728807091712952,-0.2565098702907562,0.6660528182983398
0.4296875,-0.27766929,0.43605363,0.14476507902145386,0.5533135533332825,-0.31940361857414246,0.5686308145523071
0.4345703125,-0.27972226,0.47684098,0.1168760135769844,0.5453583002090454,-0.35535746812820435,0.5959305167198181
0.439453125,-0.3398021,0.60030896,0.22342993319034576,0.5483755469322205,-0.37959352135658264,0.6140754818916321
0.4443359375,-0.40719565,0.51279837,0.31574246287345886,0.48593229055404663,-0.36181679368019104,0.5124509334564209
0.44921875,-0.36676413,0.39763783,0.28098949790000916,0.39366254210472107,-0.33656612038612366,0.3825922906398773
0.4541015625,-0.27602154,0.37458313,0.12075808644294739,0.30343300104141235,-0.3253777027130127,0.2871350347995758
0.458984375,-0.19629117,0.12150071,-0.06788306683301926,0.07931052893400192,-0.2449025809764862,0.08100035041570663
0.4638671875,-0.036100277,-0.30791964,-0.21004126965999603,-0.21567469835281372,-0.12263951450586319,-0.1801656037569046
0.46875,0.13711237,-0.2293307,-0.26012638211250305,-0.2663385272026062,-0.03879105672240257,-0.24115468561649323
0.4736328125,0.2539953,-0.14345729,-0.2586217522621155,-0.3196217715740204,0.07451760768890381,-0.26975017786026
0.478515625,0.36523887,-0.72813092,-0.31529751420021057,-0.6914390325546265,0.20570291578769684,-0.6658972501754761
0.4833984375,0.43166713,-0.90070919,-0.3665753901004791,-0.7918486595153809,0.31788545846939087,-0.840068519115448
0.48828125,0.48011275,-0.501861,-0.30783915519714355,-0.5722059011459351,0.4211341440677643,-0.5679152011871338
0.4931640625,0.60839516,-0.38285585,-0.16473236680030823,-0.4064730107784271,0.5305274724960327,-0.4014788568019867
0.498046875,0.66403454,-0.18977743,-0.004289066884666681,-0.2851361930370331,0.6134607195854187,-0.34690576791763306
0.5029296875,0.7164659,0.19245031,0.1465364396572113,0.07818925380706787,0.027343321591615677,0.16068796813488007
0.5078125,0.79727958,0.17067822,0.08427170664072037,0.14055350422859192,0.04271978139877319,0.13336844742298126
0.5126953125,0.81033692,0.029764951,0.011314601637423038,-0.0005748936673626304,-0.005648473743349314,-0.004005339462310076
0.517578125,0.72466198,-0.22964582,-0.06293398141860962,-0.24992775917053223,-0.07626030594110489,-0.24052760004997253
0.5224609375,0.58357166,-0.49798172,-0.13899794220924377,-0.4041328430175781,-0.09494417905807495,-0.4106406271457672
0.52734375,0.3565303,-0.3595665,-0.09405909478664398,-0.28513380885124207,0.01073832344263792,-0.3435225188732147
0.5322265625,0.10414042,-0.053586091,0.007954543456435204,-0.05200273543596268,0.17993657290935516,-0.0706106498837471
0.537109375,-0.08736893,0.26993983,0.09684739261865616,0.24560502171516418,0.2852132320404053,0.21622323989868164
0.5419921875,-0.29447103,0.50903523,0.17594219744205475,0.4759077727794647,0.27050769329071045,0.45762163400650024
0.546875,-0.46818837,0.64083633,0.22893847525119781,0.5228927731513977,0.22665661573410034,0.5613375902175903
0.5517578125,-0.58976678,0.55934109,0.16067011654376984,0.4178561568260193,0.15610601007938385,0.4148623049259186
0.556640625,-0.71527994,0.019280256,0.017468102276325226,0.09357000142335892,0.12066642940044403,0.07771363109350204
0.5615234375,-0.74984499,-0.2631532,-0.06681554764509201,-0.13041308522224426,0.11783719062805176,-0.033624257892370224
0.56640625,-0.67892032,0.074946089,-0.051167793571949005,-0.017967578023672104,0.11305807530879974,0.07754070311784744
0.5712890625,-0.61920086,0.15372413,0.00697086937725544,0.04911239072680473,0.13180960714817047,0.06773705780506134
0.576171875,-0.62808755,-0.10511728,0.05344598740339279,0.03253168240189552,0.10040505230426788,0.04561122879385948
0.5810546875,-0.61189851,0.17479179,0.043457888066768646,0.16217078268527985,0.021838925778865814,0.16574102640151978
0.5859375,-0.52891905,0.43823532,-0.04604005068540573,0.26391640305519104,-0.10578242689371109,0.24568594992160797
0.5908203125,-0.4398857,-0.046219505,-0.12212442606687546,0.06084541231393814,-0.18874181807041168,0.04545023664832115
0.595703125,-0.2838842,-0.13166568,-0.08659353852272034,-0.048405081033706665,-0.18317346274852753,-0.05670243501663208
0.6005859375,-0.058787021,0.18041269,-0.07882007211446762,0.06597844511270523,-0.19466476142406464,0.09082837402820587
0.60546875,0.0078890438,0.13535657,-0.2352318912744522,0.06272577494382858,-0.20125050842761993,0.096514031291008
0.6103515625,0.076320633,-0.1148808,-0.35880428552627563,-0.05955297872424126,-0.1873467117547989,-0.0467819944024086
0.615234375,0.15636101,-0.10429712,-0.2878972291946411,-0.13310471177101135,-0.17721065878868103,-0.1380636841058731
0.6201171875,0.085150451,-0.15556432,-0.18941530585289001,-0.1877441704273224,-0.1923341006040573,-0.1904066503047943
0.625,0.19651883,-0.2899808,-0.1582396775484085,-0.19493772089481354,-0.18700578808784485,-0.2074003964662552
0.6298828125,0.30668323,-0.044034562,-0.08785001188516617,-0.11662683635950089,-0.15861447155475616,-0.13664065301418304
0.634765625,0.30404366,-0.056481381,-0.028575967997312546,-0.13711945712566376,-0.17122989892959595,-0.16659820079803467
0.6396484375,0.3402869,-0.41631164,-0.0026200772263109684,-0.3394886255264282,-0.10632585734128952,-0.32951387763023376
0.64453125,0.27342327,-0.43095719,0.013436824083328247,-0.393587201833725,-0.06555183231830597,-0.3903321623802185
0.6494140625,0.19330445,-0.29292839,0.028568783774971962,-0.3210799992084503,-0.07864853739738464,-0.31715768575668335
0.654296875,0.26310749,-0.28871204,0.0945284515619278,-0.17582032084465027,0.01643829606473446,-0.20005060732364655
0.6591796875,0.27219421,0.1430717,0.09501976519823074,0.09400312602519989,0.08351017534732819,0.08761250227689743
0.6640625,0.15142766,0.45132852,0.007188046351075172,0.3529362976551056,0.06063944101333618,0.36635202169418335
0.6689453125,0.17752125,0.36358736,-0.026810862123966217,0.35798901319503784,0.028199046850204468,0.3701336979866028
0.673828125,0.22249478,0.29104146,-0.019997138530015945,0.2922060191631317,0.03638916090130806,0.27343133091926575
0.6787109375,0.1061487,0.23075636,0.05010027810931206,0.26102790236473083,0.06982412934303284,0.23092123866081238
0.68359375,0.030372773,0.28020384,0.14290200173854828,0.2679159939289093,0.0931459367275238,0.27342405915260315
0.6884765625,0.079721506,0.30633458,0.07973115891218185,0.20472171902656555,0.08958042412996292,0.18630513548851013
0.693359375,0.083672049,-0.12954937,-0.0323869027197361,-0.1364831030368805,0.0791509822010994,-0.13173183798789978
0.6982421875,0.022373791,-0.50962252,-0.10330437868833542,-0.5318619012832642,0.07983766496181488,-0.4318132996559143
0.703125,0.10414345,-0.77127266,-0.08777729421854019,-0.6770426034927368,0.12203171849250793,-0.6621869802474976
0.7080078125,0.093523729,-0.49002111,0.07961618155241013,-0.3832804560661316,0.18275384604930878,-0.4963112771511078
0.712890625,-0.072816816,0.14442725,0.26320335268974304,0.09441612660884857,0.21451564133167267,0.09070410579442978
0.7177734375,-0.10874475,0.68042368,0.33211851119995117,0.6461917757987976,0.22370511293411255,0.7299405932426453
0.72265625,-0.12927447,0.89101657,0.3395217955112457,0.606370210647583,0.19274768233299255,0.8855783939361572
0.7275390625,-0.10619831,0.40029959,0.20655234158039093,0.3731405436992645,0.19574490189552307,0.4237695634365082
0.732421875,-0.069854908,-0.22830647,0.031644731760025024,-0.05121888592839241,0.14590869843959808,0.017877677455544472
0.7373046875,-0.038303194,-0.2086543,-0.047084227204322815,-0.23322224617004395,-0.008511440828442574,-0.18467305600643158
0.7421875,-0.028043222,-0.2162024,-0.088892862200737,-0.21565918624401093,-0.09314331412315369,-0.2382258176803589
0.7470703125,-0.058281026,-0.21620519,-0.025602014735341072,-0.17364194989204407,-0.14067241549491882,-0.2317727953195572
0.751953125,-0.18222179,-0.054232894,0.006111158523708582,-0.13404208421707153,-0.10744673758745193,-0.13730819523334503
0.7568359375,-0.22225763,-0.21753997,-0.08229269832372665,-0.18964053690433502,-0.007909256964921951,-0.20107731223106384
0.76171875,-0.21600936,-0.24256815,-0.16651630401611328,-0.17987403273582458,-0.07201080024242401,-0.18593688309192657
0.7666015625,-0.13892313,-0.011990237,-0.14977847039699554,-0.08391287922859192,-0.12978072464466095,-0.0781167596578598
0.771484375,-0.061958203,-0.087960966,-0.11678977310657501,-0.06814908236265182,-0.06573088467121124,-0.08438502252101898
0.7763671875,-0.14749109,-0.09303049,-0.13693974912166595,-0.12691357731819153,-0.050927165895700455,-0.1603510081768036
0.78125,-0.19333191,-0.21946352,-0.20712630450725555,-0.2585444450378418,-0.11328450590372086,-0.2893981337547302
0.7861328125,-0.14115407,-0.50920599,-0.26964449882507324,-0.4171667695045471,-0.2264755219221115,-0.4265086054801941
0.791015625,-0.082401823,-0.427897,-0.24901321530342102,-0.31303083896636963,-0.28456100821495056,-0.37570494413375854
0.7958984375,-0.12123542,-0.027998496,-0.20905114710330963,-0.06390226632356644,-0.2443619966506958,-0.0827101618051529
0.80078125,-0.214677,0.28134894,-0.17755825817584991,0.1655709147453308,-0.19667775928974152,0.1936098337173462
0.8056640625,-0.12207435,0.19637308,-0.10196758061647415,0.1845497041940689,-0.21323667466640472,0.18772831559181213
0.810546875,0.049032554,0.034045791,-0.024438975378870964,0.03668469563126564,-0.24936680495738983,0.058460526168346405
0.8154296875,0.08657757,-0.096794751,0.023013409227132797,-0.019958755001425743,-0.18648527562618256,-0.026082830503582954
0.8203125,0.13686134,0.086338036,0.06065557897090912,0.09006781131029129,-0.02087230049073696,0.1315392702817917
0.8251953125,0.15291945,0.32354397,0.18313230574131012,0.24496108293533325,0.17009709775447845,0.2847723960876465
0.830078125,0.090967175,0.18736671,0.33846545219421387,0.33147770166397095,0.2749699354171753,0.3546594977378845
0.8349609375,0.0013730864,0.54187439,0.3794208765029907,0.5476192831993103,0.28181055188179016,0.5670832395553589
0.83984375,0.018891153,0.86532637,0.3152933120727539,0.7222434282302856,0.24830807745456696,0.771497368812561
0.8447265625,0.20015796,0.60842275,0.20999616384506226,0.6793687343597412,0.13692505657672882,0.6966447234153748
0.849609375,0.35662728,0.51055532,0.17453603446483612,0.5384737849235535,0.03836919367313385,0.5525314807891846
0.8544921875,0.67608808,0.54059984,0.23286956548690796,0.40921491384506226,0.13875296711921692,0.36856773495674133
0.859375,1.1678339,0.013550025,0.29462018609046936,0.022286830469965935,0.4147401452064514,0.02432473748922348
0.8642578125,1.1930525,-0.42152364,0.3910922408103943,-0.2842012941837311,0.6727267503738403,-0.20977793633937836
0.869140625,0.74111003,-0.11108548,0.49127715826034546,-0.11749047785997391,0.8242790699005127,-0.059119150042533875
0.8740234375,0.42424849,0.29934044,0.4912240207195282,0.07465221732854843,0.8324036598205566,0.12656861543655396
0.87890625,0.29969984,0.03440913,0.4359312951564789,-0.025828931480646133,0.6722472310066223,0.00855423416942358
0.8837890625,0.077366618,-0.3279619,0.3408581018447876,-0.19032633304595947,0.3955995440483093,-0.16697394847869873
0.888671875,-0.16797078,-0.0068751555,0.13736216723918915,-0.1057460680603981,0.18778105080127716,-0.10867460072040558
0.8935546875,-0.38678641,0.056666032,-0.06313885748386383,-0.08278904855251312,0.09482961148023605,-0.12010849267244339
0.8984375,-0.5378602,-0.42712317,-0.19428004324436188,-0.355459064245224,-0.09089936316013336,-0.34667447209358215
0.9033203125,-0.61403425,-0.5273731,-0.2950427234172821,-0.4972476661205292,-0.3917495608329773,-0.4840998649597168
0.908203125,-0.71878247,-0.46318978,-0.3459160029888153,-0.44933345913887024,-0.6020618081092834,-0.4857626259326935
0.9130859375,-0.74604531,-0.41341369,-0.42258164286613464,-0.2918567657470703,-0.6229349374771118,-0.34537529945373535
0.91796875,-0.76299585,0.034684844,-0.519943356513977,-0.04595538601279259,-0.6533079743385315,-0.05514225363731384
0.9228515625,-0.85798339,0.19228104,-0.6829831600189209,0.10047315061092377,-0.7409525513648987,0.16420193016529083
0.927734375,-1.0110285,0.080788203,-0.8772629499435425,0.06731969863176346,-0.8373690247535706,0.06036151945590973
0.9326171875,-1.1190997,-0.065691225,-0.9177730083465576,-0.0997329130768776,-0.9932948350906372,-0.13117456436157227
0.9375,-1.1468143,-0.30872442,-0.8483399748802185,-0.3104436993598938,-1.0695253610610962,-0.4831901490688324
0.9423828125,-1.2544312,-0.51822473,-0.7992587685585022,-0.5226160287857056,-1.067096471786499,-0.7625601291656494
0.947265625,-1.2402313,-0.51658749,-0.9395698308944702,-0.7400474548339844,-1.121442198753357,-0.9601215124130249
0.9521484375,-1.3836072,-0.75378791,-1.2198302745819092,-1.0898146629333496,-1.1839271783828735,-1.194456934928894
0.95703125,-2.0631616,-1.9249794,-1.5298517942428589,-1.6161738634109497,-1.2996225357055664,-1.5717045068740845
0.9619140625,-1.9788377,-3.1503589,-2.022834062576294,-2.174190044403076,-1.743800401687622,-2.1383001804351807
0.966796875,-0.18924639,-3.3576008,-2.1786365509033203,-2.582671880722046,-2.0377111434936523,-2.240220546722412
0.9716796875,2.8117508,-1.9123207,-1.218144178390503,-1.3401200771331787,-1.1568303108215332,-1.211620569229126
0.9765625,5.6883411,1.1591892,1.091006875038147,1.1526851654052734,1.1259657144546509,1.1836885213851929
0.9814453125,6.426402,4.4841008,4.049954891204834,4.2959136962890625,4.121634483337402,4.249120235443115
0.986328125,4.2646552,5.8374361,5.781824588775635,6.247166633605957,6.1138916015625,6.0584001541137695
0.9912109375,1.1648401,4.6747042,5.0200042724609375,5.35479211807251,5.480138778686523,5.378174304962158
0.99609375,-0.78261113,2.8649817,2.4861643314361572,2.9149367809295654,2.8752708435058594,2.968305826187134
1.0009765625,-0.98950305,1.2562953,0.22665975987911224,1.2447972297668457,-0.018496263772249222,1.6613880395889282
1.005859375,-0.66533719,-0.71009924,-0.3354625999927521,-0.918867826461792,-0.46748119592666626,-0.9060474634170532
1.0107421875,-0.61963231,-1.522802,-0.5824300050735474,-1.435559630393982,-0.576726496219635,-1.5174487829208374
1.015625,-0.71547732,-1.1794473,-0.630345344543457,-1.2438491582870483,-0.5337550044059753,-1.1110329627990723
1.0205078125,-0.86344811,-0.99870643,-0.6836330890655518,-1.058398962020874,-0.6300744414329529,-0.8523768186569214
1.025390625,-0.87682216,-1.0024016,-0.6952161192893982,-1.0213799476623535,-0.8002262711524963,-0.8537695407867432
1.0302734375,-0.76192314,-1.0038775,-0.6442527174949646,-1.0049790143966675,-0.8567221164703369,-0.9075108170509338
1.03515625,-0.65290955,-0.93567064,-0.5804789066314697,-0.9375142455101013,-0.7653437852859497,-0.8769766688346863
1.0400390625,-0.61854867,-0.78803452,-0.5062409043312073,-0.731438398361206,-0.5848975777626038,-0.7676218748092651
1.044921875,-0.53855577,-0.43625504,-0.43120530247688293,-0.4609752893447876,-0.43961140513420105,-0.5110840797424316
1.0498046875,-0.4654653,-0.23284031,-0.3258610963821411,-0.26112815737724304,-0.3520338833332062,-0.2778608500957489
1.0546875,-0.35601771,-0.11473768,-0.1849958896636963,-0.10409517586231232,-0.24364504218101501,-0.1582762897014618
1.0595703125,-0.26738024,0.0069791637,-0.10210335999727249,-0.03345964103937149,-0.10536295920610428,-0.0646033063530922
1.064453125,-0.20835356,-0.038335039,-0.10394264757633209,-0.08724910765886307,0.015577106736600399,-0.11227314174175262
1.0693359375,-0.03692105,-0.26582744,-0.1166444718837738,-0.23890116810798645,0.1033528745174408,-0.2346222847700119
1.07421875,0.02595235,-0.28209083,-0.09700246155261993,-0.1814706027507782,0.14074915647506714,-0.21086890995502472
1.0791015625,-0.07174921,0.094992489,0.016642406582832336,0.03702149912714958,0.2820354700088501,0.06018422916531563
1.083984375,-0.039691501,0.32243898,0.20521382987499237,0.34250035881996155,0.4823893904685974,0.31300976872444153
1.0888671875,0.019759453,0.60394028,0.3524353504180908,0.5803908109664917,0.5864163637161255,0.5940858721733093
1.09375,0.068953951,0.81141133,0.3967618942260742,0.5720858573913574,0.5993449091911316,0.7369350790977478
1.0986328125,0.23414903,0.33383625,0.344407856464386,0.3140633702278137,0.6424468755722046,0.3854156732559204
1.103515625,0.3076879,-0.2332721,0.24186420440673828,-0.07261782139539719,0.6354631781578064,0.03512900695204735
1.1083984375,0.30215398,-0.16777914,0.12265162914991379,-0.1996888667345047,0.5467620491981506,-0.13246920704841614
1.11328125,0.2654607,-0.14461688,0.05574175715446472,-0.20696884393692017,0.46095409989356995,-0.23032264411449432
1.1181640625,0.19608785,-0.38752015,0.03999330475926399,-0.2992909550666809,0.34675532579421997,-0.4323893189430237
1.123046875,0.19109152,-0.28117435,0.016980279237031937,-0.2685604989528656,0.2224571853876114,-0.29599323868751526
1.1279296875,0.20402371,-0.066391633,-0.001134177902713418,-0.20911112427711487,0.0773586556315422,-0.23210769891738892
1.1328125,0.13095125,-0.44181505,-0.03015967272222042,-0.3611769676208496,-0.06292832642793655,-0.3588884472846985
1.1376953125,-0.12951653,-0.45496121,-0.019731422886252403,-0.2566007375717163,-0.1996271312236786,-0.326982706785202
1.142578125,-0.29175389,0.26027506,0.056910231709480286,0.11074063926935196,-0.38091400265693665,0.10757298767566681
1.1474609375,-0.1854887,0.43714069,0.1100124791264534,0.3867870271205902,-0.4596973657608032,0.36075958609580994
1.15234375,-0.18026628,0.31718338,0.1326286941766739,0.3412691056728363,-0.43267858028411865,0.3415793180465698
1.1572265625,-0.23434926,0.36381521,0.1017395406961441,0.2907658517360687,-0.3443111777305603,0.2813618779182434
1.162109375,-0.27794396,0.19245777,0.024654794484376907,0.14140330255031586,-0.24515680968761444,0.1291521191596985
1.1669921875,-0.38962177,-0.19618902,-0.03330621123313904,-0.15369653701782227,-0.3071543872356415,-0.10665819048881531
1.171875,-0.38437614,-0.25980535,-0.06853195279836655,-0.2413622885942459,-0.4018295407295227,-0.25141432881355286
1.1767578125,-0.25463397,-0.1638891,-0.06295903027057648,-0.1126236766576767,-0.45350077748298645,-0.11769039928913116
1.181640625,-0.17203978,0.14814483,-0.01537729799747467,0.12009362876415253,-0.3530169129371643,0.14383278787136078
1.1865234375,-0.15711862,0.38280337,0.039848100394010544,0.32350125908851624,-0.18606635928153992,0.35456642508506775
1.19140625,-0.36681459,0.36882616,0.07862795889377594,0.29083946347236633,-0.09665491431951523,0.30856186151504517
1.1962890625,-0.30475595,0.039075141,0.04515653848648071,0.09389056265354156,0.06184554472565651,0.06374169141054153
1.201171875,-0.031813672,-0.11912958,-0.02340962179005146,-0.03192758560180664,0.21771900355815887,-0.05222013592720032
1.2060546875,0.048939089,0.091738357,-0.07772725820541382,0.06127902865409851,0.29137498140335083,0.07882785052061081
1.2109375,0.11976096,0.20580409,-0.09857520461082458,0.13208365440368652,0.2779608368873596,0.16615955531597137
1.2158203125,0.17020759,0.093012439,-0.07355500757694244,0.08351743221282959,0.1671086996793747,0.08005983382463455
1.220703125,0.2720589,-0.030780305,-0.07177313417196274,-0.08899052441120148,0.09483007341623306,-0.10232709348201752
1.2255859375,0.37676204,-0.35895508,-0.10198288410902023,-0.3305971026420593,-0.03492939844727516,-0.27637988328933716
1.23046875,0.48777461,-0.51504793,-0.12891359627246857,-0.4798606038093567,-0.07676280289888382,-0.4215012490749359
1.2353515625,0.60049282,-0.380341,-0.13313345611095428,-0.49333807826042175,-0.007576019037514925,-0.4641737639904022
1.240234375,0.68283772,-0.59564497,-0.14382173120975494,-0.5993634462356567,0.025580132380127907,-0.5617443323135376
1.2451171875,0.74280088,-0.693474,-0.13384969532489777,-0.5206115245819092,0.08512101322412491,-0.5636096596717834
1.25,0.80000062,-0.1592661,-0.026600059121847153,-0.2340112328529358,0.12864956259727478,-0.27332112193107605
1.2548828125,0.77646701,0.035607656,0.1088835671544075,0.04024561122059822,0.13334038853645325,0.002336964476853609
1.259765625,0.62680103,0.25848896,0.20586086809635162,0.28000783920288086,0.10159643739461899,0.2515045404434204
1.2646484375,0.49518377,0.5539655,0.22147981822490692,0.4081008732318878,0.023368656635284424,0.4695318639278412
1.26953125,0.32749531,0.35110303,0.11904249340295792,0.3187207877635956,0.04749184101819992,0.3572845160961151
1.2744140625,0.2190849,0.091599672,-0.012063799425959587,0.11611862480640411,0.16660265624523163,0.08382927626371384
1.279296875,0.037356395,-0.095961043,-0.057358916848897934,0.0010751162189990282,0.2410506308078766,-0.0319317951798439
1.2841796875,-0.3116397,0.15940472,-0.002545858034864068,0.2172330915927887,0.2481553703546524,0.22313439846038818
1.2890625,-0.48151137,0.64485176,0.06754977256059647,0.43797528743743896,0.17229601740837097,0.42783719301223755
1.2939453125,-0.53181474,0.4209496,0.12163137644529343,0.3677385747432709,0.020199140533804893,0.3938713073730469
1.298828125,-0.64102576,0.15110893,0.14548617601394653,0.25194987654685974,-0.06981101632118225,0.26402994990348816
1.3037109375,-0.71810991,0.33995828,0.10818294435739517,0.28905969858169556,-0.12627050280570984,0.28235316276550293
1.30859375,-0.69530428,0.37421258,0.04843370243906975,0.27721068263053894,-0.11007681488990784,0.24933381378650665
1.3134765625,-0.72767662,0.017668159,-0.013604075647890568,0.09519881755113602,-0.07628872245550156,0.05814281478524208
1.318359375,-0.75690528,-0.10939274,-0.05483608320355415,-0.004131809808313847,-0.10054481774568558,0.005580708850175142
1.3232421875,-0.60506494,0.20641089,-0.06911824643611908,0.009109114296734333,-0.12616951763629913,0.026714159175753593
1.328125,-0.44442141,-0.14989952,-0.07715748250484467,-0.19607552886009216,-0.11886969208717346,-0.19442836940288544
1.3330078125,-0.36799767,-0.54516007,-0.06145113334059715,-0.3595055937767029,-0.04477986320853233,-0.384231299161911
1.337890625,-0.28505919,-0.073576638,-0.03216387704014778,-0.17151035368442535,0.023917805403470993,-0.1827421337366104
1.3427734375,-0.16624925,0.018339279,-0.05698554590344429,-0.04234134778380394,-0.04186723753809929,-0.018549492582678795
1.34765625,-0.04729134,-0.097606509,-0.08943846076726913,-0.015287359245121479,-0.12182684987783432,-0.04514118283987045
1.3525390625,0.048831273,0.077840255,-0.09505852311849594,0.03677916154265404,-0.1542467474937439,0.0018928704084828496
1.357421875,0.14443995,0.12672998,-0.09894610196352005,0.015415193513035774,-0.09802380949258804,-0.009517797268927097
1.3623046875,0.21130193,-0.23847078,-0.07227116078138351,-0.25247451663017273,-0.003562735393643379,-0.2306814193725586
1.3671875,0.14002752,-0.50767442,-0.040232669562101364,-0.3935071527957916,-0.01787191443145275,-0.39505815505981445
1.3720703125,0.14941741,-0.2484308,-0.031974490731954575,-0.2719975411891937,-0.10651892423629761,-0.28942397236824036
1.376953125,0.23200596,-0.080151996,-0.032618820667266846,-0.17806294560432434,-0.16780321300029755,-0.18967297673225403
1.3818359375,0.28569311,-0.28456539,-0.042438019067049026,-0.23923848569393158,-0.21054576337337494,-0.2699837386608124
1.38671875,0.37218156,-0.336728,-0.08086246252059937,-0.32601359486579895,-0.23890075087547302,-0.34360018372535706
1.3916015625,0.36039927,-0.30688654,-0.1543247103691101,-0.3491174578666687,-0.29787227511405945,-0.34287938475608826
1.396484375,0.33653903,-0.36285353,-0.22872966527938843,-0.35968896746635437,-0.27826276421546936,-0.35005325078964233
1.4013671875,0.33359316,-0.39313601,-0.2354130893945694,-0.35764387249946594,-0.16585147380828857,-0.355142742395401
1.40625,0.34073925,-0.31224758,-0.14373603463172913,-0.23196625709533691,0.002656609285622835,-0.2624534070491791
1.4111328125,0.35736898,0.0256154,0.03308474272489548,0.010722258128225803,0.17645730078220367,0.003679933026432991
1.416015625,0.27294059,0.3914538,0.2454904466867447,0.3636481463909149,0.21410106122493744,0.3323574364185333
1.4208984375,0.056742279,0.65563879,0.39138486981391907,0.6353875994682312,0.17940382659435272,0.6603232026100159
1.42578125,-0.029089738,0.79306244,0.39333632588386536,0.6669299602508545,0.24034839868545532,0.7552313208580017
1.4306640625,0.013404617,0.51563136,0.2500540614128113,0.4346092641353607,0.32336363196372986,0.43739423155784607
1.435546875,0.08173701,-0.05580955,0.08196499943733215,0.05153663456439972,0.3577420115470886,0.022227728739380836
1.4404296875,0.048064721,-0.288705,0.019260553643107414,-0.18589337170124054,0.3648890256881714,-0.15255039930343628
1.4453125,-0.024887256,0.028231782,0.041270140558481216,0.06462449580430984,0.34097054600715637,0.0958431139588356
1.4501953125,-0.096351346,0.59478025,0.15364326536655426,0.4228242039680481,0.3252553939819336,0.3736381232738495
1.455078125,-0.14139667,0.52645271,0.27427154779434204,0.4655720889568329,0.34026870131492615,0.4780992269515991
1.4599609375,-0.21155089,0.44125811,0.29298993945121765,0.42378196120262146,0.4376148283481598,0.46031662821769714
1.46484375,-0.19991692,0.41823595,0.23046517372131348,0.2927529513835907,0.472504198551178,0.30002692341804504
1.4697265625,-0.06772268,-0.19044666,0.11993319541215897,-0.15621574223041534,0.3958459794521332,-0.12445081025362015
1.474609375,-0.041436431,-0.54109909,0.022618882358074188,-0.5206792950630188,0.2548166513442993,-0.4041600823402405
1.4794921875,-0.15204707,-0.63045057,-0.0677853599190712,-0.6757783889770508,0.09253254532814026,-0.570963978767395
1.484375,-0.22345708,-0.75038504,-0.12944909930229187,-0.6062367558479309,0.012956208549439907,-0.7886578440666199
1.4892578125,-0.1857702,-0.23751821,-0.08830016851425171,-0.20342162251472473,-0.03640491142868996,-0.41233840584754944
1.494140625,-0.18466552,0.61176593,-0.018640907481312752,0.4459022879600525,-0.1591315120458603,0.48226064443588257
1.4990234375,-0.20820906,0.74171798,-0.026072196662425995,0.8063980937004089,-0.3059200644493103,1.0748828649520874
1.50390625,-0.20658822,0.54643089,-0.09941915422677994,0.41996026039123535,-0.1723010092973709,0.4281862676143646
1.5087890625,-0.18899301,0.084945978,-0.10285747051239014,0.032359179109334946,-0.2068139612674713,-0.09481582045555115
1.513671875,-0.19906451,-0.68415677,-0.1822342723608017,-0.6423825621604919,-0.19883018732070923,-0.6667234897613525
1.5185546875,-0.18061843,-0.85556107,-0.2665485143661499,-0.8044091463088989,-0.18046866357326508,-0.7685587406158447
1.5234375,-0.086001039,-0.6289274,-0.3606124222278595,-0.6827919483184814,-0.17036300897598267,-0.5695516467094421
1.5283203125,-0.056938994,-0.52330378,-0.3613038659095764,-0.5022782683372498,-0.17683929204940796,-0.4899319112300873
1.533203125,0.044982912,-0.34363143,-0.260785847902298,-0.3520146906375885,-0.14878897368907928,-0.36351215839385986
1.5380859375,0.24404915,-0.19043974,-0.17779302597045898,-0.2287401258945465,-0.052306514233350754,-0.26352134346961975
1.54296875,0.21314736,-0.1636403,-0.09164058417081833,-0.15529528260231018,0.04842977225780487,-0.1787499189376831
1.5478515625,0.040994472,-0.096568974,0.05338375270366669,-0.16813014447689056,0.1092185527086258,-0.1977914571762085
1.552734375,0.026029588,-0.3296857,0.13340315222740173,-0.2826235890388489,0.15619926154613495,-0.31622350215911865
1.5576171875,0.29991899,-0.35980246,0.14279025793075562,-0.19851146638393402,0.14670823514461517,-0.24767577648162842
1.5625,0.54676094,0.24585671,0.15966777503490448,0.16316641867160797,0.12409253418445587,0.2090572863817215
1.5673828125,0.78856431,0.56384623,0.2566591203212738,0.4778817892074585,0.18904545903205872,0.4840415418148041
1.572265625,0.98488591,0.46111411,0.44060274958610535,0.47020965814590454,0.3778928816318512,0.4712727665901184
1.5771484375,0.84879468,0.42864924,0.5080894231796265,0.5404004454612732,0.5655443668365479,0.5161369442939758
1.58203125,0.5759111,0.66686519,0.5628678202629089,0.6625485420227051,0.6776338219642639,0.6184850335121155
1.5869140625,0.34344325,0.6965663,0.6315541863441467,0.6186298727989197,0.7333666682243347,0.6339622735977173
1.591796875,0.17312341,0.33571886,0.49965012073516846,0.47969791293144226,0.7001737952232361,0.4984436333179474
1.5966796875,0.012534102,0.36800109,0.3475258946418762,0.4841552674770355,0.5984765291213989,0.5685861110687256
1.6015625,-0.17221145,0.71708917,0.33717596530914307,0.5975044369697571,0.5073003172874451,0.6439840793609619
1.6064453125,-0.31289438,0.56021906,0.33268389105796814,0.6107999682426453,0.3484009802341461,0.6345285773277283
1.611328125,-0.41634135,0.47124068,0.25548794865608215,0.5386293530464172,0.052058540284633636,0.5635632276535034
1.6162109375,-0.50691839,0.55547347,0.0990656167268753,0.4547487795352936,-0.25941357016563416,0.45158663392066956
1.62109375,-0.58723691,0.28635882,-0.14671985805034637,0.3051517903804779,-0.4722539186477661,0.298588365316391
1.6259765625,-0.64797346,0.12910236,-0.354539692401886,0.17719100415706635,-0.5504662990570068,0.19441694021224976
1.630859375,-0.77296146,0.16182562,-0.3828137516975403,0.0828874260187149,-0.62543785572052,0.12426970154047012
1.6357421875,-0.87706283,-0.058125782,-0.41050007939338684,-0.11658646166324615,-0.7690848112106323,-0.09756657481193542
1.640625,-0.88105709,-0.44646419,-0.685166597366333,-0.3888937532901764,-0.9328701496124268,-0.4216744005680084
1.6455078125,-0.98359469,-0.49189998,-0.9626278281211853,-0.491752952337265,-1.0630954504013062,-0.6138290166854858
1.650390625,-1.0703469,-0.40311235,-1.113303542137146,-0.5173937082290649,-1.1100547313690186,-0.7067912220954895
1.6552734375,-1.0742203,-0.58608983,-1.2187590599060059,-0.6829198002815247,-1.1227660179138184,-0.9276543855667114
1.66015625,-1.0956227,-0.74291988,-1.1789082288742065,-1.006069540977478,-1.2003570795059204,-1.13774836063385
1.6650390625,-1.2869708,-1.2691118,-1.0861197710037231,-1.400863528251648,-1.3291261196136475,-1.4300551414489746
1.669921875,-1.8934725,-2.7404342,-1.2879154682159424,-1.7981271743774414,-1.4403200149536133,-1.7280547618865967
1.6748046875,-1.8775008,-3.7393827,-1.8950636386871338,-2.187483787536621,-1.7457337379455566,-2.136279582977295
1.6796875,-0.14392062,-3.7081762,-2.243208169937134,-2.668229579925537,-2.0422399044036865,-2.2931325435638428
1.6845703125,2.8994411,-2.8819851,-1.3710099458694458,-1.8009957075119019,-1.3533729314804077,-1.5438947677612305
1.689453125,5.7176616,-0.0097276093,0.8134353160858154,0.4641699492931366,0.743547260761261,0.5202583074569702
1.6943359375,6.0469123,4.1934512,3.6127846240997314,3.760179042816162,3.6844069957733154,3.729200601577759
1.69921875,3.4892726,6.1855025,5.48051118850708,6.160944938659668,5.905556678771973,6.000222206115723
1.7041015625,0.49697512,4.7194678,4.894115447998047,5.410775184631348,5.633820533752441,5.519453048706055
1.708984375,-0.97565258,2.4629935,2.3953380584716797,2.727027177810669,3.2095305919647217,2.909733772277832
1.7138671875,-1.0108761,0.84264462,0.027244288474321365,0.36682164669036865,0.5700432062149048,0.39216625690460205
1.71875,-0.63994308,-0.68172759,-0.8873783349990845,-0.7946470975875854,-0.7698902487754822,-0.7455315589904785
1.7236328125,-0.5841147,-1.0199799,-0.6739873886108398,-1.0764851570129395,-0.7010533213615417,-0.8708717823028564
1.728515625,-0.61305852,-0.87963514,-0.4544229805469513,-0.9854562878608704,-0.47815439105033875,-0.6890596151351929
1.7333984375,-0.59572185,-0.98158473,-0.395691454410553,-0.8920560479164124,-0.62496018409729,-0.7252973914146423
1.73828125,-0.67292523,-0.5039679,-0.3977776765823364,-0.5312822461128235,-0.7470323443412781,-0.5791670680046082
1.7431640625,-0.74135432,-0.047253136,-0.45707082748413086,-0.07571664452552795,-0.7678433060646057,-0.20881596207618713
1.748046875,-0.65810736,0.22192482,-0.4433014690876007,0.20797206461429596,-0.7833654284477234,0.2380651831626892
1.7529296875,-0.61513302,0.4244969,-0.3648442327976227,0.3198026418685913,-0.7350520491600037,0.48834624886512756
1.7578125,-0.57748322,0.2270015,-0.2544163465499878,0.17368827760219574,-0.6705030798912048,0.11199162900447845
1.7626953125,-0.31836445,-0.27416719,-0.21087652444839478,-0.28102174401283264,-0.6452794671058655,-0.30481311678886414
1.767578125,-0.15213971,-0.72268746,-0.3707013428211212,-0.642240047454834,-0.5564688444137573,-0.5391787886619568
1.7724609375,-0.21045391,-0.63963486,-0.5577040910720825,-0.6516370177268982,-0.40849027037620544,-0.550097644329071
1.77734375,-0.12940669,-0.51364788,-0.5611516833305359,-0.5485792756080627,-0.3019731640815735,-0.5012293457984924
1.7822265625,-0.035968048,-0.50103889,-0.3714224100112915,-0.3907197415828705,-0.2145596444606781,-0.4332396686077118
1.787109375,-0.030807124,-0.11900391,-0.11719240993261337,-0.1427333801984787,-0.09225410968065262,-0.2173699140548706
1.7919921875,0.026843041,0.12869766,0.010089262388646603,0.09122440218925476,0.009386202320456505,0.08805613219738007
1.796875,0.13079807,0.26861854,0.023526791483163834,0.20332321524620056,0.01809629239141941,0.202351912856102
1.8017578125,0.20185869,0.17771276,0.036636803299188614,0.1392255425453186,0.022835584357380867,0.07596701383590698
1.806640625,0.17399826,-0.10404638,0.02340572327375412,-0.06763578951358795,0.04054165631532669,-0.09115979075431824
1.8115234375,0.19120078,-0.18277407,-0.06599853187799454,-0.2548169195652008,0.10741764307022095,-0.24059966206550598
1.81640625,0.21772134,-0.51696893,-0.21517661213874817,-0.4512786269187927,0.19419017434120178,-0.43227848410606384
1.8212890625,0.19086597,-0.56519244,-0.2828415632247925,-0.37838104367256165,0.1669771522283554,-0.46857500076293945
1.826171875,0.16701507,-0.013912601,-0.1542162299156189,-0.12781214714050293,0.10158515721559525,-0.12516751885414124
1.8310546875,0.087486271,0.26554468,-0.012148194946348667,0.04768161103129387,0.0548502542078495,0.06282342970371246
1.8359375,0.035911026,-0.1528877,-0.031213494017720222,-0.18581785261631012,0.01994173973798752,-0.18176759779453278
1.8408203125,0.048205907,-0.49907913,-0.08914482593536377,-0.3456069529056549,0.04433642327785492,-0.3638421595096588
1.845703125,0.014656265,-0.12317079,0.03258176147937775,-0.061568520963191986,0.05631950870156288,-0.03899587690830231
1.8505859375,-0.075765241,0.58172059,0.13023671507835388,0.48944711685180664,0.043864257633686066,0.4820438325405121
1.85546875,-0.14696117,0.82299132,0.08244002610445023,0.6557235717773438,-0.01012549176812172,0.6566088795661926
1.8603515625,-0.16458223,0.55080474,-0.004255007486790419,0.5109291076660156,-0.0733572393655777,0.5143744349479675
1.865234375,-0.23210921,0.18896277,-0.044695332646369934,0.2657828629016876,-0.08536896109580994,0.17626868188381195
1.8701171875,-0.34402692,0.0093984629,-0.048765137791633606,0.09149441868066788,-0.13688722252845764,0.023588990792632103
1.875,-0.39287626,0.22790733,0.024643046781420708,0.23252110183238983,-0.21641097962856293,0.21118217706680298
1.8798828125,-0.38890587,0.47349159,0.1016906276345253,0.41286182403564453,-0.2670038044452667,0.44313785433769226
1.884765625,-0.37988181,0.59642601,0.018397154286503792,0.4495528042316437,-0.3338647782802582,0.47281762957572937
1.8896484375,-0.34433048,0.37867606,-0.09842013567686081,0.32524827122688293,-0.3448250889778137,0.285703182220459
1.89453125,-0.29647262,0.015552441,-0.1335534304380417,0.15037064254283905,-0.31519046425819397,0.14003527164459229
1.8994140625,-0.32991069,0.1735331,-0.08581226319074631,0.22388188540935516,-0.29196086525917053,0.22743594646453857
1.904296875,-0.28053494,0.59107036,-0.022811954841017723,0.4450376033782959,-0.2802306115627289,0.48837149143218994
1.9091796875,-0.10633925,0.22693263,0.03444846719503403,0.25339922308921814,-0.2626843750476837,0.04833941161632538
1.9140625,0.089353799,-0.77783287,0.07160147279500961,-0.7496687173843384,-0.1584964245557785,-0.7115646004676819
1.9189453125,0.22207575,-0.91723894,0.00013815844431519508,-0.8361858129501343,-0.06597194075584412,-0.8727705478668213
1.923828125,0.22058665,-0.40153049,-0.0942298024892807,-0.6185092329978943,-0.00859458651393652,-0.549220860004425
1.9287109375,0.23952828,-0.5471171,-0.08307921141386032,-0.6085809469223022,0.10489368438720703,-0.5248022079467773
1.93359375,0.31695634,-0.77718193,0.018012816086411476,-0.62119460105896,0.2647126615047455,-0.6356816291809082
1.9384765625,0.5006561,-0.34217293,0.11365360021591187,-0.38367658853530884,0.4267338812351227,-0.428916871547699
1.943359375,0.66826254,-0.03292608,0.25188693404197693,-0.17465105652809143,0.5331056714057922,-0.21114537119865417
1.9482421875,0.66347534,-0.23568548,0.3969855308532715,-0.2299841195344925,0.5636076331138611,-0.26677191257476807
1.953125,0.68422752,-0.43323029,0.4916260242462158,-0.32940882444381714,0.6373068690299988,-0.3602046072483063
1.9580078125,0.71092004,-0.198066,0.47025224566459656,-0.21284930408000946,0.6964260339736938,-0.22931797802448273
1.962890625,0.70483327,-0.03633002,0.39830344915390015,-0.0753200426697731,0.688916802406311,-0.08234193176031113
1.9677734375,0.71778025,-0.048764709,0.33128562569618225,-0.02999287284910679,0.712851345539093,-0.028205478563904762
1.97265625,0.61618655,0.012722884,0.2602750360965729,-0.02234984003007412,0.7519171833992004,-0.020619824528694153
1.9775390625,0.44772336,-0.046328785,0.27141323685646057,-0.01997089572250843,0.7010875940322876,-0.02199406921863556
1.982421875,0.34403842,0.025600727,0.3249898850917816,0.09195652604103088,0.5382483601570129,0.06603945046663284
1.9873046875,0.18720218,0.36529134,0.3384665548801422,0.3730663061141968,0.34327444434165955,0.36287611722946167
1.9921875,-0.11300545,0.72141308,0.2570406198501587,0.6436092853546143,0.13378635048866272,0.6675259470939636
1.9970703125,-0.40457914,0.82167016,-0.04377739131450653,0.7470713257789612,-0.10276659578084946,0.8721333146095276
2.001953125,-0.5568218,0.52879651,0.09302309900522232,0.2978675961494446,-0.19521896541118622,0.33354654908180237
2.0068359375,-0.65739402,0.14774658,0.1393395960330963,0.13689813017845154,-0.2004239559173584,0.15238454937934875
2.01171875,-0.72596472,-0.11986761,0.09663315117359161,-0.030788898468017578,-0.2433706670999527,0.006467688828706741
2.0166015625,-0.78052528,0.0022965269,0.018111975863575935,0.03436969965696335,-0.22636093199253082,0.0753839835524559
2.021484375,-0.7769929,0.30278811,-0.08409953862428665,0.11311423778533936,-0.22781513631343842,0.13519157469272614
2.0263671875,-0.71616076,-0.020074625,-0.13525739312171936,-0.03323398903012276,-0.23169757425785065,-0.014046773314476013
2.03125,-0.62929124,-0.28677879,-0.12097210437059402,-0.24894556403160095,-0.14732913672924042,-0.23016296327114105
2.0361328125,-0.52531526,-0.28629706,-0.07495612651109695,-0.2930820882320404,-0.030596405267715454,-0.28702494502067566
2.041015625,-0.37638467,-0.30313944,-0.08203145116567612,-0.2900668978691101,0.04589880257844925,-0.27255550026893616
2.0458984375,-0.28301238,-0.22774386,-0.15491747856140137,-0.2605842649936676,0.02119327150285244,-0.2645544707775116
2.05078125,-0.23942996,-0.25988516,-0.1725284904241562,-0.19649380445480347,-0.07766051590442657,-0.19889047741889954
2.0556640625,-0.13400962,-0.05842463,-0.08907262980937958,-0.04236653447151184,-0.10605213791131973,-0.03793318197131157
2.060546875,0.029012395,0.20548885,0.04532094672322273,0.08991880714893341,-0.02062705159187317,0.09241069108247757
2.0654296875,0.099613433,0.079908226,0.10857895761728287,0.15348972380161285,0.09925293177366257,0.1657191514968872
2.0703125,0.056728556,0.25490527,0.08352573215961456,0.3125249445438385,0.1471995711326599,0.30121463537216187
2.0751953125,0.07644978,0.62076165,0.1421869844198227,0.5270024538040161,0.17122702300548553,0.5662988424301147
2.080078125,0.15291608,0.59656973,0.21683001518249512,0.6470504403114319,0.15631292760372162,0.7080665230751038
2.0849609375,0.21212102,0.75252235,0.17532527446746826,0.6165337562561035,0.07030027359724045,0.7053331136703491
2.08984375,0.25240528,0.60899447,0.09113112092018127,0.49716418981552124,0.08293184638023376,0.5029449462890625
2.0947265625,0.25437509,-0.22125625,-0.06036378815770149,-0.15465804934501648,0.1457432359457016,-0.1680394560098648
2.099609375,0.31180293,-0.88267734,-0.13282524049282074,-0.8653184771537781,0.1524258404970169,-0.9184597730636597
2.1044921875,0.41532897,-0.84211399,-0.12864071130752563,-0.7575258612632751,0.09046801924705505,-0.788013219833374
2.109375,0.4091575,-0.37078918,-0.17944037914276123,-0.46979615092277527,0.03993473947048187,-0.43815407156944275
2.1142578125,0.31194513,-0.23335487,-0.23305121064186096,-0.37295472621917725,0.08060533553361893,-0.34194472432136536
2.119140625,0.27020991,-0.4941006,-0.2236809879541397,-0.4636196196079254,0.08909856528043747,-0.4309293031692505
2.1240234375,0.3074858,-0.58985847,-0.1073443591594696,-0.41640570759773254,0.11763438582420349,-0.4727611839771271
2.12890625,0.22907309,-0.11267787,0.05769334360957146,-0.16919709742069244,0.14929401874542236,-0.17818421125411987
2.1337890625,0.093775041,0.19309771,0.0702720582485199,0.008464280515909195,0.0855158343911171,0.037281230092048645
2.138671875,0.092199851,-0.05174934,-0.05042097717523575,-0.07634425908327103,0.008932234719395638,-0.07118255645036697
2.1435546875,0.087269388,-0.28472774,-0.10598095506429672,-0.18913795053958893,-0.038405757397413254,-0.1712440550327301
2.1484375,-0.010259783,0.0067161707,-0.06717056781053543,0.03248536214232445,-0.016879837960004807,0.0302186980843544
2.1533203125,-0.0097779611,0.48591024,0.02677731029689312,0.35507485270500183,0.01972845382988453,0.31242942810058594
2.158203125,0.013488692,0.43535192,0.1481684446334839,0.4460515081882477,0.0421321764588356,0.4358101785182953
2.1630859375,-0.05091396,0.50769252,0.2483617514371872,0.43297016620635986,0.04575476795434952,0.45862966775894165
2.16796875,-0.085500631,0.46843621,0.2362445592880249,0.3307825028896332,-0.011079023592174053,0.32947462797164917
2.1728515625,-0.08224518,-0.011350534,0.10788944363594055,0.051573436707258224,-0.08896344900131226,0.07554996758699417
2.177734375,-0.065788989,-0.21543265,-0.034311119467020035,-0.24417391419410706,-0.09856435656547546,-0.20442432165145874
2.1826171875,-0.064539123,-0.47671561,-0.16628171503543854,-0.5259095430374146,-0.09915885329246521,-0.45729199051856995
2.1875,-0.13282105,-0.84962601,-0.1656167209148407,-0.7475937604904175,-0.09565389901399612,-0.6556215882301331
2.1923828125,-0.19869845,-0.59376177,-0.10114356875419617,-0.54688960313797,-0.09315434098243713,-0.5490871071815491
2.197265625,-0.26851579,-0.1541822,-0.07905742526054382,-0.19054014980793,-0.11972710490226746,-0.21763212978839874
2.2021484375,-0.2004545,0.12693233,-0.03838168457150459,0.08661322295665741,-0.15965548157691956,0.07031910121440887
2.20703125,-0.13407631,0.298044,0.0011193660320714116,0.25669991970062256,-0.12204277515411377,0.22190289199352264
2.2119140625,-0.17979549,0.24599936,0.0806504487991333,0.2914610207080841,-0.057396095246076584,0.28689998388290405
2.216796875,-0.19973687,0.32395594,0.11464429646730423,0.4216521680355072,-0.06523758172988892,0.40676841139793396
2.2216796875,-0.23098445,0.72700208,0.09429364651441574,0.6702930927276611,-0.10888645052909851,0.7186680436134338
2.2265625,-0.26173268,0.83358312,0.09651032090187073,0.6862481236457825,-0.142660453915596,0.767268717288971
2.2314453125,-0.23330317,0.40227734,0.08561952412128448,0.4197765290737152,-0.1629481464624405,0.4196557104587555
2.236328125,-0.1963645,0.058816954,-0.034229207783937454,0.08116629719734192,-0.14859597384929657,0.06476834416389465
2.2412109375,-0.18501733,-0.27341827,-0.1723231077194214,-0.21790136396884918,-0.11862592399120331,-0.15910698473453522
2.24609375,-0.18139553,-0.2269166,-0.16021396219730377,-0.11560854315757751,-0.04478545859456062,-0.10521071404218674
2.2509765625,-0.068683964,0.33603972,-0.057134076952934265,0.20932163298130035,0.01306578703224659,0.2317027598619461
2.255859375,0.12955952,0.49196299,0.01108123455196619,0.37208735942840576,0.0031780798453837633,0.2816273272037506
2.2607421875,0.28354302,-0.14974025,0.054663609713315964,-0.07403005659580231,0.04443548247218132,-0.08462224900722504
2.265625,0.31347337,-0.37162448,0.045020315796136856,-0.36563780903816223,0.16791187226772308,-0.30068719387054443
2.2705078125,0.25206209,-0.3909303,0.019691085442900658,-0.5180867314338684,0.2765711843967438,-0.4163784682750702
2.275390625,0.21247259,-0.77676913,0.06431637704372406,-0.7713008522987366,0.2757550776004791,-0.6190674901008606
2.2802734375,0.32597179,-0.84305367,0.018627222627401352,-0.7355038523674011,0.1660468876361847,-0.6805685758590698
2.28515625,0.52829878,-0.32602125,-0.04855073615908623,-0.3665463328361511,-0.003174510318785906,-0.4213198721408844
2.2900390625,0.62337473,0.13242075,0.0070413523353636265,0.0934261903166771,-0.00833152700215578,-0.01778339222073555
2.294921875,0.73208148,0.36431984,0.12037351727485657,0.3429546356201172,0.23596906661987305,0.3637424111366272
2.2998046875,0.789553,0.52355748,0.27211102843284607,0.4718807637691498,0.5456897616386414,0.46587201952934265
2.3046875,0.76201457,0.51035286,0.39981281757354736,0.4606444835662842,0.7622805237770081,0.4534009099006653
2.3095703125,0.62386474,0.48302022,0.4923955500125885,0.4021508991718292,0.8236069083213806,0.3940780460834503
2.314453125,0.44921231,0.29377972,0.4746013879776001,0.2603294849395752,0.7233300805091858,0.27219390869140625
2.3193359375,0.31366613,-0.0042946288,0.3380637764930725,-0.051479827612638474,0.5343838930130005,-0.02411656826734543
2.32421875,0.024838083,-0.37549885,0.22072581946849823,-0.22987878322601318,0.3659917712211609,-0.20510855317115784
2.3291015625,-0.31099883,-0.071114088,0.21732886135578156,0.028316672891378403,0.24545811116695404,0.033858489245176315
2.333984375,-0.53726122,0.74711593,0.25314754247665405,0.43947580456733704,0.04011669009923935,0.5834721922874451
2.3388671875,-0.6230797,0.56197239,0.15164773166179657,0.45949724316596985,-0.2342640906572342,0.3654453158378601
2.34375,-0.65634173,-0.21624092,-0.14811769127845764,-0.1300736963748932,-0.49702686071395874,-0.23497694730758667
2.3486328125,-0.72361913,-0.65474349,-0.42763713002204895,-0.6436942219734192,-0.6923285126686096,-0.6581583023071289
2.353515625,-0.87264009,-0.79746789,-0.5557019710540771,-0.7900524139404297,-0.8035407662391663,-0.7117853760719299
2.3583984375,-0.99813077,-0.68842116,-0.6187582612037659,-0.5936516523361206,-0.8450455665588379,-0.5442520380020142
2.36328125,-1.1360514,-0.18360559,-0.6750039458274841,-0.2851084768772125,-0.8624591827392578,-0.3008580505847931
2.3681640625,-1.2752511,-0.012389667,-0.7817193865776062,-0.1457233428955078,-0.9681443572044373,-0.18477937579154968
2.373046875,-1.2924226,-0.36727838,-0.8254863023757935,-0.28511321544647217,-1.0873481035232544,-0.40212881565093994
2.3779296875,-1.3343543,-0.36528626,-0.7898436784744263,-0.28713881969451904,-1.1454625129699707,-0.6314696073532104
2.3828125,-1.4493933,-0.060165117,-0.8371137380599976,-0.22792941331863403,-1.2309489250183105,-0.7268171310424805
2.3876953125,-1.6887681,-0.10694066,-0.9784343838691711,-0.3655153512954712,-1.2906826734542847,-0.8901048302650452
2.392578125,-2.1279065,-1.0266982,-1.18734872341156,-1.0988746881484985,-1.3320859670639038,-1.2637583017349243
2.3974609375,-2.0083423,-2.3982379,-1.606404423713684,-1.806410312652588,-1.68169367313385,-1.8372153043746948
2.40234375,-0.35408479,-3.2910333,-1.978265404701233,-2.4530768394470215,-2.0792644023895264,-2.2990643978118896
2.4072265625,2.5725129,-2.927119,-1.512262225151062,-1.916243314743042,-1.5612236261367798,-1.7089287042617798
2.412109375,5.4542059,-0.027681839,0.2803143858909607,0.2988550364971161,0.4117855131626129,0.3364202380180359
2.4169921875,6.3427781,3.9800451,3.051581382751465,3.5307843685150146,3.2472710609436035,3.3904290199279785
2.421875,4.7147713,5.994044,5.266341209411621,6.113035202026367,5.669280529022217,5.793839454650879
2.4267578125,2.1583254,5.319297,5.406947612762451,5.898007392883301,6.056787490844727,5.887547492980957
2.431640625,0.12821725,3.3137784,3.477447271347046,3.7222046852111816,4.156304836273193,3.8039326667785645
2.4365234375,-0.61459505,1.4537111,0.9300088286399841,1.2025887966156006,1.5031036138534546,1.1602907180786133
2.44140625,-0.66492057,0.037867207,-0.5750937461853027,-0.28792262077331543,-0.3207986056804657,-0.42030808329582214
2.4462890625,-0.73525888,-0.94411819,-0.8134596347808838,-1.059387445449829,-0.7198780179023743,-0.9590811729431152
2.451171875,-0.73583773,-1.5573297,-0.6627750396728516,-1.5620471239089966,-0.6582368016242981,-1.2194228172302246
2.4560546875,-0.76786515,-1.5983906,-0.708995521068573,-1.5094280242919922,-0.780087947845459,-1.1871049404144287
2.4609375,-0.91233511,-0.95040896,-0.8550021648406982,-0.9075657725334167,-0.8395009636878967,-0.8425592184066772
2.4658203125,-1.0209934,-0.37728241,-0.9291436672210693,-0.554669976234436,-0.8907945156097412,-0.6508421897888184
2.470703125,-0.94437784,-0.68711974,-0.9364479780197144,-0.7548794150352478,-0.9519779682159424,-0.8139800429344177
2.4755859375,-0.81345215,-1.2623746,-0.8638275265693665,-1.2018696069717407,-0.893113911151886,-1.1218068599700928
2.48046875,-0.70242639,-0.98496784,-0.7162769436836243,-0.9646084308624268,-0.8302854299545288,-0.9615062475204468
2.4853515625,-0.58149419,-0.47509718,-0.6697556972503662,-0.5947372913360596,-0.8078521490097046,-0.5856066346168518
2.490234375,-0.48434052,-0.50162404,-0.6473763585090637,-0.5454943180084229,-0.7313917875289917,-0.5479058027267456
2.4951171875,-0.43271712,-0.5420797,-0.5416908264160156,-0.6399984359741211,-0.6047594547271729,-0.6479502320289612
2.5,-0.34482323,-0.55677412,-0.22114326059818268,-0.6356117725372314,-0.40529656410217285,-0.5585319995880127
2.5048828125,-0.19848585,-0.7672412,-0.26454469561576843,-0.7501633167266846,-0.3265766203403473,-0.6672093272209167
2.509765625,-0.060336449,-0.4772942,-0.223924919962883,-0.3882027566432953,-0.2669585347175598,-0.4457322061061859
2.5146484375,0.03916927,0.13030035,-0.17755527794361115,-0.024291111156344414,-0.29256510734558105,-0.07758218050003052
2.51953125,0.15039829,0.13358271,-0.15699787437915802,0.14948147535324097,-0.3123789429664612,0.16130921244621277
2.5244140625,0.23141315,0.23801556,-0.09018667787313461,0.2931029200553894,-0.29979807138442993,0.2484733760356903
2.529296875,0.23917059,0.49628045,-0.025439243763685226,0.3356202244758606,-0.22479771077632904,0.3132217228412628
2.5341796875,0.2471116,0.1637888,-0.00991102959960699,0.2333914190530777,-0.0868915393948555,0.18312561511993408
2.5390625,0.25117786,0.055483954,-0.038763370364904404,0.034447841346263885,-0.02219899371266365,0.042222753167152405
2.5439453125,0.23717377,-0.12501399,-0.12253863364458084,-0.20220328867435455,-0.0632762461900711,-0.16417905688285828
2.548828125,0.20573045,-0.55718834,-0.16029733419418335,-0.4370664656162262,-0.15314733982086182,-0.4227433502674103
2.5537109375,0.11728472,-0.42854428,-0.12735846638679504,-0.33368250727653503,-0.20799194276332855,-0.41429296135902405
2.55859375,0.097309154,-0.071148049,-0.03707181289792061,-0.12554781138896942,-0.13251054286956787,-0.14813178777694702
2.5634765625,0.12480338,0.04935027,0.12264377623796463,0.11637460440397263,0.11176321655511856,0.10454040765762329
2.568359375,0.072885089,0.4663935,0.2433508038520813,0.452109694480896,0.4380352795124054,0.44179385900497437
2.5732421875,-0.052092559,0.79506944,0.31204837560653687,0.6683883666992188,0.6886703372001648,0.6650896668434143
2.578125,-0.090862354,0.66654983,0.37847256660461426,0.6887386441230774,0.7213380336761475,0.6830602288246155
2.5830078125,-0.07782938,0.59436839,0.4113563895225525,0.6311412453651428,0.5822012424468994,0.6240745782852173
2.587890625,-0.13143814,0.51248763,0.45681554079055786,0.6166055202484131,0.36932259798049927,0.6285997629165649
2.5927734375,-0.25809797,0.61626835,0.49510982632637024,0.6565937995910645,0.26305079460144043,0.6694110631942749
2.59765625,-0.31248985,0.70300428,0.45644813776016235,0.586015522480011,0.32880571484565735,0.6571547985076904
2.6025390625,-0.29518938,0.37146976,0.36219608783721924,0.37300580739974976,0.37931951880455017,0.4282633662223816
2.607421875,-0.27635057,0.021708312,0.20714424550533295,0.1511964201927185,0.34246522188186646,0.18260379135608673
2.6123046875,-0.29937713,0.11448575,0.060082439333200455,0.04256122559309006,0.1939011812210083,0.11055010557174683
2.6171875,-0.29040704,0.018191009,-0.009780135937035084,-0.04589862748980522,0.013772894628345966,-0.02608584240078926
2.6220703125,-0.31146298,-0.27341768,-0.05220811441540718,-0.19592298567295074,-0.13843312859535217,-0.24397528171539307
2.626953125,-0.27536059,-0.13632411,-0.07558827847242355,-0.15574510395526886,-0.22664834558963776,-0.1755981743335724
2.6318359375,-0.13458038,-0.055337997,-0.10612929612398148,-0.08769368380308151,-0.238067626953125,-0.0698777586221695
2.63671875,-0.043940835,-0.11623949,-0.15720988810062408,-0.08705602586269379,-0.26202666759490967,-0.09624703973531723
2.6416015625,0.064776317,-0.060338533,-0.19866889715194702,-0.11832217872142792,-0.37762609124183655,-0.15392129123210907
2.646484375,0.16959079,-0.23163048,-0.2155124396085739,-0.254811555147171,-0.439324289560318,-0.28070542216300964
2.6513671875,0.24637736,-0.50427065,-0.20847342908382416,-0.405453085899353,-0.3901981711387634,-0.41995513439178467
2.65625,0.30316707,-0.3748369,-0.20669256150722504,-0.31504109501838684,-0.32827135920524597,-0.3424988090991974
2.6611328125,0.40480117,-0.06730912,-0.21116763353347778,-0.1419966071844101,-0.33881255984306335,-0.13943029940128326
2.666015625,0.50489007,-0.027575754,-0.19712048768997192,-0.0806334838271141,-0.42293888330459595,-0.12023688107728958
2.6708984375,0.5353084,-0.21786923,-0.2052253633737564,-0.20221494138240814,-0.4749413728713989,-0.22971057891845703
2.67578125,0.5718916,-0.35009574,-0.2373182624578476,-0.35052987933158875,-0.4323372542858124,-0.3571375012397766
2.6806640625,0.63015914,-0.41897855,-0.23140905797481537,-0.42885449528694153,-0.24865607917308807,-0.424015074968338
2.685546875,0.6267028,-0.53420749,-0.2166384607553482,-0.37712669372558594,-0.03251038119196892,-0.4131826162338257
2.6904296875,0.59731572,-0.12687831,-0.21326974034309387,-0.17042753100395203,0.0901167169213295,-0.17223240435123444
2.6953125,0.58716799,0.2743864,-0.19790254533290863,0.0052607436664402485,0.15797609090805054,-0.012717422097921371
2.7001953125,0.50950835,-0.26192183,-0.1437169313430786,-0.2493172436952591,0.15269646048545837,-0.19375067949295044
2.705078125,0.36663762,-0.51883189,-0.07236259430646896,-0.35160714387893677,0.17834244668483734,-0.3349858820438385
2.7099609375,0.16671565,0.036604841,-0.0023107985034585,-0.02362735942006111,0.2617231011390686,-0.01336619071662426
2.71484375,-0.02495679,0.43582016,0.09409747272729874,0.27837276458740234,0.34981444478034973,0.2758466601371765
2.7197265625,-0.20939266,0.19400159,0.189785897731781,0.24705193936824799,0.40956422686576843,0.2279980331659317
2.724609375,-0.38003238,0.030051788,0.22676686942577362,0.11141405999660492,0.3593588173389435,0.12223739176988602
2.7294921875,-0.49624141,0.19160737,0.1892811506986618,0.13534018397331238,0.2275233417749405,0.15117308497428894
2.734375,-0.58288582,0.16540214,0.1484079211950302,0.18316149711608887,0.12504954636096954,0.15954047441482544
2.7392578125,-0.62442814,0.18750841,0.12940771877765656,0.19876351952552795,0.041148923337459564,0.1962898224592209
2.744140625,-0.61278309,0.23303034,0.07686900347471237,0.14518119394779205,0.019811054691672325,0.1693400889635086
2.7490234375,-0.61264734,-0.066070065,0.019126679748296738,-0.09404920786619186,0.057081155478954315,-0.08212121576070786
2.75390625,-0.61688421,-0.32072802,0.0322134904563427,-0.21789921820163727,0.09377632290124893,-0.24020321667194366
2.7587890625,-0.60075132,-0.043101218,0.08145926892757416,-0.0555325448513031,0.07569311559200287,-0.056911904364824295
2.763671875,-0.5175947,0.24755643,0.09334658086299896,0.14578938484191895,-0.016474653035402298,0.21197879314422607
2.7685546875,-0.38073629,0.20985891,0.043373651802539825,0.14418156445026398,-0.04076969623565674,0.1889868974685669
2.7734375,-0.24956718,-0.066607234,-0.032318633049726486,-0.11354448646306992,0.003767850808799267,-0.13433246314525604
2.7783203125,-0.12749491,-0.34852701,-0.03638768568634987,-0.16997264325618744,-0.0063926116563379765,-0.12459392100572586
2.783203125,-0.066354405,0.1571144,0.06051599234342575,0.2797643542289734,-0.05361348018050194,0.29062336683273315
2.7880859375,-0.12885929,0.95041605,0.155338317155838,0.8186257481575012,-0.11623892188072205,0.8207810521125793
2.79296875,-0.1365471,1.010273,0.17362581193447113,0.6442822217941284,-0.1496013104915619,0.9283677339553833
2.7978515625,0.039650514,0.40943424,0.12266091257333755,0.3920685350894928,-0.14417296648025513,0.4256051480770111
2.802734375,0.25306811,-0.36813925,0.012276369147002697,-0.2621983289718628,-0.13978245854377747,-0.2194613665342331
2.8076171875,0.4053649,-0.53383249,-0.09040790051221848,-0.4702426493167877,-0.046839892864227295,-0.47501853108406067
2.8125,0.38706087,-0.34815184,-0.10603601485490799,-0.3342375159263611,-0.004123345483094454,-0.26648008823394775
2.8173828125,0.30414723,-0.17952112,-0.07519267499446869,-0.18337146937847137,-0.019444536417722702,-0.21641558408737183
2.822265625,0.29052886,-0.055156476,-0.03749854862689972,0.016434652730822563,0.008704413659870625,-0.04581078514456749
2.8271484375,0.26080793,0.36501374,-0.004454139154404402,0.28536587953567505,0.03793763369321823,0.27721598744392395
2.83203125,0.2874575,0.49112674,-0.018223604187369347,0.3748255968093872,0.07425983995199203,0.2671954333782196
2.8369140625,0.26682435,-0.14132465,-0.03664802387356758,-0.1281597763299942,0.061438947916030884,-0.143348827958107
2.841796875,0.25192534,-0.54358329,-0.0199356097728014,-0.37602490186691284,-0.033303797245025635,-0.3485526442527771
2.8466796875,0.21984124,-0.071494052,-0.0007582466350868344,-0.16237899661064148,-0.09657390415668488,-0.1327284276485443
2.8515625,0.16708894,0.095197973,-0.01734267547726631,-0.020126841962337494,-0.08442328125238419,0.009518631733953953
2.8564453125,0.13367446,-0.1251012,-0.0645088478922844,-0.05412447080016136,0.005049659870564938,-0.040265150368213654
2.861328125,0.090650567,-0.028405795,-0.09279467165470123,-0.03629932552576065,0.07561827450990677,-0.036072611808776855
2.8662109375,0.055232337,0.04330214,-0.04688090458512306,0.035632625222206116,0.12484531849622726,0.029423028230667114
2.87109375,0.041710559,0.075966763,0.04504574462771416,0.0983736664056778,0.1207200288772583,0.06450975686311722
2.8759765625,0.028265826,0.17064047,0.10093340277671814,0.1715623289346695,0.11081338673830032,0.12430600821971893
2.880859375,-0.024737115,0.30064837,0.09338166564702988,0.1735953688621521,0.1283617913722992,0.1588008850812912
2.8857421875,-0.057026778,-0.24260791,-0.014977904967963696,-0.3113973140716553,0.03323221206665039,-0.2297208160161972
2.890625,0.024245702,-1.0787867,-0.1629311740398407,-1.054733157157898,-0.11537496745586395,-0.9523584246635437
2.8955078125,0.0024331327,-1.087995,-0.20993664860725403,-1.075743317604065,-0.23333105444908142,-1.0125373601913452
2.900390625,-0.12388953,-0.59218979,-0.1779070943593979,-0.5963137745857239,-0.25924500823020935,-0.5489946603775024
2.9052734375,-0.091840732,-0.1723793,-0.078497976064682,-0.20510996878147125,-0.2117370367050171,-0.2858445644378662
2.91015625,-0.058787117,0.037957199,0.04156303033232689,0.05590701475739479,-0.13444921374320984,-0.06518370658159256
2.9150390625,-0.17990369,0.32669101,0.06063501164317131,0.3207929730415344,-0.12778781354427338,0.33206307888031006
2.919921875,-0.15905164,0.63857377,0.012645954266190529,0.43061962723731995,-0.08913768082857132,0.4499925374984741
2.9248046875,-0.057641551,0.28249285,-0.05673244968056679,0.2550186216831207,-0.03057173453271389,0.23414599895477295
2.9296875,-0.017183984,-0.15530635,-0.07095570117235184,0.029406167566776276,-0.0031126386020332575,0.05663708597421646
2.9345703125,-0.036923747,0.071845138,-0.014249793253839016,0.01715412735939026,0.04036338999867439,0.0878424420952797
2.939453125,-0.094339502,0.20991405,0.01766837015748024,0.04611869528889656,0.02257794700562954,0.06987889111042023
2.9443359375,-0.11235986,-0.2160739,-0.00235351943410933,-0.14386075735092163,-0.028711838647723198,-0.1389620155096054
2.94921875,-0.15022841,-0.20377334,-0.022523073479533195,-0.16263166069984436,-0.014976615086197853,-0.1603618711233139
2.9541015625,-0.17833471,0.06575429,0.036999862641096115,-0.017271550372242928,-0.003532392205670476,-0.01628914661705494
2.958984375,-0.1876999,0.035858816,0.13892260193824768,0.10498756915330887,0.09155619144439697,0.09870275855064392
2.9638671875,-0.20091301,0.28517166,0.1868901252746582,0.2587977945804596,0.20958855748176575,0.28508907556533813
2.96875,-0.18026662,0.39680359,0.16592539846897125,0.2560831308364868,0.285846471786499,0.30889374017715454
2.9736328125,-0.21609213,-0.093040962,0.13405923545360565,-0.05282783880829811,0.2983672320842743,-0.0689174085855484
2.978515625,-0.25053714,-0.28286425,0.1604170799255371,-0.16719630360603333,0.2825039327144623,-0.14573338627815247
2.9833984375,-0.20898331,0.096469688,0.2852698564529419,0.21281254291534424,0.30334973335266113,0.2128792256116867
2.98828125,-0.088414145,0.83145712,0.4818789064884186,0.7473419308662415,0.4161868393421173,0.7072672247886658
2.9931640625,0.060405396,1.1268951,0.5906554460525513,0.7974452376365662,0.4795645773410797,0.9940873980522156
2.998046875,0.1746073,0.63790217,0.448312371969223,0.7837938666343689,0.40118032693862915,0.8610889315605164
3.0029296875,0.23615894,0.015390444,0.04218146204948425,-0.07012202590703964,0.08526229113340378,-0.1169726625084877
3.0078125,0.25377356,-0.34119876,0.17883414030075073,-0.39580729603767395,0.19547174870967865,-0.48294293880462646
3.0126953125,0.16512323,-0.72070795,0.2012583464384079,-0.6207559704780579,0.23898987472057343,-0.6212218403816223
3.017578125,0.12618258,-0.5865531,0.101933054625988,-0.47476962208747864,0.2037033885717392,-0.5329509377479553
3.0224609375,0.25766439,-0.082924221,-0.01857083849608898,-0.13405613601207733,0.10832182317972183,-0.21075955033302307
3.02734375,0.46013627,0.18828473,-0.00021986004139762372,0.17547205090522766,0.08957622945308685,0.17188973724842072
3.0322265625,0.80451783,0.40904404,0.21186286211013794,0.3538135290145874,0.23553183674812317,0.4167964458465576
3.037109375,1.0943164,0.40257269,0.368181437253952,0.3297460377216339,0.43942102789878845,0.35538673400878906
3.0419921875,0.968923,0.1107342,0.3668213188648224,0.183075413107872,0.5970138907432556,0.14493949711322784
3.046875,0.73198267,0.029751935,0.3449135720729828,0.08697440475225449,0.6922858953475952,0.07009419798851013
3.0517578125,0.61334007,0.23866703,0.3889039158821106,0.25632837414741516,0.6920936703681946,0.22800761461257935
3.056640625,0.41869965,0.51365669,0.4691893458366394,0.3977425694465637,0.6178430914878845,0.389129638671875
3.0615234375,0.097875918,0.39154568,0.4495956003665924,0.3331034183502197,0.49825915694236755,0.3164697289466858
3.06640625,-0.24064732,0.10647946,0.3279135823249817,0.13403278589248657,0.3663156032562256,0.12499828636646271
3.0712890625,-0.43186033,-0.066342406,0.12336327135562897,-0.09240293502807617,0.16738973557949066,-0.0755031481385231
3.076171875,-0.52736119,-0.30253151,-0.11719218641519547,-0.2934551239013672,-0.13356971740722656,-0.29707199335098267
3.0810546875,-0.66645969,-0.45365009,-0.3027443289756775,-0.46763578057289124,-0.4020838141441345,-0.4526863992214203
3.0859375,-0.7421787,-0.48405741,-0.414490669965744,-0.6003634929656982,-0.5654373168945312,-0.5065560340881348
3.0908203125,-0.83156246,-0.72222348,-0.5577305555343628,-0.7781703472137451,-0.644061267375946,-0.7182820439338684
3.095703125,-0.99030937,-1.0915029,-0.708195686340332,-1.0451425313949585,-0.7265896797180176,-0.9792957305908203
3.1005859375,-1.1078723,-1.0312363,-0.8624453544616699,-0.9991087317466736,-0.8243523240089417,-0.9155107736587524
3.10546875,-1.2234895,-0.74035841,-0.9864433407783508,-0.798053503036499,-0.9384852051734924,-0.7671757936477661
3.1103515625,-1.3028503,-0.62075148,-0.832596480846405,-0.5457257032394409,-1.008718490600586,-0.687978208065033
3.115234375,-1.3532867,-0.24308047,-0.484330415725708,-0.20467118918895721,-1.0226497650146484,-0.43240609765052795
3.1201171875,-1.3817825,0.45281336,-0.4111776053905487,0.23443514108657837,-1.059618353843689,-0.12277636677026749
3.125,-1.4003101,0.32462605,-0.6580954790115356,0.2990799844264984,-1.170128345489502,-0.4190782308578491
3.1298828125,-1.7732763,-0.55715722,-1.0398260354995728,-0.6882827281951904,-1.3269107341766357,-0.914415717124939
3.134765625,-2.2596133,-1.7724543,-1.534627079963684,-1.6495795249938965,-1.5543466806411743,-1.5820389986038208
3.1396484375,-1.7264679,-2.7693095,-1.9055633544921875,-2.2207889556884766,-1.8432338237762451,-2.114616632461548
3.14453125,0.40361135,-2.4306615,-1.7127002477645874,-2.2919881343841553,-1.6590862274169922,-2.020582675933838
3.1494140625,3.4945543,-0.80520823,-0.4715736210346222,-0.8019803762435913,-0.32249942421913147,-0.6707385182380676
3.154296875,6.0226344,1.9400794,1.8783724308013916,1.8863563537597656,2.0154054164886475,1.914591670036316
3.1591796875,6.3016854,4.7332288,4.320841312408447,4.933578968048096,4.462664604187012,4.922560214996338
3.1640625,4.368944,5.6899524,5.287455081939697,6.267842769622803,5.563251972198486,6.134618759155273
3.1689453125,1.7293878,4.3080415,4.131536483764648,4.760763168334961,4.553357124328613,4.6724772453308105
3.173828125,-0.21564363,1.9990569,1.8342809677124023,1.9441505670547485,2.297084331512451,1.8766988515853882
3.1787109375,-0.64437482,-0.17669073,0.040344979614019394,-0.3664744198322296,0.3100520670413971,-0.31676599383354187
3.18359375,-0.68351693,-1.1810033,-0.5590583682060242,-1.2608921527862549,-0.5096781253814697,-0.9850515723228455
3.1884765625,-0.94823723,-0.84574637,-0.5249184370040894,-1.0002528429031372,-0.5544611215591431,-0.7612314820289612
3.193359375,-1.0432582,-0.77514579,-0.5678576827049255,-0.80385422706604,-0.5865035057067871,-0.6257731914520264
3.1982421875,-1.0084783,-0.76834714,-0.750080406665802,-0.7554003596305847,-0.709550678730011,-0.6340292692184448
3.203125,-1.0022049,-0.51562888,-0.7285345196723938,-0.6985927224159241,-0.8206759095191956,-0.6532531976699829
3.2080078125,-0.92415308,-0.76769625,-0.5589714050292969,-0.7634721398353577,-0.877604067325592,-0.7064949870109558
3.212890625,-0.81909148,-0.80811991,-0.6140724420547485,-0.805677056312561,-0.8722412586212158,-0.7684510946273804
3.2177734375,-0.74248539,-0.60382798,-0.7429020404815674,-0.7230518460273743,-0.7986988425254822,-0.6965172290802002
3.22265625,-0.63907478,-0.68064059,-0.7746675610542297,-0.7119562029838562,-0.7257559299468994,-0.6818660497665405
3.2275390625,-0.56122364,-0.68275317,-0.676463782787323,-0.7041416168212891,-0.6355169415473938,-0.6847230792045593
3.232421875,-0.49673137,-0.58039374,-0.5079843997955322,-0.6143189668655396,-0.5338814854621887,-0.5793567895889282
3.2373046875,-0.37654786,-0.52354517,-0.4521596431732178,-0.4651952087879181,-0.4651890695095062,-0.4648256301879883
3.2421875,-0.21535399,-0.26651389,-0.3560120761394501,-0.2916103005409241,-0.35445436835289,-0.31716299057006836
3.2470703125,-0.10397724,-0.080337245,-0.20256055891513824,-0.1950085163116455,-0.23956970870494843,-0.23404936492443085
3.251953125,-0.017325795,-0.31899558,-0.16644173860549927,-0.3193551003932953,-0.13195307552814484,-0.32743266224861145
3.2568359375,0.076170298,-0.56484058,-0.10120343416929245,-0.4374848008155823,-0.03318742662668228,-0.46021807193756104
3.26171875,0.094691783,-0.33623379,0.019590551033616066,-0.24914826452732086,-0.009353166446089745,-0.2840619385242462
3.2666015625,0.081491091,0.13836332,0.05224071070551872,0.014826689846813679,0.041943419724702835,0.017756519839167595
3.271484375,0.15634936,0.18492137,0.07145152240991592,0.1879648119211197,0.12889185547828674,0.23501530289649963
3.2763671875,0.14228851,0.28808322,0.04819062352180481,0.280251681804657,0.17623862624168396,0.28586190938949585
3.28125,0.16052353,0.28600891,-0.06691218167543411,0.25936993956565857,0.2199782282114029,0.2343439757823944
3.2861328125,0.22391424,0.072138128,-0.06822763383388519,0.20712119340896606,0.21062377095222473,0.18711434304714203
3.291015625,0.19772203,0.38682116,0.06166054308414459,0.3419934809207916,0.1448335200548172,0.330640971660614
3.2958984375,0.14352894,0.62650549,0.1881493628025055,0.4279574453830719,0.10824455320835114,0.4838902950286865
3.30078125,0.10707787,0.31112318,0.21240884065628052,0.2621423900127411,0.08700273185968399,0.2986864745616913
3.3056640625,0.12849654,-0.098825862,0.11251937597990036,-0.05631871148943901,0.041533611714839935,-0.033106982707977295
3.310546875,0.12330109,-0.24692478,0.0313248410820961,-0.15718410909175873,0.006479565054178238,-0.10807158797979355
3.3154296875,-0.00068426251,0.085058216,0.04503646492958069,0.11294040083885193,0.006477506831288338,0.11398985236883163
3.3203125,-0.062676072,0.63653668,0.03497260436415672,0.4388854205608368,0.0029844220262020826,0.47921693325042725
3.3251953125,-0.036848483,0.49022315,0.009934281930327415,0.41222262382507324,-0.014980030246078968,0.21960099041461945
3.330078125,-0.066050895,-0.3424193,-0.01802106946706772,-0.28047364950180054,-0.040265608578920364,-0.22462791204452515
3.3349609375,-0.17656123,-0.5988013,-0.04556664451956749,-0.44055870175361633,-0.13599683344364166,-0.4343392252922058
3.33984375,-0.28015323,-0.035075819,-0.05626368522644043,-0.08748064935207367,-0.24918636679649353,-0.03842838481068611
3.3447265625,-0.33318396,0.43055521,-0.16428960859775543,0.2127903401851654,-0.3177303373813629,0.19324342906475067
3.349609375,-0.32400392,0.098225203,-0.2735123634338379,0.1446881741285324,-0.306842565536499,0.1182095929980278
3.3544921875,-0.31567499,-0.12805596,-0.22250373661518097,0.02800247259438038,-0.2757987082004547,0.0706031396985054
3.359375,-0.31945204,0.36080248,-0.01751633547246456,0.3057655096054077,-0.2777901589870453,0.2932235598564148
3.3642578125,-0.27647461,0.65496968,0.18011678755283356,0.6006746292114258,-0.2522697150707245,0.6404990553855896
3.369140625,-0.23038667,0.68224706,0.28083816170692444,0.659483790397644,-0.21058934926986694,0.735107958316803
3.3740234375,-0.10698075,0.83774352,0.27073991298675537,0.6595380902290344,-0.16022495925426483,0.7300949096679688
3.37890625,-0.026931652,0.12053257,0.05757652595639229,0.1666286289691925,-0.08879496157169342,0.06523917615413666
3.3837890625,0.02195115,-0.87832094,-0.18124103546142578,-0.8416412472724915,-0.004590664058923721,-0.794564425945282
3.388671875,0.12120199,-0.77253852,-0.20823921263217926,-0.6996127963066101,0.11414338648319244,-0.8174823522567749
3.3935546875,0.22617296,-0.24854771,-0.07173473387956619,-0.37309637665748596,0.2282112091779709,-0.36462000012397766
3.3984375,0.34611094,-0.13116057,0.06943249702453613,-0.23426958918571472,0.3040817081928253,-0.2892698645591736
3.4033203125,0.424861,-0.34102233,0.13647837936878204,-0.3618817925453186,0.36905813217163086,-0.38901305198669434
3.408203125,0.47226632,-0.6657369,0.17272979021072388,-0.49741822481155396,0.4069385528564453,-0.5235109329223633
3.4130859375,0.47493382,-0.37911277,0.22386956214904785,-0.3502391278743744,0.441037118434906,-0.4030497968196869
3.41796875,0.52658201,-0.065119918,0.2605195939540863,-0.16962361335754395,0.5419919490814209,-0.1952442079782486
3.4228515625,0.6585963,-0.12027858,0.22317777574062347,-0.12937459349632263,0.6538881659507751,-0.1727185696363449
3.427734375,0.68510849,-0.23542811,0.170014426112175,-0.22079674899578094,0.7113857269287109,-0.2432597130537033
3.4326171875,0.67876651,-0.28912904,0.11259276419878006,-0.29575541615486145,0.7038921117782593,-0.3211360573768616
3.4375,0.63401256,-0.37055062,0.0506707988679409,-0.31894612312316895,0.6397683024406433,-0.33505871891975403
3.4423828125,0.53471429,-0.24391175,-0.00904263649135828,-0.20553265511989594,0.5105336308479309,-0.2438967376947403
3.447265625,0.32704523,-0.0084736443,-0.0057550594210624695,-0.01901954971253872,0.31859973073005676,-0.023158637806773186
3.4521484375,0.059910573,0.19405673,0.027519172057509422,0.029690321534872055,0.1401294469833374,0.0560794472694397
3.45703125,-0.067761299,-0.10335774,-0.019555794075131416,-0.10387735068798065,-0.03679430112242699,-0.10266654938459396
3.4619140625,-0.2235986,-0.25472192,-0.08379363268613815,-0.133729949593544,-0.20245327055454254,-0.11618798971176147
3.466796875,-0.39873858,0.22778687,-0.03653942048549652,0.1922973245382309,-0.3446938395500183,0.17848649621009827
3.4716796875,-0.5010056,0.63392568,0.19961073994636536,0.6106166839599609,-0.44450220465660095,0.57940274477005
3.4765625,-0.59734587,0.81740946,0.3765411376953125,0.6748044490814209,-0.5184890031814575,0.7640249133110046
3.4814453125,-0.65559814,0.53420653,0.25700804591178894,0.5119368433952332,-0.6304229497909546,0.5252919793128967
3.486328125,-0.67520572,0.16372171,-0.014795361086726189,0.27976658940315247,-0.7014830112457275,0.24419637024402618
3.4912109375,-0.63603737,0.19834177,-0.21149492263793945,0.16751517355442047,-0.69556725025177,0.15460745990276337
3.49609375,-0.57125734,0.13519037,-0.2044161558151245,0.08674303442239761,-0.6364338994026184,0.11249275505542755
3.5009765625,-0.5134865,0.0066402015,-0.0026793298311531544,-0.0678023025393486,0.266106516122818,-0.12666568160057068
3.505859375,-0.44334677,-0.13895422,-0.034752991050481796,-0.10696694999933243,0.2373391091823578,-0.13603489100933075
3.5107421875,-0.43026314,-0.036903339,-0.06335794925689697,0.04598555341362953,0.13397929072380066,-0.0005108177429065108
3.515625,-0.41636408,0.41206239,-0.13061678409576416,0.36590948700904846,0.04294947162270546,0.34776681661605835
3.5205078125,-0.31147449,0.74899942,-0.12074227631092072,0.5739563703536987,0.044705383479595184,0.6956523060798645
3.525390625,-0.15115633,0.62931014,-0.1288319230079651,0.47415417432785034,0.08233587443828583,0.6180991530418396
3.5302734375,0.10457052,0.14864638,-0.21227243542671204,0.17935535311698914,0.05519918352365494,0.18123070895671844
3.53515625,0.25290006,-0.28907242,-0.26142194867134094,-0.24062158167362213,-0.030676232650876045,-0.21623595058918
3.5400390625,0.23126108,-0.37761504,-0.295181006193161,-0.35496029257774353,-0.14905501902103424,-0.32868263125419617
3.544921875,0.16484495,-0.19261279,-0.3096308410167694,-0.40091055631637573,-0.22516557574272156,-0.2601904571056366
3.5498046875,0.20443532,-0.58959897,-0.28475046157836914,-0.639906644821167,-0.2473142445087433,-0.5201805830001831
3.5546875,0.3368162,-1.1378697,-0.2556924819946289,-1.100466251373291,-0.1904170960187912,-1.0001009702682495
3.5595703125,0.39426629,-1.1141488,-0.21041221916675568,-1.1079075336456299,-0.1403932422399521,-1.0453721284866333
3.564453125,0.35543028,-0.67989125,-0.20727026462554932,-0.6842566132545471,-0.16460946202278137,-0.6957255005836487
3.5693359375,0.33681548,-0.29330167,-0.2092401683330536,-0.28839340806007385,-0.16165056824684143,-0.39488744735717773
3.57421875,0.29639311,0.051276125,-0.12153129279613495,0.06536703556776047,-0.14048472046852112,-0.08898153901100159
3.5791015625,0.16022787,0.45688238,0.059015754610300064,0.40178805589675903,-0.061078060418367386,0.3655087351799011
3.583984375,0.081858789,0.65845781,0.17778852581977844,0.6138812899589539,0.04248071834445,0.6547988057136536
3.5888671875,0.13400879,0.68517684,0.17418630421161652,0.645241379737854,0.06309426575899124,0.7360303997993469
3.59375,0.12707698,0.57034846,0.14703866839408875,0.47919994592666626,0.08179730921983719,0.48885878920555115
3.5986328125,0.1593521,0.10624433,0.13641497492790222,0.12215364724397659,0.09991221874952316,0.091014064848423
3.603515625,0.13637153,-0.36032081,0.12948207557201385,-0.22510261833667755,0.09421795606613159,-0.15103162825107574
3.6083984375,0.050332163,-0.13805999,0.15334519743919373,-0.12926115095615387,0.10650146752595901,-0.056477900594472885
3.61328125,0.037625331,0.21513753,0.2516741156578064,0.08295952528715134,0.09670988470315933,0.11229712516069412
3.6181640625,0.0056128864,0.11332822,0.2898503541946411,0.1235005110502243,0.10895461589097977,0.14400458335876465
3.623046875,0.037340456,0.068139806,0.2646757960319519,0.10984841734170914,0.15690010786056519,0.09818720072507858
3.6279296875,0.039532634,0.1529971,0.21894392371177673,0.11037203669548035,0.16437049210071564,0.10558368265628815
3.6328125,-0.047992308,0.065936285,0.19937655329704285,0.10689418762922287,0.1393815129995346,0.0964808315038681
3.6376953125,-0.062790292,0.096798651,0.19329987466335297,0.07192210853099823,0.1160132884979248,0.12681999802589417
3.642578125,-0.0099928692,0.042403231,0.1599089503288269,-0.024081021547317505,0.07604983448982239,0.004595065023750067
3.6474609375,-0.052131708,-0.214364,0.1663222312927246,-0.15783679485321045,0.06983058899641037,-0.17960268259048462
3.65234375,-0.082475353,-0.11792661,0.1560736745595932,-0.01882074400782585,0.09189987927675247,-0.04637591168284416
3.6572265625,-0.096268619,0.45771704,0.15389123558998108,0.3446548581123352,0.0649663433432579,0.3431093692779541
3.662109375,-0.10485189,0.65282491,0.25022295117378235,0.5904151797294617,0.015025702305138111,0.6143395900726318
3.6669921875,-0.12050782,0.56119565,0.21378923952579498,0.6027984023094177,-0.0610828697681427,0.6912810802459717
3.671875,-0.16485671,0.61575603,0.06686782091856003,0.5204324126243591,-0.07620211690664291,0.5846765637397766
3.6767578125,-0.15786745,0.31082552,0.028456946834921837,0.2510833740234375,-0.010378689505159855,0.29821109771728516
3.681640625,-0.097484152,-0.31507193,-0.09534724801778793,-0.2609887719154358,-0.028735565021634102,-0.2611618638038635
3.6865234375,-0.068987186,-0.59685893,-0.2966311275959015,-0.5942646861076355,-0.09657350927591324,-0.5740299224853516
3.69140625,-0.087766628,-0.66309585,-0.42053622007369995,-0.7236179709434509,-0.12724873423576355,-0.6680355668067932
3.6962890625,-0.14808684,-0.80191392,-0.495301216840744,-0.8372809290885925,-0.14875946938991547,-0.7553399205207825
3.701171875,-0.20713885,-0.91062424,-0.465583860874176,-0.9068015813827515,-0.13157640397548676,-0.8620335459709167
3.7060546875,-0.17692763,-0.77271217,-0.40138471126556396,-0.7213344573974609,-0.12770269811153412,-0.7609925270080566
3.7109375,-0.16367522,-0.39503607,-0.3819454312324524,-0.44339752197265625,-0.13563396036624908,-0.478296160697937
3.7158203125,-0.12994948,-0.21673626,-0.3333240747451782,-0.2882097065448761,-0.13324646651744843,-0.2934200167655945
3.720703125,-0.10175154,-0.22702973,-0.2727525532245636,-0.28196951746940613,-0.12781713902950287,-0.31787168979644775
3.7255859375,-0.14875829,-0.37210959,-0.20579084753990173,-0.4430460035800934,-0.1252593994140625,-0.430350661277771
3.73046875,-0.07323079,-0.70523615,-0.15195907652378082,-0.6827688217163086,-0.11252318322658539,-0.6023005843162537
3.7353515625,0.043458812,-0.72890611,-0.19753359258174896,-0.589898407459259,-0.05383625254034996,-0.6518116593360901
3.740234375,0.071869921,-0.19586112,-0.2516268789768219,-0.1940440982580185,-0.05237051844596863,-0.24223852157592773
3.7451171875,0.063898387,0.49601983,-0.17108765244483948,0.3007303476333618,-0.06049849092960358,0.32739293575286865
3.75,0.15064498,0.38184766,0.018647300079464912,0.36155956983566284,-0.0031295744702219963,0.3280256390571594
3.7548828125,0.14948213,0.095739401,0.22446882724761963,0.23044408857822418,0.09114518761634827,0.20219410955905914
3.759765625,-0.014638746,0.4019679,0.4077378511428833,0.42596307396888733,0.24367155134677887,0.27972835302352905
3.7646484375,0.076944266,0.72753487,0.5101851224899292,0.7312344908714294,0.2659894824028015,0.6585085391998291
3.76953125,0.43863727,1.0848147,0.5500930547714233,0.9580168128013611,0.127629354596138,0.9760465621948242
3.7744140625,0.6508755,1.4387265,0.6568605303764343,1.1116323471069336,0.05650925636291504,1.1946648359298706
3.779296875,0.89824367,1.2928543,0.7272249460220337,1.0799381732940674,0.2232353836297989,1.140708565711975
3.7841796875,1.0538279,0.84019485,0.6025519371032715,0.8842377662658691,0.4986495077610016,0.8974801898002625
3.7890625,0.85856426,0.69329205,0.5187170505523682,0.7003664970397949,0.6744576692581177,0.7066245675086975
3.7939453125,0.58855312,0.63251197,0.5682957172393799,0.531242847442627,0.7806190848350525,0.5257160067558289
3.798828125,0.48256828,0.27378876,0.5713260769844055,0.2727852165699005,0.7518141269683838,0.3026050925254822
3.8037109375,0.3749679,-0.13815365,0.41145452857017517,-0.06996453553438187,0.5275858640670776,0.03453044220805168
3.80859375,0.060879561,-0.19510439,0.2082729935646057,-0.1759566217660904,0.3461194932460785,-0.14119116961956024
3.8134765625,-0.20966622,-0.10651786,0.08896902203559875,-0.1428658366203308,0.20810505747795105,-0.16917242109775543
3.818359375,-0.40703318,-0.11780609,-0.05890437588095665,-0.21335358917713165,-0.007591554895043373,-0.23394666612148285
3.8232421875,-0.63598969,-0.48222373,-0.2817886769771576,-0.5059010982513428,-0.2177818864583969,-0.5236550569534302
3.828125,-0.72738881,-0.81037827,-0.4694659411907196,-0.7491801381111145,-0.4173679053783417,-0.7532155513763428
3.8330078125,-0.70796426,-0.71792412,-0.6070425510406494,-0.8209618926048279,-0.5573087930679321,-0.794203519821167
3.837890625,-0.82394398,-0.87097542,-0.5969445705413818,-0.9628706574440002,-0.6597305536270142,-0.8873996734619141
3.8427734375,-1.0173446,-0.99778936,-0.5734946727752686,-0.8071841597557068,-0.7012997269630432,-0.8605770468711853
3.84765625,-1.1021695,-0.2229168,-0.6656244993209839,-0.4243753254413605,-0.6704398989677429,-0.45123180747032166
3.8525390625,-1.1626937,0.021361185,-0.7882745265960693,-0.17454862594604492,-0.7255429029464722,-0.22285789251327515
3.857421875,-1.1939599,-0.45394515,-0.9193568229675293,-0.35670366883277893,-0.8592398166656494,-0.3280571401119232
3.8623046875,-1.2295457,-0.48215208,-0.9396336078643799,-0.35292720794677734,-0.9818056225776672,-0.5483492016792297
3.8671875,-1.3449046,-0.079659616,-0.8959728479385376,-0.16167525947093964,-1.1323662996292114,-0.6439270973205566
3.8720703125,-1.5454165,0.13268421,-0.868615448474884,-0.1153046041727066,-1.2473664283752441,-0.798655092716217
3.876953125,-2.0635909,-0.38355963,-1.0026435852050781,-0.5965564250946045,-1.1896309852600098,-1.00566828250885
3.8818359375,-2.4143337,-1.6474952,-1.4356024265289307,-1.4355188608169556,-1.2701762914657593,-1.5132898092269897
3.88671875,-1.3180302,-3.1213411,-2.011864185333252,-2.2189316749572754,-1.6884523630142212,-2.20635724067688
3.8916015625,1.316232,-3.6325365,-2.0235977172851562,-2.4394214153289795,-1.7974292039871216,-2.12089467048645
3.896484375,4.4545841,-1.6370372,-0.6153784990310669,-0.7074565887451172,-0.6205008625984192,-0.5244268774986267
3.9013671875,6.5354991,2.6031806,2.17216157913208,2.3869900703430176,1.9688811302185059,2.305175304412842
3.90625,5.9912294,5.8586731,4.948153972625732,5.482571601867676,4.899909019470215,5.343533992767334
3.9111328125,3.3005054,5.9602719,5.780868053436279,6.383392333984375,6.0910115242004395,6.443146228790283
3.916015625,0.54189659,3.9341495,3.975839376449585,4.158154010772705,4.4811787605285645,4.375789165496826
3.9208984375,-0.73249768,1.451029,1.154066562652588,1.1848030090332031,1.5099955797195435,1.2224504947662354
3.92578125,-0.66832183,-0.80530278,-0.748228907585144,-1.0218783617019653,-0.7123942971229553,-0.980544924736023
3.9306640625,-0.62072732,-1.9804918,-1.1840938329696655,-1.8933525085449219,-1.1579546928405762,-1.5641227960586548
3.935546875,-0.76196671,-1.9569889,-0.858431875705719,-1.9099699258804321,-0.7449361681938171,-1.4712055921554565
3.9404296875,-0.84678145,-1.3918726,-0.5562058687210083,-1.3322992324829102,-0.6284047961235046,-1.1230344772338867
3.9453125,-0.98526411,-0.64510316,-0.412219375371933,-0.6067913770675659,-0.6511702537536621,-0.6179466247558594
3.9501953125,-0.98418071,-0.43915074,-0.3767302334308624,-0.3957071900367737,-0.6014177799224854,-0.3144015073776245
3.955078125,-0.88727831,-0.36931813,-0.4905828833580017,-0.4062955677509308,-0.6019545793533325,-0.3133367598056793
3.9599609375,-0.78931152,-0.34850683,-0.5839143991470337,-0.36422860622406006,-0.6289626359939575,-0.34044599533081055
3.96484375,-0.68546064,-0.39937649,-0.5272274017333984,-0.32945290207862854,-0.6278331875801086,-0.33684706687927246
3.9697265625,-0.58589733,-0.19306529,-0.43171897530555725,-0.22178803384304047,-0.6122502088546753,-0.22755175828933716
3.974609375,-0.50485329,-0.057585241,-0.3292732238769531,-0.10651001334190369,-0.571573793888092,-0.11940451711416245
3.9794921875,-0.37119134,-0.13327647,-0.17865662276744843,-0.1026494950056076,-0.47414734959602356,-0.10759862512350082
3.984375,-0.26286158,-0.059153733,-0.07483015209436417,-0.0981556698679924,-0.3605411946773529,-0.1354939192533493
3.9892578125,-0.26558889,-0.09714886,-0.021044382825493813,-0.026218853890895844,-0.2805813252925873,-0.0787055492401123
3.994140625,-0.18757229,0.1372116,0.0517190657556057,0.09920249134302139,-0.1991705596446991,0.17406809329986572
3.9990234375,-0.015771841,0.40875282,0.19427573680877686,0.3129171133041382,-0.09396450966596603,0.3779791295528412
4.00390625,0.0063087494,0.27494285,-0.21195676922798157,0.19508270919322968,-0.3009510040283203,0.2773936986923218
4.0087890625,0.12321417,0.15126442,-0.23834127187728882,0.11486956477165222,-0.28845447301864624,0.13891732692718506
4.013671875,0.32224482,-0.1620866,-0.23778314888477325,-0.21740463376045227,-0.25590845942497253,-0.148976132273674
4.0185546875,0.28756363,-0.71525112,-0.23097960650920868,-0.7460232377052307,-0.23210221529006958,-0.6385735869407654
4.0234375,0.16319734,-0.92067625,-0.22293217480182648,-0.7192983627319336,-0.21489106118679047,-0.7183496952056885
4.0283203125,0.17851263,-0.23300722,-0.1638430655002594,-0.3346928060054779,-0.17986297607421875,-0.2847629189491272
4.033203125,0.17347416,0.21815588,-0.07380475848913193,0.09292102605104446,-0.09830385446548462,0.05817749723792076
4.0380859375,0.092350089,0.17537553,0.05272262543439865,0.26031988859176636,-0.025915566831827164,0.20519152283668518
4.04296875,0.10769534,0.46643994,0.1806199550628662,0.42466211318969727,0.05101612210273743,0.3824577033519745
4.0478515625,0.17385024,0.59257667,0.23296348750591278,0.549453616142273,0.12719613313674927,0.5900027751922607
4.052734375,0.091939101,0.63080876,0.18898481130599976,0.5247388482093811,0.13629961013793945,0.6405330896377563
4.0576171875,0.042815677,0.39645481,0.11399732530117035,0.3103310465812683,0.03779788687825203,0.34469926357269287
4.0625,0.041935965,-0.12029728,0.0559513196349144,-0.04279358685016632,-0.04914766177535057,-0.011166170239448547
4.0673828125,-0.070340148,-0.28240032,0.025567851960659027,-0.29748955368995667,-0.0737309604883194,-0.2619081139564514
4.072265625,-0.184494,-0.44134817,0.013704094104468822,-0.3488762378692627,-0.07764804363250732,-0.39944058656692505
4.0771484375,-0.28965518,-0.25294635,0.03076479211449623,-0.15614503622055054,-0.03012574464082718,-0.20248501002788544
4.08203125,-0.25683563,0.2824899,0.0997392013669014,0.1643187254667282,0.09835303574800491,0.18502692878246307
4.0869140625,-0.22973073,0.40704476,0.2044614851474762,0.42687079310417175,0.28806695342063904,0.4176139831542969
4.091796875,-0.32070133,0.55188925,0.2834393084049225,0.566382884979248,0.49439117312431335,0.5870947241783142
4.0966796875,-0.37901023,0.69086394,0.3112470805644989,0.637563943862915,0.5453000664710999,0.7221683263778687
4.1015625,-0.33516633,0.56397048,0.30279144644737244,0.48721635341644287,0.38451454043388367,0.5674014091491699
4.1064453125,-0.28827703,0.24056348,0.18724007904529572,0.21510374546051025,0.13667866587638855,0.23116067051887512
4.111328125,-0.23951668,-0.20930163,-0.010674363933503628,-0.19170744717121124,-0.07061757147312164,-0.16978208720684052
4.1162109375,-0.18149973,-0.45066516,-0.185116708278656,-0.46308135986328125,-0.206814244389534,-0.43798598647117615
4.12109375,-0.10038751,-0.6158888,-0.2860713601112366,-0.6513646245002747,-0.24766826629638672,-0.5371145606040955
4.1259765625,0.051444263,-0.78816788,-0.2955150902271271,-0.7555385231971741,-0.3001998960971832,-0.6222859025001526
4.130859375,0.18522871,-0.64448688,-0.2579502761363983,-0.5967312455177307,-0.36602312326431274,-0.5706650018692017
4.1357421875,0.23634221,-0.29863856,-0.21032622456550598,-0.36429810523986816,-0.35388627648353577,-0.3820461332798004
4.140625,0.3129746,-0.18194343,-0.12158307433128357,-0.16811563074588776,-0.3259451985359192,-0.21223695576190948
4.1455078125,0.34344094,-0.040488978,-0.06505060195922852,0.0094735873863101,-0.2146514505147934,-0.05146981030702591
4.150390625,0.36725206,0.29265403,-0.0791395753622055,0.11081842333078384,-0.14376436173915863,0.12129409611225128
4.1552734375,0.49935928,0.04521699,-0.15601521730422974,-0.035292576998472214,-0.20193469524383545,-0.07904866337776184
4.16015625,0.63796903,-0.43852754,-0.2849681079387665,-0.3661981225013733,-0.23095640540122986,-0.3133871555328369
4.1650390625,0.63728294,-0.39230071,-0.3247124254703522,-0.34208035469055176,-0.2446548193693161,-0.35113316774368286
4.169921875,0.59841217,-0.13955233,-0.2701399624347687,-0.23355747759342194,-0.208940327167511,-0.21491767466068268
4.1748046875,0.70172084,-0.20203356,-0.23452360928058624,-0.18092818558216095,-0.15093480050563812,-0.20577889680862427
4.1796875,0.7249207,-0.18412358,-0.19372475147247314,-0.15687838196754456,-0.007038190960884094,-0.1695428192615509
4.1845703125,0.59737735,-0.052060968,-0.12487528473138809,-0.15474377572536469,0.14819198846817017,-0.18697379529476166
4.189453125,0.41674954,-0.33742308,-0.04124275967478752,-0.24993441998958588,0.281358927488327,-0.28358376026153564
4.1943359375,0.23409726,-0.24482232,0.10376741737127304,-0.13920824229717255,0.4064366817474365,-0.18158651888370514
4.19921875,0.10527289,0.29349614,0.2595798373222351,0.24587570130825043,0.3849491477012634,0.2843188941478729
4.2041015625,-0.11677903,0.67992059,0.3377951979637146,0.5499587655067444,0.3927808701992035,0.5903522372245789
4.208984375,-0.41801294,0.60925492,0.3729327917098999,0.520427405834198,0.4932290017604828,0.5271713137626648
4.2138671875,-0.57512799,0.29644746,0.40154317021369934,0.49689194560050964,0.6264629364013672,0.41923046112060547
4.21875,-0.67365529,0.4931243,0.5059316754341125,0.5916571617126465,0.7907840013504028,0.5679047703742981
4.2236328125,-0.78658518,0.9736364,0.6904354095458984,0.8677314519882202,0.8257380723953247,0.8422371745109558
4.228515625,-0.76312249,1.2440372,0.7726958394050598,1.0220112800598145,0.7694876194000244,1.114311695098877
4.2333984375,-0.7166827,1.193747,0.7272564768791199,1.0882693529129028,0.5779069662094116,1.1493881940841675
4.23828125,-0.75628183,1.1024253,0.5411571860313416,0.8627132177352905,0.21626678109169006,0.8758432269096375
4.2431640625,-0.7069697,0.73047081,0.22104576230049133,0.5966178178787231,-0.11741559952497482,0.5309773683547974
4.248046875,-0.45552069,-0.25370403,-0.12187930941581726,-0.2450079619884491,-0.32785868644714355,-0.17922183871269226
4.2529296875,-0.23344479,-1.0805678,-0.3690696060657501,-1.1301915645599365,-0.4308045208454132,-1.0090380907058716
4.2578125,-0.19094818,-1.5150574,-0.44636696577072144,-1.458793044090271,-0.48088952898979187,-1.2739397287368774
4.2626953125,-0.14027918,-1.524634,-0.4447847902774811,-1.4564340114593506,-0.5496006011962891,-1.292778491973877
4.267578125,-0.02195241,-1.1138621,-0.45027461647987366,-1.1070278882980347,-0.5563528537750244,-1.1127785444259644
4.2724609375,0.050690616,-0.70934694,-0.4653788208961487,-0.6480542421340942,-0.6192665100097656,-0.7320550680160522
4.27734375,0.099070794,-0.41529363,-0.46064984798431396,-0.4270668029785156,-0.7054303884506226,-0.4336445927619934
4.2822265625,0.15132914,-0.2880363,-0.418960303068161,-0.31255394220352173,-0.7311219573020935,-0.31467190384864807
4.287109375,0.17453445,-0.2563339,-0.37491413950920105,-0.1737445890903473,-0.6794314384460449,-0.26486143469810486
4.2919921875,0.26534364,0.083239274,-0.30581098794937134,0.07734762877225876,-0.5359582304954529,0.036320123821496964
4.296875,0.28401565,0.48712415,-0.2662031948566437,0.3961777091026306,-0.3805750012397766,0.36605849862098694
4.3017578125,0.2335982,0.64975047,-0.2237999141216278,0.4706211984157562,-0.31433868408203125,0.49181631207466125
4.306640625,0.31770455,0.43862694,-0.10995808988809586,0.3382580578327179,-0.2701961100101471,0.3321433663368225
4.3115234375,0.39540213,0.018993182,-0.0014480188256129622,0.08304230868816376,-0.1813291311264038,0.09038902819156647
4.31640625,0.27936327,-0.16409754,0.05631674826145172,-0.1258329302072525,0.061358340084552765,-0.07536626607179642
4.3212890625,0.20408419,-0.10964881,0.050016701221466064,-0.08197707682847977,0.45547422766685486,-0.054072994738817215
4.326171875,0.1868443,0.09925481,0.08437713235616684,0.051384877413511276,0.7657945156097412,0.03885935992002487
4.3310546875,0.15776632,0.13298549,0.15850529074668884,0.07953975349664688,0.7996626496315002,0.11442549526691437
4.3359375,0.17738998,0.014015899,0.14180371165275574,0.011961412616074085,0.6167608499526978,0.015408123843371868
4.3408203125,0.19832197,-0.10372954,0.07788965851068497,-0.09562087059020996,0.3879133462905884,-0.11454352736473083
4.345703125,0.12519096,-0.10421092,0.058123283088207245,-0.024582084268331528,0.2705923616886139,-0.06473024189472198
4.3505859375,0.031364442,0.26953224,0.14284728467464447,0.2247486263513565,0.2228385955095291,0.21008925139904022
4.35546875,0.014922264,0.45479873,0.2864186763763428,0.3805077373981476,0.20031940937042236,0.41525381803512573
4.3603515625,-0.03995904,0.38365287,0.2888343632221222,0.3079669177532196,0.21985293924808502,0.3057660162448883
4.365234375,-0.067803915,0.036232213,0.1533650904893875,0.1268502175807953,0.18210193514823914,0.10492817312479019
4.3701171875,-0.036436195,-0.022538831,0.08649235963821411,0.052557386457920074,0.13992084562778473,0.04908715561032295
4.375,-0.0070528226,0.20603661,0.13727819919586182,0.09933210164308548,0.06836370378732681,0.13357947766780853
4.3798828125,0.071662958,0.12742719,0.22163257002830505,0.03883550316095352,0.011668933555483818,0.03413820266723633
4.384765625,-0.0040117504,-0.27742618,0.17257815599441528,-0.25015854835510254,-0.07833101600408554,-0.24428963661193848
4.3896484375,-0.1272372,-0.38340835,-0.0175479706376791,-0.30481433868408203,-0.1781032830476761,-0.3133485019207001
4.39453125,-0.11232278,-0.12479413,-0.10714390873908997,-0.15001970529556274,-0.19281303882598877,-0.14487449824810028
4.3994140625,-0.074920777,-0.0075097704,-0.08202529698610306,-0.017436020076274872,-0.20865382254123688,-0.015527394600212574
4.404296875,-0.024410972,0.062932899,-0.04298457130789757,0.09394461661577225,-0.20082040131092072,0.09011480957269669
4.4091796875,-0.05925979,0.27805688,0.007775220088660717,0.2726888358592987,-0.10849089920520782,0.224416583776474
4.4140625,-0.12839013,0.40918325,-0.027123726904392242,0.3388284742832184,-0.08567576110363007,0.3507831394672394
4.4189453125,-0.2213718,0.30046939,-0.11430293321609497,0.23013603687286377,-0.12572869658470154,0.1883118897676468
4.423828125,-0.26505087,-0.10957651,-0.1475669890642166,-0.1211550161242485,-0.14926031231880188,-0.15083511173725128
4.4287109375,-0.16051983,-0.49268731,-0.17161160707473755,-0.47394707798957825,-0.19253617525100708,-0.40578576922416687
4.43359375,-0.17287856,-0.63577196,-0.17033042013645172,-0.5669312477111816,-0.18402406573295593,-0.4854438602924347
4.4384765625,-0.19605478,-0.48802567,-0.12880253791809082,-0.478491872549057,-0.16011643409729004,-0.4361957013607025
4.443359375,-0.10482536,-0.28891196,-0.11854742467403412,-0.3619794249534607,-0.13084496557712555,-0.3455430567264557
4.4482421875,-0.18702219,-0.30592663,-0.12417987734079361,-0.33013102412223816,-0.04457123950123787,-0.3310537338256836
4.453125,-0.27940561,-0.40557035,-0.12313925474882126,-0.3603924810886383,-0.01718071661889553,-0.3469501733779907
4.4580078125,-0.20331784,-0.2697966,-0.1089961901307106,-0.3439210057258606,-0.04838136211037636,-0.3250286281108856
4.462890625,-0.033852867,-0.37789567,-0.09616291522979736,-0.33164912462234497,-0.068547822535038,-0.3241533935070038
4.4677734375,0.027105284,-0.32174964,-0.10836553573608398,-0.229217529296875,-0.07711156457662582,-0.2554139494895935
4.47265625,0.039116157,0.030305492,-0.028188582509756088,0.001304788631387055,0.037305958569049835,-0.008859303779900074
4.4775390625,0.18120223,0.32828979,0.17580029368400574,0.3125189542770386,0.1677977293729782,0.2996698021888733
4.482421875,0.21196568,0.58203683,0.3672045171260834,0.5597959160804749,0.19932027161121368,0.5386761426925659
4.4873046875,0.10252733,0.67890619,0.45353204011917114,0.6577498316764832,0.1997150033712387,0.7051751613616943
4.4921875,0.10227472,0.62339034,0.41281458735466003,0.612200915813446,0.219099760055542,0.6250987648963928
4.4970703125,0.22497135,0.41190785,0.3221621811389923,0.4579339325428009,0.29001301527023315,0.4543905556201935
4.501953125,0.37690925,0.62300677,0.41981935501098633,0.6354923844337463,0.13336366415023804,0.650653600692749
4.5068359375,0.5549454,0.84805419,0.5020641684532166,0.7085813283920288,0.1939850151538849,0.7821669578552246
4.51171875,0.80424923,0.51432893,0.48253944516181946,0.47322800755500793,0.4272039532661438,0.48797371983528137
4.5166015625,0.93793945,0.096533054,0.6545569896697998,0.24705614149570465,0.6203109622001648,0.1918467879295349
4.521484375,0.76321079,0.22192228,0.8237075805664062,0.26340726017951965,0.7242588400840759,0.2013150006532669
4.5263671875,0.52020012,0.55632232,0.88027423620224,0.44811466336250305,0.7937610745429993,0.5276130437850952
4.53125,0.44223861,0.65238809,0.8126718997955322,0.45988714694976807,0.7401238083839417,0.6820657253265381
4.5361328125,0.29179168,0.34874799,0.542254626750946,0.2749916613101959,0.5978635549545288,0.3192442059516907
4.541015625,-0.10875597,-0.25709791,0.26035991311073303,-0.221328467130661,0.4250364899635315,-0.2373771369457245
4.5458984375,-0.36548186,-0.73325162,0.0013563699321821332,-0.6792221069335938,0.22620919346809387,-0.7081509828567505
4.55078125,-0.47480906,-0.73712404,-0.2347298562526703,-0.6671521067619324,-0.027941763401031494,-0.6981653571128845
4.5556640625,-0.6091102,-0.35345436,-0.4024297893047333,-0.5611188411712646,-0.3181228041648865,-0.4821341037750244
4.560546875,-0.63274358,-0.55887706,-0.5972726941108704,-0.6425382494926453,-0.561060905456543,-0.5397282242774963
4.5654296875,-0.66270128,-0.88194326,-0.7240523099899292,-0.8226232528686523,-0.6601254343986511,-0.7814786434173584
4.5703125,-0.86359763,-0.55740495,-0.6835247874259949,-0.4459553360939026,-0.7167539596557617,-0.6195130944252014
4.5751953125,-0.93099022,0.21700723,-0.7100257873535156,0.09264445304870605,-0.8084845542907715,0.13451974093914032
4.580078125,-0.91216647,0.67891595,-0.8304202556610107,0.5108803510665894,-0.9212982058525085,0.7895902395248413
4.5849609375,-0.98334347,0.32541361,-0.9826222062110901,0.29183948040008545,-1.050578236579895,0.29158735275268555
4.58984375,-0.95231966,-0.36999245,-1.1369893550872803,-0.32293635606765747,-1.1276919841766357,-0.50363689661026
4.5947265625,-0.91002404,-0.6829564,-1.1882423162460327,-0.6975196599960327,-1.160793423652649,-0.8838410973548889
4.599609375,-0.96203329,-0.83935602,-1.1217645406723022,-1.0203312635421753,-1.277563452720642,-1.0573621988296509
4.6044921875,-1.1694222,-0.99023036,-1.14475679397583,-1.2788649797439575,-1.407228708267212,-1.2590293884277344
4.609375,-1.7479984,-2.1273946,-1.415044903755188,-1.5839847326278687,-1.496287226676941,-1.6367113590240479
4.6142578125,-1.8747684,-3.9771993,-1.8806324005126953,-2.2999045848846436,-1.7431737184524536,-2.189608097076416
4.619140625,-0.46314282,-4.1609812,-2.086848497390747,-2.7278974056243896,-1.9349470138549805,-2.2860171794891357
4.6240234375,2.4140433,-2.2676785,-1.2876008749008179,-1.3931618928909302,-1.1940737962722778,-1.2956477403640747
4.62890625,5.4939017,0.90725451,0.9366316795349121,1.0542839765548706,0.8415417671203613,0.9616191983222961
4.6337890625,6.123739,4.5071823,3.9174721240997314,4.165737152099609,3.5397047996520996,3.960038900375366
4.638671875,3.7361563,6.0703881,5.931477069854736,6.338691234588623,5.574465751647949,6.074699401855469
4.6435546875,0.52098429,5.2054476,5.528420448303223,5.782327175140381,5.539711952209473,5.773161888122559
4.6484375,-1.3316567,3.3982788,3.260716438293457,3.6735587120056152,3.5785484313964844,3.547685384750366
4.6533203125,-1.3094225,1.4639027,1.030881643295288,1.1921929121017456,1.1991652250289917,0.9884817600250244
4.658203125,-0.68670372,-0.15700347,-0.04778442531824112,-0.3683743476867676,-0.2478981912136078,-0.455728679895401
4.6630859375,-0.53219689,-0.88355708,-0.2693079113960266,-0.9973704218864441,-0.5478711724281311,-0.9163814783096313
4.66796875,-0.52906351,-0.93423776,-0.3792451024055481,-0.9078995585441589,-0.5563824772834778,-0.7936562299728394
4.6728515625,-0.54810322,-0.58337535,-0.5354177355766296,-0.5972854495048523,-0.7465419173240662,-0.5685540437698364
4.677734375,-0.62042342,-0.34494238,-0.5657187700271606,-0.3475901484489441,-0.8604867458343506,-0.3523065149784088
4.6826171875,-0.61122345,-0.12445416,-0.5855250954627991,-0.10996375232934952,-0.9142201542854309,-0.158500537276268
4.6875,-0.56669717,0.11587538,-0.648895263671875,0.014734223484992981,-0.9571586847305298,0.026714839041233063
4.6923828125,-0.49884843,0.032229335,-0.6790256500244141,-0.03164330869913101,-0.9157909750938416,0.028364941477775574
4.697265625,-0.41580579,-0.2885846,-0.7609784603118896,-0.32709214091300964,-0.8349974155426025,-0.1945839673280716
4.7021484375,-0.35481027,-0.64443742,-0.8532193303108215,-0.6582027673721313,-0.7496233582496643,-0.6212879419326782
4.70703125,-0.26881824,-0.94750556,-0.8000531196594238,-0.9195683002471924,-0.6316467523574829,-0.9138525128364563
4.7119140625,-0.16579815,-1.0666297,-0.7081319093704224,-1.106937289237976,-0.49396541714668274,-1.0363198518753052
4.716796875,0.013584421,-1.1673893,-0.6868849992752075,-1.176664113998413,-0.34403425455093384,-1.051841139793396
4.7216796875,0.10271547,-1.0288622,-0.6742376089096069,-0.9599207639694214,-0.2233486920595169,-0.9127482175827026
4.7265625,0.047642513,-0.58211807,-0.542762279510498,-0.6703850626945496,-0.13987426459789276,-0.6600413918495178
4.7314453125,0.066024739,-0.44958828,-0.4211551547050476,-0.5971258878707886,-0.07093984633684158,-0.5994899868965149
4.736328125,0.10344562,-0.72326327,-0.4582698345184326,-0.7207745313644409,-0.015507991425693035,-0.6702721118927002
4.7412109375,0.18803253,-0.75864438,-0.43812328577041626,-0.6512266993522644,0.028839662671089172,-0.6541550159454346
4.74609375,0.2461689,-0.31781806,-0.2325470894575119,-0.35966792702674866,0.08359933644533157,-0.36822399497032166
4.7509765625,0.1074043,0.04434222,-0.05127238854765892,-0.10412050038576126,0.13857625424861908,-0.12064699083566666
4.755859375,0.081367048,-0.14595646,-0.09135385602712631,-0.15251030027866364,0.1848713457584381,-0.14754395186901093
4.7607421875,0.19122563,-0.28303068,-0.11571948230266571,-0.1694444864988327,0.23538587987422943,-0.15631750226020813
4.765625,0.098198401,0.11813736,0.033191703259944916,0.10290761291980743,0.2732897400856018,0.1469096541404724
4.7705078125,0.03480249,0.55305808,0.18389062583446503,0.48235729336738586,0.27146023511886597,0.4299551546573639
4.775390625,0.083994724,0.54639113,0.26811203360557556,0.592587947845459,0.21864023804664612,0.5895395874977112
4.7802734375,0.06469542,0.80637715,0.2939034402370453,0.8139098882675171,0.15110790729522705,0.7784433364868164
4.78515625,-0.050064488,1.0953541,0.1948934644460678,0.8995478749275208,0.07089799642562866,0.86634361743927
4.7900390625,-0.12935161,0.71962881,0.13622069358825684,0.7635800838470459,-0.007061210926622152,0.7432832717895508
4.794921875,-0.21003243,0.48528681,0.19083347916603088,0.6444403529167175,-0.039317548274993896,0.6331849098205566
4.7998046875,-0.22443281,0.74565542,0.2743983864784241,0.6986590027809143,-0.0629962608218193,0.6795918345451355
4.8046875,-0.18722203,0.65955469,0.3890252709388733,0.6691259145736694,-0.10334845632314682,0.645329475402832
4.8095703125,-0.24559478,0.4492202,0.3651180863380432,0.5294435620307922,-0.13401630520820618,0.5158597826957703
4.814453125,-0.28770198,0.5135825,0.16327059268951416,0.44101646542549133,-0.18303653597831726,0.4576689302921295
4.8193359375,-0.33248525,0.2535922,-0.0579349547624588,0.17744383215904236,-0.2931896150112152,0.17081518471240997
4.82421875,-0.34920552,-0.52825242,-0.22332952916622162,-0.49821916222572327,-0.36733362078666687,-0.4507668614387512
4.8291015625,-0.36861996,-0.83348989,-0.281125545501709,-0.6937724351882935,-0.36782845854759216,-0.7480276823043823
4.833984375,-0.40885371,-0.41264288,-0.24887561798095703,-0.46862733364105225,-0.3904675841331482,-0.39539921283721924
4.8388671875,-0.3233329,-0.20344053,-0.2126697599887848,-0.317432165145874,-0.3756134808063507,-0.2936633229255676
4.84375,-0.17332282,-0.37313215,-0.22408416867256165,-0.3057354986667633,-0.3268193006515503,-0.33936163783073425
4.8486328125,-0.12042019,-0.29153663,-0.2003713697195053,-0.22971606254577637,-0.2537496089935303,-0.28325968980789185
4.853515625,-0.1115426,-0.013599553,-0.10248884558677673,-0.058557283133268356,-0.16847901046276093,-0.06444316357374191
4.8583984375,0.0044645751,0.099076543,0.02183951996266842,0.006496352143585682,-0.0822436735033989,0.021297041326761246
4.86328125,0.1881429,-0.080873585,0.09100417047739029,-0.11479393392801285,0.002011953853070736,-0.11595356464385986
4.8681640625,0.31183177,-0.31179301,0.08068742603063583,-0.22139355540275574,0.11145962029695511,-0.22830019891262054
4.873046875,0.40911989,-0.11476697,0.09981741011142731,-0.12375753372907639,0.24263134598731995,-0.13699495792388916
4.8779296875,0.47516842,0.091270472,0.1148320659995079,-0.07056321948766708,0.3401526212692261,-0.08966720849275589
4.8828125,0.5173766,-0.3105743,0.14075276255607605,-0.28557583689689636,0.4365207552909851,-0.27667030692100525
4.8876953125,0.57523363,-0.54708249,0.1771407127380371,-0.4330337345600128,0.5226520299911499,-0.4253867268562317
4.892578125,0.67449237,-0.2914716,0.21791742742061615,-0.3171739876270294,0.607917070388794,-0.31572437286376953
4.8974609375,0.79217971,-0.16398205,0.358356773853302,-0.22464974224567413,0.6873050332069397,-0.20619499683380127
4.90234375,0.86359796,-0.23956891,0.45156699419021606,-0.19101539254188538,0.7292386889457703,-0.21274299919605255
4.9072265625,0.87973759,-0.12015723,0.5877699851989746,-0.03201255947351456,0.7567501664161682,0.047698862850666046
4.912109375,0.72960077,0.4466831,0.7967965006828308,0.3854826092720032,0.7602235674858093,0.3841630518436432
4.9169921875,0.46430942,0.68226859,0.8066192269325256,0.703752338886261,0.6872204542160034,0.7536747455596924
4.921875,0.26433035,0.95249268,0.664843738079071,0.844168484210968,0.5839786529541016,1.0099798440933228
4.9267578125,0.060883124,1.1370036,0.4221893548965454,0.7758146524429321,0.41459307074546814,0.9000977277755737
4.931640625,-0.13598944,0.12208172,0.02169106900691986,0.17452865839004517,0.15365661680698395,0.229880228638649
4.9365234375,-0.23820489,-0.68366155,-0.2699858844280243,-0.6058515310287476,-0.11197603493928909,-0.5243130922317505
4.94140625,-0.41992766,-0.43378805,-0.32943663001060486,-0.4232763648033142,-0.34358108043670654,-0.5100455284118652
4.9462890625,-0.67824892,-0.11523402,-0.3547813892364502,-0.17829912900924683,-0.509701132774353,-0.19489386677742004
4.951171875,-0.86627062,-0.065573189,-0.3572709262371063,0.007326291874051094,-0.5925527215003967,-0.05269252881407738
4.9560546875,-0.8694889,0.27494995,-0.32208436727523804,0.17791838943958282,-0.6272371411323547,0.1782301664352417
4.9609375,-0.68854515,0.28361488,-0.41974756121635437,0.20277582108974457,-0.6640431880950928,0.17672669887542725
4.9658203125,-0.53445061,-0.090456294,-0.5731706619262695,-0.004428429063409567,-0.686011791229248,-0.012365765869617462
4.970703125,-0.53799926,-0.087855,-0.5570798516273499,-0.050541091710329056,-0.6979308128356934,-0.06909947842359543
4.9755859375,-0.53644064,0.11299038,-0.3886105418205261,0.048886705189943314,-0.6972320079803467,0.06826069951057434
4.98046875,-0.47736884,0.073866723,-0.24029585719108582,0.06332391500473022,-0.600013792514801,0.07060236483812332
4.9853515625,-0.41402556,0.01700473,-0.2097235918045044,-0.006249390076845884,-0.44214266538619995,-0.013714849017560482
4.990234375,-0.23701468,-0.12228283,-0.3155118525028229,-0.17832790315151215,-0.3144708275794983,-0.14142444729804993
4.9951171875,-0.049972948,-0.44932026,-0.3473721742630005,-0.4735042154788971,-0.22277972102165222,-0.4226241409778595
5.0,-0.014878212,-0.71303494,-0.45607826113700867,-0.6981297135353088,-0.5922343134880066,-0.7302218079566956
5.0048828125,0.069679621,-0.57151759,-0.4379824697971344,-0.6365842819213867,-0.5149573087692261,-0.6171992421150208
5.009765625,0.15088464,-0.47670774,-0.3504974842071533,-0.5604081153869629,-0.5018466711044312,-0.5560418963432312
5.0146484375,0.045129586,-0.60544606,-0.3014809191226959,-0.5652551651000977,-0.43351981043815613,-0.5778357982635498
5.01953125,0.019275754,-0.50841873,-0.16073155403137207,-0.45257124304771423,-0.29222241044044495,-0.5018418431282043
5.0244140625,0.20272275,-0.26435072,-0.002049990464001894,-0.21545758843421936,-0.17726409435272217,-0.25880733132362366
5.029296875,0.35643385,0.13035633,0.07537735998630524,0.05096602812409401,-0.1269732117652893,0.03953881561756134
5.0341796875,0.3760161,0.27321781,0.12804000079631805,0.2029023915529251,-0.04969710111618042,0.2090292125940323
5.0390625,0.31263974,0.15648067,0.141570582985878,0.22003023326396942,0.09187465906143188,0.24184565246105194
5.0439453125,0.27600737,0.23154711,0.1370944231748581,0.23850519955158234,0.15559804439544678,0.2702220380306244
5.048828125,0.22882592,0.29753641,0.1935647577047348,0.2756287455558777,0.1502757966518402,0.2561399042606354
5.0537109375,0.20150202,0.19167033,0.2735293507575989,0.24946005642414093,0.1973203420639038,0.22877433896064758
5.05859375,0.27410575,0.27990718,0.3397906422615051,0.3475642204284668,0.24848796427249908,0.3536674678325653
5.0634765625,0.28927663,0.66363029,0.3822062015533447,0.5819791555404663,0.31423377990722656,0.6221651434898376
5.068359375,0.21365273,0.72141119,0.3871356248855591,0.6661238074302673,0.36620572209358215,0.6925180554389954
5.0732421875,0.15428696,0.50046621,0.3905589282512665,0.6101468801498413,0.32948920130729675,0.6163865923881531
5.078125,0.070372306,0.56344024,0.3591748774051666,0.5247174501419067,0.31859031319618225,0.524438202381134
5.0830078125,0.058362252,0.41371999,0.34955286979675293,0.37611332535743713,0.33147627115249634,0.3789989650249481
5.087890625,0.05489825,0.2061679,0.4055749773979187,0.3158142864704132,0.32670357823371887,0.2689683437347412
5.0927734375,0.0014105497,0.47194097,0.3995954394340515,0.38630911707878113,0.31930017471313477,0.39076805114746094
5.09765625,-0.0097925997,0.57355272,0.30962783098220825,0.4178449511528015,0.23785027861595154,0.5657495856285095
5.1025390625,0.011769909,0.33796942,0.19564411044120789,0.24604183435440063,0.18169400095939636,0.2650217115879059
5.107421875,-0.047799887,-0.26097885,0.02872133068740368,-0.23305343091487885,0.12736447155475616,-0.23662620782852173
5.1123046875,-0.11111057,-0.61016585,-0.11862952262163162,-0.5542593598365784,0.01756751723587513,-0.5116846561431885
5.1171875,-0.10742882,-0.55205255,-0.18457266688346863,-0.5378086566925049,-0.042401671409606934,-0.44536396861076355
5.1220703125,-0.08675016,-0.41153026,-0.22936435043811798,-0.4576238691806793,-0.03460744395852089,-0.4256177544593811
5.126953125,-0.10097522,-0.42303255,-0.2879503071308136,-0.40173250436782837,-0.07063693553209305,-0.4064790904521942
5.1318359375,-0.15000012,-0.35391053,-0.24362605810165405,-0.32395410537719727,-0.12233544141054153,-0.33461233973503113
5.13671875,-0.19662111,-0.16520838,-0.14059162139892578,-0.24922826886177063,-0.14082328975200653,-0.2538042962551117
5.1416015625,-0.21509184,-0.2741792,-0.1589471697807312,-0.18807663023471832,-0.18176400661468506,-0.20898212492465973
5.146484375,-0.26751478,-0.05532285,-0.2516799569129944,-0.118584044277668,-0.22341011464595795,-0.1625857651233673
5.1513671875,-0.27114327,-0.056506467,-0.2681296765804291,-0.15322984755039215,-0.21618176996707916,-0.21958790719509125
5.15625,-0.22328387,-0.45914691,-0.2793057858943939,-0.4233178198337555,-0.22950001060962677,-0.41152867674827576
5.1611328125,-0.26632693,-0.64980952,-0.3204561471939087,-0.6209765672683716,-0.25887998938560486,-0.5471612215042114
5.166015625,-0.29182217,-0.61428529,-0.3547860383987427,-0.6660929918289185,-0.245576873421669,-0.5852880477905273
5.1708984375,-0.18705498,-0.65494992,-0.38650378584861755,-0.5805836915969849,-0.1857353299856186,-0.5460923910140991
5.17578125,-0.034490321,-0.38892795,-0.3510388433933258,-0.3879777491092682,-0.12561218440532684,-0.3848463296890259
5.1806640625,0.045025431,-0.14239005,-0.20128221809864044,-0.15603989362716675,-0.1247820183634758,-0.2126660943031311
5.185546875,0.15820427,0.00079359117,0.04703798145055771,0.05744260922074318,-0.10001780092716217,0.0025016958825290203
5.1904296875,0.23694683,0.39686193,0.28993698954582214,0.37351664900779724,0.0028668527957051992,0.3430350720882416
5.1953125,0.16469635,0.80937032,0.42208653688430786,0.5836808681488037,0.1061406061053276,0.5845961570739746
5.2001953125,0.098714652,0.50438407,0.40692147612571716,0.5183913111686707,0.15022793412208557,0.5257583260536194
5.205078125,0.13767725,0.32007406,0.29962122440338135,0.40192654728889465,0.12784329056739807,0.3792319893836975
5.2099609375,0.34923753,0.42005277,0.1872931271791458,0.3754752278327942,0.08006907999515533,0.34787267446517944
5.21484375,0.57233168,0.36685078,0.21721094846725464,0.355401873588562,0.09546977281570435,0.3490363359451294
5.2197265625,0.66910402,0.31301472,0.3936624825000763,0.3416178822517395,0.22819732129573822,0.3214070498943329
5.224609375,0.73887605,0.38607466,0.5021586418151855,0.3867778480052948,0.447416752576828,0.34484121203422546
5.2294921875,0.78873035,0.52775525,0.6111407279968262,0.42964407801628113,0.6227562427520752,0.4558946192264557
5.234375,0.73827804,0.43184799,0.7394022941589355,0.37575429677963257,0.7742133736610413,0.40928322076797485
5.2392578125,0.53511661,0.31133221,0.6586433053016663,0.24970406293869019,0.8204742074012756,0.23965506255626678
5.244140625,0.36526992,-0.054537599,0.3418235778808594,-0.12733766436576843,0.6442996859550476,-0.11340410262346268
5.2490234375,0.2598011,-0.72753778,4.820555477635935e-05,-0.6431503891944885,0.39664405584335327,-0.5964431166648865
5.25390625,-0.089605023,-0.59478937,-0.21857179701328278,-0.3942151665687561,0.22016650438308716,-0.6205472946166992
5.2587890625,-0.48390989,0.14809673,-0.2503616213798523,0.11126401275396347,0.07310453802347183,0.07991089671850204
5.263671875,-0.68512342,0.79784055,-0.20601795613765717,0.5412324070930481,-0.1768665462732315,0.8883174657821655
5.2685546875,-0.79220673,0.7219764,-0.27040889859199524,0.5576711893081665,-0.4378458559513092,0.6103484034538269
5.2734375,-0.72255817,-0.26958869,-0.4047965705394745,-0.189806267619133,-0.5619953870773315,-0.31069353222846985
5.2783203125,-0.66993621,-0.89983632,-0.4821773171424866,-0.862382173538208,-0.5848574638366699,-0.8502255082130432
5.283203125,-0.76999127,-0.76187715,-0.5140281915664673,-0.7644059062004089,-0.5805453062057495,-0.6787970662117004
5.2880859375,-0.88842195,-0.5561233,-0.588763415813446,-0.5133856534957886,-0.6272831559181213,-0.4587128162384033
5.29296875,-1.0169992,-0.23019801,-0.7099185585975647,-0.22932349145412445,-0.7460456490516663,-0.2540968656539917
5.2978515625,-1.1080104,0.065517863,-0.8442050218582153,0.029673093929886818,-0.8770225644111633,-0.005736954510211945
5.302734375,-1.2074476,0.21874808,-0.8802172541618347,0.10714294761419296,-0.968694269657135,-0.13864755630493164
5.3076171875,-1.2409016,0.049654443,-0.8985509276390076,-0.003556894138455391,-1.027136206626892,-0.4624631106853485
5.3125,-1.3560044,-0.22365709,-1.0597516298294067,-0.3855367600917816,-1.1278640031814575,-0.790210485458374
5.3173828125,-1.7852052,-0.98926117,-1.2423266172409058,-1.0537880659103394,-1.1857861280441284,-1.2828277349472046
5.322265625,-2.1630412,-2.3306133,-1.3574680089950562,-1.798747181892395,-1.2529598474502563,-1.6897203922271729
5.3271484375,-1.4039587,-2.7744368,-1.6012789011001587,-2.2333359718322754,-1.604609727859497,-2.158607006072998
5.33203125,1.0126765,-2.4966119,-1.5544935464859009,-2.3402750492095947,-1.7979615926742554,-2.0786349773406982
5.3369140625,4.2645551,-1.290444,-0.4072035551071167,-0.909998893737793,-0.8702523112297058,-0.711693525314331
5.341796875,6.3320472,1.9375856,1.9327363967895508,1.8528672456741333,1.4419208765029907,1.9231443405151367
5.3466796875,5.4879791,5.096651,4.504671573638916,5.01958703994751,4.351386070251465,5.0312066078186035
5.3515625,2.6394658,5.8262353,5.585205554962158,6.313952445983887,5.85275936126709,6.26285457611084
5.3564453125,0.084629625,4.1447965,4.265106201171875,4.463080406188965,4.630306243896484,4.532741546630859
5.361328125,-0.87191779,1.5927261,1.5877054929733276,1.4559249877929688,1.8648407459259033,1.41567063331604
5.3662109375,-0.66299805,-0.60118746,-0.5610942840576172,-0.8822370767593384,-0.3904723525047302,-0.8751809000968933
5.37109375,-0.5823037,-1.7818183,-1.19014310836792,-1.8790420293807983,-1.0492725372314453,-1.5018904209136963
5.3759765625,-0.68462032,-1.6112006,-0.8524945974349976,-1.501976728439331,-0.6969357132911682,-1.2251415252685547
5.380859375,-0.67667344,-0.93900287,-0.5917516350746155,-1.0866682529449463,-0.49145224690437317,-0.7763170003890991
5.3857421875,-0.72119856,-0.84853871,-0.6358582377433777,-0.8901031017303467,-0.5681837797164917,-0.7486276626586914
5.390625,-0.71928894,-1.0406424,-0.7332404851913452,-0.98421710729599,-0.5953360199928284,-0.8933557271957397
5.3955078125,-0.67909439,-0.89925359,-0.7446627616882324,-0.8637992143630981,-0.6289835572242737,-0.8147380352020264
5.400390625,-0.71849133,-0.59099209,-0.7189679145812988,-0.5999968647956848,-0.6974044442176819,-0.6085817813873291
5.4052734375,-0.6839103,-0.38464101,-0.6260353326797485,-0.384657084941864,-0.6851148009300232,-0.41178810596466064
5.41015625,-0.51532355,-0.17707928,-0.4375578761100769,-0.15051494538784027,-0.6700850129127502,-0.21473515033721924
5.4150390625,-0.42113409,0.077776711,-0.3561370372772217,0.023051967844367027,-0.6039977669715881,0.008989684283733368
5.419921875,-0.32732187,0.1232564,-0.32959040999412537,0.06179726496338844,-0.4263271689414978,0.059908874332904816
5.4248046875,-0.20233537,-0.014101222,-0.22960835695266724,-0.03919348493218422,-0.3203878402709961,-0.07158072292804718
5.4296875,-0.13977674,-0.22309531,-0.19326266646385193,-0.26089414954185486,-0.2846861481666565,-0.27576902508735657
5.4345703125,-0.071189668,-0.53483826,-0.1552116572856903,-0.4378635883331299,-0.18605703115463257,-0.45014330744743347
5.439453125,-0.0044954019,-0.4440546,-0.029058445245027542,-0.28552886843681335,-0.05541440472006798,-0.3742044270038605
5.4443359375,0.043698182,0.15748111,0.09241215884685516,0.043113913387060165,0.0773378312587738,0.06004276126623154
5.44921875,0.14230199,0.40570441,0.1436680257320404,0.29480865597724915,0.12697996199131012,0.29538893699645996
5.4541015625,0.12662535,0.17532878,0.08435104042291641,0.181599423289299,0.10549032688140869,0.1255456805229187
5.458984375,0.10779641,-0.071634986,-0.011961625888943672,-0.12448713928461075,0.11217938363552094,-0.14951688051223755
5.4638671875,0.22628709,-0.42582087,-0.03916274011135101,-0.3584350347518921,0.11943868547677994,-0.3420098125934601
5.46875,0.27870959,-0.37833989,0.022689461708068848,-0.2241646647453308,0.17812253534793854,-0.3165093958377838
5.4736328125,0.23050517,0.20076456,0.07058949023485184,0.05778900533914566,0.24633803963661194,0.06436596065759659
5.478515625,0.14617693,0.41705778,0.07851942628622055,0.267049640417099,0.20250040292739868,0.17542846500873566
5.4833984375,0.067511953,-0.11647923,0.04770919308066368,-0.08427177369594574,0.11703140288591385,-0.10043210536241531
5.48828125,0.012001334,-0.33674758,-0.035424020141363144,-0.21645231544971466,0.06073646992444992,-0.20675352215766907
5.4931640625,-0.016624106,0.058054304,-0.05561906471848488,-0.057624444365501404,0.0456867441534996,-0.002312161261215806
5.498046875,-0.0089566588,0.18862327,-0.02378768101334572,0.09860271960496902,0.0367996022105217,0.13693822920322418
5.5029296875,-0.071230165,0.20702965,-0.006689934059977531,0.18237757682800293,0.0022399111185222864,0.21094156801700592
5.5078125,-0.16611163,0.43517312,0.08914212882518768,0.3987281918525696,-0.08828984946012497,0.36021459102630615
5.5126953125,-0.20216606,0.63551186,0.17102889716625214,0.4873160123825073,-0.040773630142211914,0.5236685276031494
5.517578125,-0.21404027,0.4431045,0.1673072725534439,0.40917932987213135,0.1075848713517189,0.3858368396759033
5.5224609375,-0.28052026,0.28003007,0.15063342452049255,0.3571624457836151,0.2182326316833496,0.3441578447818756
5.52734375,-0.34594785,0.51301782,0.16510798037052155,0.3739464282989502,0.2101113200187683,0.36994391679763794
5.5322265625,-0.34024193,0.29538567,0.15243686735630035,0.20994460582733154,0.22006277740001678,0.16901788115501404
5.537109375,-0.2715377,-0.26985121,0.10027661919593811,-0.13184939324855804,0.2461255043745041,-0.040042273700237274
5.5419921875,-0.25993704,-0.14173857,0.03497285023331642,-0.1180446520447731,0.20945359766483307,-0.03610041365027428
5.546875,-0.27075607,0.27782223,-0.0560053288936615,0.020279888063669205,0.13748055696487427,0.02717699483036995
5.5517578125,-0.1712765,-0.18021336,-0.11863115429878235,-0.20494884252548218,0.05812576413154602,-0.21694140136241913
5.556640625,-0.097660778,-0.60272708,-0.12892822921276093,-0.5159785151481628,-0.06431113183498383,-0.44276919960975647
5.5615234375,-0.084331132,-0.44323302,-0.14775696396827698,-0.49767643213272095,-0.10638349503278732,-0.4694322943687439
5.56640625,-0.0068518308,-0.45677731,-0.17459715902805328,-0.4931178092956543,-0.11465433984994888,-0.46345311403274536
5.5712890625,0.096187472,-0.56981272,-0.19194179773330688,-0.4786122441291809,-0.19251924753189087,-0.5123980641365051
5.576171875,0.2356517,-0.3786143,-0.1465340256690979,-0.27636629343032837,-0.2764333188533783,-0.36086374521255493
5.5810546875,0.33779222,0.12974402,-0.012025946751236916,0.05999305099248886,-0.22552995383739471,0.006074157543480396
5.5859375,0.40294158,0.40238999,0.1671385020017624,0.3575223982334137,-0.0362560898065567,0.3647764027118683
5.5908203125,0.49662966,0.52966323,0.30806881189346313,0.5146623849868774,0.06894315034151077,0.527757465839386
5.595703125,0.54888117,0.63012415,0.31407031416893005,0.5255980491638184,0.060535382479429245,0.5738201141357422
5.6005859375,0.60636983,0.48193038,0.22639435529708862,0.38465332984924316,-0.012711364775896072,0.4057275056838989
5.60546875,0.68756753,0.047131189,0.07944552600383759,0.1586214303970337,-0.18364907801151276,0.17092880606651306
5.6103515625,0.68514662,-0.013102854,-0.07720506936311722,-0.011488387361168861,-0.2866760492324829,0.08211185783147812
5.615234375,0.65544188,-0.014420304,-0.1411658376455307,-0.11941734701395035,-0.2570134103298187,-0.07391350716352463
5.6201171875,0.61778173,-0.33955892,-0.13730160892009735,-0.20895899832248688,-0.18633665144443512,-0.27154359221458435
5.625,0.45231242,-0.039320213,-0.09419211745262146,-0.022610140964388847,-0.11253117769956589,-0.011015048250555992
5.6298828125,0.29715831,0.40572204,-0.03957901522517204,0.3135969638824463,-0.025489091873168945,0.42523181438446045
5.634765625,0.091566683,0.7217266,-0.06467114388942719,0.5937244296073914,-0.046273123472929,0.5292109847068787
5.6396484375,-0.090296842,0.11679795,-0.1853215992450714,0.15979410707950592,-0.1985589861869812,0.021609708666801453
5.64453125,-0.15562524,-1.0879087,-0.3447035849094391,-1.130316972732544,-0.35311388969421387,-0.9466350674629211
5.6494140625,-0.21713735,-1.8261522,-0.44087401032447815,-1.8468290567398071,-0.330758273601532,-1.8216184377670288
5.654296875,-0.32208443,-1.6031553,-0.4030424952507019,-1.5558956861495972,-0.19277220964431763,-1.5282560586929321
5.6591796875,-0.58059666,-0.43989073,-0.2741791307926178,-0.4734586775302887,-0.16297954320907593,-0.48679691553115845
5.6640625,-0.73917355,0.0054393084,-0.16704161465168,-0.08473421633243561,-0.11719147115945816,-0.04972907900810242
5.6689453125,-0.69467636,-0.25539783,-0.06833453476428986,-0.14867396652698517,0.0034717039670795202,-0.3434793949127197
5.673828125,-0.66891652,-0.092467702,0.0711771547794342,0.04876149445772171,0.2170698046684265,-0.02706511877477169
5.6787109375,-0.64957046,0.62727944,0.236643448472023,0.6339042782783508,0.5286211371421814,0.5089618563652039
5.68359375,-0.58989728,1.1919959,0.41649430990219116,0.8869146108627319,0.7985436916351318,1.0060853958129883
5.6884765625,-0.50223678,0.95098132,0.5175886154174805,0.8707103133201599,0.9389809966087341,0.9882892966270447
5.693359375,-0.34544036,0.59409049,0.5250404477119446,0.6817629933357239,0.9150776267051697,0.7087727189064026
5.6982421875,-0.20555966,0.48456481,0.496926873922348,0.5281028151512146,0.816524088382721,0.5538649559020996
5.703125,-0.18352862,0.45665098,0.4220692813396454,0.45429086685180664,0.66070157289505,0.5026100873947144
5.7080078125,-0.10587024,0.44152459,0.3175094425678253,0.35914555191993713,0.4539031982421875,0.343921422958374
5.712890625,0.0003018685,0.18140662,0.21173463761806488,0.2234330177307129,0.29308006167411804,0.19112323224544525
5.7177734375,0.059372989,0.043692636,0.1026359498500824,0.08547700941562653,0.1539340317249298,0.10928543657064438
5.72265625,0.11772475,0.092895467,-0.02388138510286808,0.04803150147199631,-0.002105154562741518,0.0785096138715744
5.7275390625,0.1521776,-0.012191283,-0.11377197504043579,-0.013815180398523808,-0.14126363396644592,0.00867097545415163
5.732421875,0.18241675,-0.10276313,-0.1235240027308464,-0.07872851938009262,-0.24853694438934326,-0.0786111056804657
5.7373046875,0.1791301,-0.069504003,-0.14305700361728668,-0.10735929757356644,-0.30207160115242004,-0.13179631531238556
5.7421875,0.21915843,-0.16793197,-0.2067681849002838,-0.22249045968055725,-0.41316530108451843,-0.2547811269760132
5.7470703125,0.28621274,-0.46199066,-0.25077804923057556,-0.45784929394721985,-0.4998849928379059,-0.4588218033313751
5.751953125,0.30353376,-0.68471701,-0.2650660276412964,-0.6092539429664612,-0.5175814032554626,-0.6071385145187378
5.7568359375,0.33659595,-0.55394054,-0.2349725067615509,-0.49958565831184387,-0.5621017813682556,-0.5371718406677246
5.76171875,0.3083709,-0.27041003,-0.1794440597295761,-0.28036409616470337,-0.4808538258075714,-0.2965012490749359
5.7666015625,0.26226452,-0.068892108,-0.15859508514404297,-0.03576498106122017,-0.31570032238960266,-0.10125605762004852
5.771484375,0.20414034,0.25508259,-0.1517711579799652,0.14663922786712646,-0.2509026825428009,0.14389489591121674
5.7763671875,0.18447458,0.22435637,-0.14125047624111176,0.1509471833705902,-0.26842957735061646,0.12513718008995056
5.78125,0.1814638,-0.098426432,-0.10489815473556519,-0.03883194178342819,-0.2678918242454529,-0.05105458199977875
5.7861328125,0.12354971,-0.12148947,-0.027222447097301483,-0.06250669062137604,-0.17622049152851105,-0.0858934298157692
5.791015625,0.11891409,0.15460547,0.017311803996562958,0.06812182068824768,-0.06422962993383408,0.07322884351015091
5.7958984375,0.09526837,0.12211805,0.003787500783801079,0.08390417695045471,-0.01892169937491417,0.11899972707033157
5.80078125,0.037136383,0.0081301798,-0.011488699354231358,-0.010322985239326954,-0.011719007045030594,-0.020019305869936943
5.8056640625,0.022594766,-0.15691679,-0.026303274556994438,-0.09094938635826111,0.01834007166326046,-0.12181555479764938
5.810546875,-0.0090215213,-0.010440737,-0.03608102723956108,0.0036186089273542166,0.037341780960559845,-0.0265337023884058
5.8154296875,-0.045864414,0.19770029,-0.015429799444973469,0.07633817940950394,0.12058126926422119,0.11511820554733276
5.8203125,-0.08405974,0.053482367,-0.011430028825998306,-0.018527980893850327,0.1777888834476471,-0.024897068738937378
5.8251953125,-0.040605065,-0.30015268,-0.024433927610516548,-0.21311604976654053,0.17519338428974152,-0.22440993785858154
5.830078125,-0.088836593,-0.17329567,-0.0027629502583295107,-0.13031558692455292,0.10398063063621521,-0.13568279147148132
5.8349609375,-0.17104527,0.19431132,0.015825370326638222,6.330723408609629e-05,0.0003460685256868601,0.05079686641693115
5.83984375,-0.12176111,-0.035870418,0.01107383705675602,-0.07776723057031631,-0.02546650543808937,-0.06123453378677368
5.8447265625,-0.11283628,-0.32204098,0.05023416876792908,-0.20417211949825287,0.03552849218249321,-0.1841261386871338
5.849609375,-0.19267948,3.6265904e-05,0.09883064031600952,-0.016724787652492523,0.12163501977920532,0.002878976985812187
5.8544921875,-0.21222287,0.34458613,0.1408739984035492,0.2251923382282257,0.16301237046718597,0.24389587342739105
5.859375,-0.21215233,0.23728977,0.1627560257911682,0.2821964621543884,0.1944166123867035,0.30352917313575745
5.8642578125,-0.21259837,0.20791146,0.11342477053403854,0.2239280492067337,0.2217303216457367,0.24833166599273682
5.869140625,-0.19159723,0.2301644,0.07039476186037064,0.22098508477210999,0.1769697517156601,0.21962453424930573
5.8740234375,-0.15251776,0.18015863,0.08097050338983536,0.22918961942195892,0.06340911984443665,0.20295970141887665
5.87890625,-0.16057992,0.27596146,0.1336333304643631,0.3175114393234253,-0.03431103751063347,0.30298957228660583
5.8837890625,-0.24633658,0.56893315,0.16540943086147308,0.4175260066986084,-0.12428601086139679,0.460781991481781
5.888671875,-0.26958792,0.3890116,0.10264751315116882,0.3132231831550598,-0.09658487886190414,0.29889732599258423
5.8935546875,-0.19267553,0.027374702,-0.025101367384195328,0.07328083366155624,0.07448413223028183,0.05327592045068741
5.8984375,-0.088895196,-0.16069685,-0.17135807871818542,-0.23530596494674683,0.20476901531219482,-0.16897998750209808
5.9033203125,0.0039490461,-0.61426174,-0.2409573793411255,-0.6270530223846436,0.20537766814231873,-0.5155863761901855
5.908203125,0.14887506,-1.0766241,-0.23406605422496796,-1.0747636556625366,0.14488352835178375,-0.9030028581619263
5.9130859375,0.26895499,-1.1617025,-0.1976277381181717,-1.1136969327926636,0.029441609978675842,-0.9585500359535217
5.91796875,0.31713152,-0.65313708,-0.11226192116737366,-0.677743136882782,-0.1460978388786316,-0.6809632778167725
5.9228515625,0.34921639,-0.2794122,-0.017403097823262215,-0.27755415439605713,-0.22093701362609863,-0.42625218629837036
5.927734375,0.26741784,-0.0037363972,0.09060770273208618,0.04958947002887726,-0.14284920692443848,-0.07873454689979553
5.9326171875,0.24021653,0.54220531,0.20293454825878143,0.5096947550773621,-0.006400765851140022,0.46179306507110596
5.9375,0.43572313,0.82610606,0.26807838678359985,0.7269651889801025,0.11643379926681519,0.8241121768951416
5.9423828125,0.59174332,0.76669598,0.24704548716545105,0.6617305874824524,0.16387367248535156,0.7898218035697937
5.947265625,0.69391134,0.45996558,0.15809011459350586,0.38752323389053345,0.08734248578548431,0.3927687108516693
5.9521484375,0.79811176,-0.16273216,0.06021420657634735,-0.009022529236972332,0.02573237195611,0.030417025089263916
5.95703125,0.73038711,-0.22890411,0.01852015033364296,-0.15082263946533203,-0.0035391973797231913,-0.037382572889328
5.9619140625,0.51013964,0.16233847,0.05474173650145531,0.10261381417512894,-0.055791955441236496,0.15108123421669006
5.966796875,0.36851998,0.39901149,0.07192490994930267,0.2596467435359955,-0.12189651280641556,0.18453088402748108
5.9716796875,0.35130774,0.062794864,0.042320821434259415,0.039415158331394196,-0.18296530842781067,-0.012037794105708599
5.9765625,0.11490639,-0.34782808,-0.026118138805031776,-0.2727244794368744,-0.27019113302230835,-0.2429649531841278
5.9814453125,-0.22713286,-0.30599036,-0.11707582324743271,-0.34774747490882874,-0.27629345655441284,-0.3315432667732239
5.986328125,-0.38511472,-0.39597787,-0.15472905337810516,-0.3289649784564972,-0.15635868906974792,-0.38136786222457886
5.9912109375,-0.51594246,-0.23647985,-0.15253010392189026,-0.21034637093544006,-0.008966246619820595,-0.22557049989700317
5.99609375,-0.73538322,0.047434296,-0.1544385850429535,-0.07983607053756714,0.07900416851043701,-0.06874620914459229
6.0009765625,-0.86588742,-0.13034988,0.00721690384671092,-0.03419952839612961,-0.5733011364936829,0.005510465707629919
6.005859375,-0.98811628,0.20295429,-0.010912453755736351,0.16343726217746735,-0.5762923359870911,0.1514214426279068
6.0107421875,-1.1555328,0.42696951,-0.01191645860671997,0.3693719506263733,-0.6771770715713501,0.32236674427986145
6.015625,-1.206887,0.3958932,-0.06818228214979172,0.4755121171474457,-0.8230860233306885,0.46588197350502014
6.0205078125,-1.2051851,0.65378458,-0.16957677900791168,0.5300535559654236,-0.9638634324073792,0.59827721118927
6.025390625,-1.2799579,0.51531287,-0.2662947475910187,0.46365997195243835,-0.9996089339256287,0.39710214734077454
6.0302734375,-1.4228983,0.2961298,-0.3488377332687378,0.35680273175239563,-1.0001205205917358,0.1405687928199768
6.03515625,-1.547579,0.44373598,-0.4490632712841034,0.34764787554740906,-1.0338433980941772,-0.21010029315948486
6.0400390625,-1.8309761,0.20004214,-0.6695014834403992,0.07214286923408508,-1.0767810344696045,-0.5640519857406616
6.044921875,-2.2971227,-1.2186488,-1.0765151977539062,-1.2005382776260376,-1.2370493412017822,-1.1518491506576538
6.0498046875,-2.0422649,-2.9598762,-1.5719350576400757,-1.9938377141952515,-1.6226816177368164,-1.926950454711914
6.0546875,-0.19213727,-3.5323863,-1.8103739023208618,-2.5817859172821045,-1.8114004135131836,-2.2589728832244873
6.0595703125,2.8649089,-2.7212798,-1.1071299314498901,-1.8584506511688232,-1.0149388313293457,-1.5812997817993164
6.064453125,5.7253162,0.14894564,0.8705418705940247,0.3609212338924408,1.003226399421692,0.5024881958961487
6.0693359375,6.484685,3.8948126,3.30908203125,3.6294991970062256,3.643923044204712,3.6376848220825195
6.07421875,4.8321123,5.5324887,4.571651458740234,5.867703437805176,5.4509453773498535,5.927811145782471
6.0791015625,2.2753936,4.1697683,3.634658098220825,4.840887069702148,4.960853576660156,5.017364978790283
6.083984375,0.12062372,1.8323891,1.3201005458831787,1.8210158348083496,2.670133352279663,1.9320240020751953
6.0888671875,-0.56649228,-0.27916323,-0.592534601688385,-0.5990056991577148,0.3072284758090973,-0.6514980792999268
6.09375,-0.57278336,-1.6599319,-1.1841917037963867,-1.7260806560516357,-0.8105716109275818,-1.6000794172286987
6.0986328125,-0.77217324,-1.8254987,-0.8157033920288086,-1.721571445465088,-0.717763364315033,-1.3824074268341064
6.103515625,-0.91149401,-1.5198034,-0.5170543193817139,-1.5156651735305786,-0.5386248230934143,-1.1358388662338257
6.1083984375,-0.97162508,-1.0624365,-0.6956114768981934,-1.070740818977356,-0.6124693155288696,-0.9385101795196533
6.11328125,-0.97160077,-0.78584585,-0.8822238445281982,-0.8125523924827576,-0.668406069278717,-0.7679244875907898
6.1181640625,-1.0182257,-0.78656891,-0.8776671886444092,-0.7877569794654846,-0.720617413520813,-0.6939929723739624
6.123046875,-0.99052823,-0.69009638,-0.8265854120254517,-0.7559723854064941,-0.7481216192245483,-0.630885899066925
6.1279296875,-0.82209721,-0.68002035,-0.7405263185501099,-0.7385845184326172,-0.7084447741508484,-0.6092171669006348
6.1328125,-0.66084122,-0.74274605,-0.5834960341453552,-0.6724370121955872,-0.6638748645782471,-0.6298648715019226
6.1376953125,-0.51569495,-0.41115627,-0.3950868844985962,-0.388643741607666,-0.637951672077179,-0.4507310688495636
6.142578125,-0.43368241,0.078076623,-0.18888267874717712,0.00427693035453558,-0.5727314949035645,-0.05549122765660286
6.1474609375,-0.40537396,0.2635938,0.023138536140322685,0.17780998349189758,-0.4484262764453888,0.20892180502414703
6.15234375,-0.34737661,0.16054834,0.17276769876480103,0.192660391330719,-0.31952521204948425,0.1808333694934845
6.1572265625,-0.22371571,0.1245816,0.2070741057395935,0.13188406825065613,-0.21752971410751343,0.11839032918214798
6.162109375,-0.067447773,0.12141782,0.1940574198961258,0.18555396795272827,-0.06472828984260559,0.18272624909877777
6.1669921875,0.0080146275,0.35051847,0.21991778910160065,0.3192497193813324,0.07375288754701614,0.33841532468795776
6.171875,0.025726897,0.44119711,0.22167618572711945,0.36486807465553284,0.1080189049243927,0.3838850259780884
6.1767578125,0.097741571,0.24715322,0.17265309393405914,0.28411731123924255,0.14958523213863373,0.27844300866127014
6.181640625,0.18844925,0.20728472,0.176478773355484,0.25053223967552185,0.20471905171871185,0.23366805911064148
6.1865234375,0.22743145,0.38026319,0.238253653049469,0.35599806904792786,0.17159464955329895,0.3382819592952728
6.19140625,0.23575773,0.55924288,0.2607138156890869,0.385898619890213,0.1495678573846817,0.4081991910934448
6.1962890625,0.22753373,0.18023619,0.24829314649105072,0.16398924589157104,0.19024719297885895,0.16932666301727295
6.201171875,0.1365534,-0.2208951,0.20923666656017303,-0.1527019888162613,0.17557916045188904,-0.09324457496404648
6.2060546875,0.10897963,-0.20248411,0.1371256709098816,-0.1961999535560608,0.15494725108146667,-0.1652749478816986
6.2109375,0.15954809,-0.08739315,0.10692518204450607,-0.06389246135950089,0.13578030467033386,0.0002935538359452039
6.2158203125,0.11496865,0.16069164,0.0978439673781395,0.16404461860656738,0.05526610463857651,0.1726478487253189
6.220703125,0.038789629,0.43396601,0.059337202459573746,0.39197254180908203,0.01865275390446186,0.3844403326511383
6.2255859375,-0.0036426073,0.56833114,0.015140282921493053,0.4910634458065033,-0.014651327393949032,0.5125860571861267
6.23046875,-0.041557488,0.59053526,-0.05799119174480438,0.43377798795700073,-0.08287608623504639,0.43530967831611633
6.2353515625,-0.034875547,0.16629271,-0.17509077489376068,0.24877919256687164,-0.11799962818622589,0.22594650089740753
6.240234375,-0.03588301,0.051148858,-0.27721086144447327,0.08444371074438095,-0.14829303324222565,0.14147748053073883
6.2451171875,-0.13156117,0.15063696,-0.2736259996891022,0.010864187963306904,-0.19187436997890472,0.04952565208077431
6.25,-0.20744496,-0.22184649,-0.23854918777942657,-0.12642373144626617,-0.2211475968360901,-0.1265217363834381
6.2548828125,-0.21681347,-0.12818204,-0.24750438332557678,-0.14220665395259857,-0.27789390087127686,-0.130886048078537
6.259765625,-0.3339625,-0.025029899,-0.2659185230731964,-0.10680506378412247,-0.31576913595199585,-0.10212967544794083
6.2646484375,-0.40753195,-0.26375119,-0.28250330686569214,-0.2048732042312622,-0.2867388129234314,-0.20167911052703857
6.26953125,-0.30427884,-0.24509046,-0.2775406241416931,-0.24696798622608185,-0.24050326645374298,-0.2659153640270233
6.2744140625,-0.24678417,-0.18118179,-0.2940409779548645,-0.25267332792282104,-0.18631961941719055,-0.2835239768028259
6.279296875,-0.20084054,-0.37728407,-0.33031702041625977,-0.37908250093460083,-0.14597974717617035,-0.3872421979904175
6.2841796875,-0.096425984,-0.56676236,-0.2505490481853485,-0.5161508917808533,-0.15009666979312897,-0.4946195185184479
6.2890625,-0.010988246,-0.47533533,-0.11308912187814713,-0.4805002212524414,-0.13732248544692993,-0.4725772440433502
6.2939453125,0.040224501,-0.38618465,-0.06371184438467026,-0.38149896264076233,-0.10831230133771896,-0.3736693859100342
6.298828125,0.12825106,-0.29722798,-0.0561036542057991,-0.2596157193183899,-0.07298847287893295,-0.31512191891670227
6.3037109375,0.22357389,-0.1264493,-0.01137186586856842,-0.06928268074989319,0.022588884457945824,-0.08325428515672684
6.30859375,0.26378414,0.32715345,0.1672918051481247,0.3327470123767853,0.1307789385318756,0.32023096084594727
6.3134765625,0.29791687,0.77905424,0.46901294589042664,0.6982738375663757,0.27463847398757935,0.7718994617462158
6.318359375,0.37128138,0.8120749,0.7591531276702881,0.7168233394622803,0.4503515064716339,0.8684011101722717
6.3232421875,0.48129164,0.60008679,0.8466335535049438,0.5391384363174438,0.5611916184425354,0.5409677028656006
6.328125,0.53157628,0.27691959,0.6120135188102722,0.2787896990776062,0.5977410078048706,0.33089330792427063
6.3330078125,0.59569353,-0.18532205,0.2732996940612793,-0.23195958137512207,0.619384229183197,-0.09832931309938431
6.337890625,0.74332859,-0.95462123,0.03230390325188637,-0.9526453614234924,0.6100970506668091,-0.8935601711273193
6.3427734375,0.79438094,-1.1921655,-0.05335836112499237,-1.135990858078003,0.6190502047538757,-1.0610430240631104
6.34765625,0.59956313,-0.67075625,0.03349560871720314,-0.6936424374580383,0.69574373960495,-0.6648967266082764
6.3525390625,0.39585766,-0.26605559,0.06652148067951202,-0.299197793006897,0.6929923295974731,-0.31670257449150085
6.357421875,0.31820009,-0.011055295,0.08084604889154434,-0.07725780457258224,0.5153729915618896,-0.12817126512527466
6.3623046875,0.22193129,-0.0052109923,0.15826360881328583,-0.05681692063808441,0.2901047170162201,-0.09486263990402222
6.3671875,0.014524951,-0.1553141,0.11934958398342133,-0.03792361170053482,0.0920114740729332,-0.06287245452404022
6.3720703125,-0.23369861,0.21226585,-0.017713109031319618,0.22977301478385925,-0.06470201164484024,0.18263284862041473
6.376953125,-0.44776608,0.65154935,-0.13301357626914978,0.4772656559944153,-0.24296298623085022,0.47177648544311523
6.3818359375,-0.5801903,0.5306529,-0.20514358580112457,0.4489968419075012,-0.4238200783729553,0.4970240592956543
6.38671875,-0.65217165,0.39033284,-0.2111043632030487,0.3465166687965393,-0.5727154016494751,0.27582627534866333
6.3916015625,-0.66970315,0.1130941,-0.12334515899419785,0.20083138346672058,-0.651679515838623,0.10890717804431915
6.396484375,-0.67815367,0.18294978,-0.0294817928224802,0.27711859345436096,-0.6869205236434937,0.2601180076599121
6.4013671875,-0.67749209,0.67428538,0.0028630138840526342,0.4522334933280945,-0.7083216309547424,0.49146121740341187
6.40625,-0.61724685,0.6095052,0.01913149282336235,0.43512287735939026,-0.7017486095428467,0.5031180381774902
6.4111328125,-0.51759705,0.17457134,0.0028925498481839895,0.2831525504589081,-0.6742686629295349,0.3117418587207794
6.416015625,-0.36715321,0.22925792,-0.08332761377096176,0.19006603956222534,-0.5712496042251587,0.20626190304756165
6.4208984375,-0.26025567,0.16446063,-0.16185076534748077,0.04336211085319519,-0.40343478322029114,0.022530479356646538
6.42578125,-0.14074015,-0.41323187,-0.1609458327293396,-0.3719191551208496,-0.24640418589115143,-0.34638333320617676
6.4306640625,-0.061585689,-0.53418181,-0.19375602900981903,-0.4253697097301483,-0.17940789461135864,-0.49045997858047485
6.435546875,-0.063213752,-0.14665083,-0.21806997060775757,-0.2614457607269287,-0.1371152549982071,-0.27277112007141113
6.4404296875,0.012946005,-0.18372528,-0.20848876237869263,-0.19358980655670166,-0.022820228710770607,-0.2039315551519394
6.4453125,0.023344609,-0.23939164,-0.1392248421907425,-0.17200829088687897,0.08306551724672318,-0.1970697045326233
6.4501953125,0.0044945746,-0.039275424,-0.05016355589032173,-0.11407852917909622,0.1406123787164688,-0.14383995532989502
6.455078125,0.15904098,-0.13169242,-0.04718136414885521,-0.17231467366218567,0.17853277921676636,-0.19349001348018646
6.4599609375,0.307916,-0.41450714,-0.04608653485774994,-0.34539535641670227,0.1862000674009323,-0.3451899290084839
6.46484375,0.2970531,-0.38503665,-0.06685245037078857,-0.3075595498085022,0.2326662689447403,-0.3362937569618225
6.4697265625,0.2322514,-0.073109285,-0.1684308499097824,-0.18497413396835327,0.270015150308609,-0.1741204559803009
6.474609375,0.26027622,-0.13238922,-0.21123188734054565,-0.1804179698228836,0.2576219141483307,-0.2117873579263687
6.4794921875,0.29057427,-0.41505555,-0.24228960275650024,-0.31201595067977905,0.2526521384716034,-0.32927805185317993
6.484375,0.24667254,-0.26994771,-0.3033035397529602,-0.2936449646949768,0.22157466411590576,-0.3066970705986023
6.4892578125,0.21489807,-0.19567167,-0.29789599776268005,-0.24977771937847137,0.20118103921413422,-0.2657702565193176
6.494140625,0.23347507,-0.31225965,-0.289214164018631,-0.20392322540283203,0.1763387769460678,-0.20471976697444916
6.4990234375,0.21865373,0.17511762,-0.17891661822795868,-0.060900960117578506,0.18416717648506165,-0.0951211154460907
6.50390625,0.12160624,0.73438115,0.4234924614429474,0.5320955514907837,0.2822420001029968,0.5673906207084656
6.5087890625,0.131401,0.4647501,0.4357122778892517,0.4953541159629822,0.33224359154701233,0.5371546745300293
6.513671875,0.16039525,0.37154253,0.427039235830307,0.4123185873031616,0.297846257686615,0.42599421739578247
6.5185546875,0.059843977,0.47498737,0.3670318126678467,0.36425143480300903,0.26298490166664124,0.3392452895641327
6.5234375,-0.055037132,0.18227784,0.31903526186943054,0.21426238119602203,0.2283858060836792,0.15734265744686127
6.5283203125,-0.037186904,-0.032121007,0.3458808958530426,0.07662531733512878,0.22064748406410217,0.05392298847436905
6.533203125,0.039315463,0.22997767,0.3826512098312378,0.21566927433013916,0.2489398717880249,0.20252098143100739
6.5380859375,0.039934666,0.44648005,0.4151248633861542,0.37114158272743225,0.20963358879089355,0.37737470865249634
6.54296875,0.020075724,0.3902661,0.41050389409065247,0.3952236771583557,0.1312853991985321,0.41511061787605286
6.5478515625,-0.0016289816,0.40758116,0.31254488229751587,0.35886645317077637,0.06403974443674088,0.3653296232223511
6.552734375,-0.0543157,0.30014634,0.22611919045448303,0.305002361536026,-0.01806652918457985,0.2956307530403137
6.5576171875,-0.11407055,0.25057183,0.1924155354499817,0.24215008318424225,-0.042359013110399246,0.22228090465068817
6.5625,-0.14484618,0.15648979,0.16381298005580902,0.17481771111488342,0.009053281508386135,0.14351297914981842
6.5673828125,-0.12329778,0.081975843,0.1005135104060173,0.12075446546077728,0.08577783405780792,0.10649608075618744
6.572265625,-0.1440971,0.20494085,-0.057293493300676346,0.05063498020172119,0.09931081533432007,0.0919785350561142
6.5771484375,-0.12746385,-0.34244717,-0.33834409713745117,-0.3973974585533142,0.017956357449293137,-0.319382905960083
6.58203125,-0.09546417,-0.91381784,-0.5622979998588562,-0.8662877678871155,-0.07867806404829025,-0.7904976606369019
6.5869140625,-0.057626816,-0.98754263,-0.5450997352600098,-0.9776763319969177,-0.11819243431091309,-0.9329153895378113
6.591796875,-0.065535125,-0.84878052,-0.4470694959163666,-0.8226479291915894,-0.12540510296821594,-0.7858487963676453
6.5966796875,-0.1248839,-0.56698103,-0.4005337059497833,-0.5500249862670898,-0.10618101060390472,-0.6057001948356628
6.6015625,-0.14987208,-0.26939196,-0.3782910704612732,-0.3778420388698578,-0.11452246457338333,-0.4573313593864441
6.6064453125,-0.11171287,-0.20983188,-0.40004289150238037,-0.38344094157218933,-0.1665332019329071,-0.3704276978969574
6.611328125,-0.14563734,-0.59903116,-0.43959105014801025,-0.6552950143814087,-0.2008095681667328,-0.5975370407104492
6.6162109375,-0.18042124,-1.0630974,-0.4096866846084595,-0.9945323467254639,-0.18775789439678192,-0.915996253490448
6.62109375,-0.15442521,-0.8524926,-0.33436456322669983,-0.8238970637321472,-0.15854448080062866,-0.747407853603363
6.6259765625,-0.18249496,-0.3967107,-0.3002326488494873,-0.44049251079559326,-0.1710028499364853,-0.46397337317466736
6.630859375,-0.19267023,-0.14257104,-0.29244619607925415,-0.12806928157806396,-0.2379666566848755,-0.25070449709892273
6.6357421875,-0.15401408,0.080762051,-0.1245436742901802,0.16868677735328674,-0.2557389736175537,0.10658159106969833
6.640625,-0.046676038,0.66744377,0.11607200652360916,0.6131170988082886,-0.23067159950733185,0.5947222709655762
6.6455078125,0.10864458,1.0213299,0.26755601167678833,0.7486421465873718,-0.15301623940467834,0.7869810461997986
6.650390625,0.15462186,0.49441714,0.37382084131240845,0.6577758193016052,-0.01357227098196745,0.6054521799087524
6.6552734375,0.20470811,0.42981794,0.4434296190738678,0.6029645204544067,0.12953190505504608,0.5414417386054993
6.66015625,0.21240378,0.76699217,0.5016339421272278,0.7031826972961426,0.17794165015220642,0.6767101883888245
6.6650390625,0.054687579,0.7816417,0.6438131332397461,0.7865094542503357,0.17918242514133453,0.8217135667800903
6.669921875,0.074135629,0.91945858,0.6745473742485046,0.861595869064331,0.15284006297588348,0.8647403120994568
6.6748046875,0.32325311,0.85933774,0.4259265661239624,0.7274224162101746,0.041629597544670105,0.7223379015922546
6.6796875,0.59337052,0.53194586,0.18145205080509186,0.4590602219104767,0.056739527732133865,0.43232375383377075
6.6845703125,0.89855637,-0.098754331,0.14198562502861023,-0.0662805587053299,0.25733670592308044,-0.06101304292678833
6.689453125,1.0765044,-0.66001667,0.18247897922992706,-0.4212985932826996,0.4903090000152588,-0.4062899053096771
6.6943359375,0.92478258,-0.0098764118,0.2909122705459595,-0.006627222988754511,0.6573737263679504,-0.034771718084812164
6.69921875,0.70579566,0.81231557,0.4254339337348938,0.5428894758224487,0.7876356840133667,0.38912367820739746
6.7041015625,0.51483974,0.43927315,0.4519225060939789,0.36714252829551697,0.8286277055740356,0.34699901938438416
6.708984375,0.36793165,-0.085069285,0.2900010943412781,0.16308586299419403,0.7121919393539429,0.15592901408672333
6.7138671875,0.077285335,0.1954024,0.12940949201583862,0.0618307963013649,0.5259631872177124,0.1200922504067421
6.71875,-0.33667969,0.097800983,0.07749530673027039,-0.050431568175554276,0.3663770854473114,-0.0726863294839859
6.7236328125,-0.54109976,-0.57928177,-0.0713583454489708,-0.4703544080257416,0.1271124929189682,-0.42515847086906433
6.728515625,-0.63563095,-0.44621765,-0.28294411301612854,-0.3862791955471039,-0.2264384776353836,-0.47070884704589844
6.7333984375,-0.6852986,-0.15751969,-0.3739864230155945,-0.1757258027791977,-0.4796670079231262,-0.199478879570961
6.73828125,-0.7812014,0.028991296,-0.3666367828845978,0.05639727786183357,-0.5601745843887329,0.0328388586640358
6.7431640625,-0.92167703,0.36649608,-0.38931283354759216,0.2343270480632782,-0.5871174335479736,0.2528733015060425
6.748046875,-1.0260152,0.18299238,-0.5065553784370422,0.1265532523393631,-0.6755130290985107,0.08161673694849014
6.7529296875,-1.1017285,-0.2798776,-0.63780277967453,-0.24351778626441956,-0.755478024482727,-0.20459745824337006
6.7578125,-1.1716114,-0.41784937,-0.7863764762878418,-0.4595629870891571,-0.8420431017875671,-0.4096018075942993
6.7626953125,-1.2524929,-0.5492995,-0.8348330855369568,-0.6429072022438049,-0.9180546998977661,-0.6447972655296326
6.767578125,-1.350227,-0.87533424,-0.8353826999664307,-0.8531973958015442,-0.898370087146759,-0.8918729424476624
6.7724609375,-1.4513946,-0.96013586,-0.9344581365585327,-1.0044442415237427,-0.999670147895813,-1.0259604454040527
6.77734375,-1.5912824,-0.86384609,-1.142957329750061,-1.1183148622512817,-1.2413727045059204,-1.169944405555725
6.7822265625,-1.99746,-1.2838615,-1.3544106483459473,-1.425889253616333,-1.3130003213882446,-1.405760407447815
6.787109375,-2.2354402,-2.1791366,-1.6877471208572388,-1.723809003829956,-1.3843990564346313,-1.73346745967865
6.7919921875,-1.2201512,-2.8893845,-2.1987521648406982,-2.2348792552948,-1.8278008699417114,-2.2302680015563965
6.796875,1.3976731,-3.2127627,-2.065547227859497,-2.364788293838501,-1.9622708559036255,-2.0875508785247803
6.8017578125,4.6178084,-1.3671412,-0.48051127791404724,-0.6606747508049011,-0.7171301245689392,-0.4899822771549225
6.806640625,6.6119755,2.6542927,2.353153944015503,2.3909549713134766,1.9534333944320679,2.379302501678467
6.8115234375,5.9927434,5.582886,5.170940399169922,5.44231653213501,5.066342830657959,5.364133834838867
6.81640625,3.4498904,5.6776754,5.989372730255127,6.200644016265869,6.343622207641602,6.150063514709473
6.8212890625,0.79247749,3.6716038,4.112130641937256,3.929351329803467,4.525146961212158,4.021268367767334
6.826171875,-0.58041147,1.2072788,1.2321276664733887,1.059288740158081,1.2840256690979004,1.0783158540725708
6.8310546875,-0.74981808,-0.63153757,-0.6875312924385071,-0.7888910174369812,-0.9914326667785645,-0.7426550388336182
6.8359375,-0.85268061,-1.0525303,-0.9140029549598694,-1.128771424293518,-1.3347413539886475,-0.9921839237213135
6.8408203125,-0.92542755,-0.72391072,-0.41347217559814453,-0.8264762163162231,-0.7067314982414246,-0.7167221903800964
6.845703125,-0.88848835,-0.74623531,-0.35952019691467285,-0.7113376259803772,-0.42901307344436646,-0.569217324256897
6.8505859375,-0.92501242,-0.57958257,-0.5079847574234009,-0.5182349681854248,-0.5239222049713135,-0.521773636341095
6.85546875,-0.96172934,-0.23652487,-0.49799081683158875,-0.2523115575313568,-0.5819143056869507,-0.324578195810318
6.8603515625,-0.94684107,0.00093274969,-0.5114874839782715,0.014510621316730976,-0.6416100859642029,-0.021504446864128113
6.865234375,-0.89307514,0.2945787,-0.49325430393218994,0.15382476150989532,-0.6757375001907349,0.2199915200471878
6.8701171875,-0.85214524,0.12334373,-0.4777485132217407,0.050746768712997437,-0.612973153591156,0.04717934876680374
6.875,-0.68847263,-0.30951588,-0.5628995299339294,-0.2637750804424286,-0.45540836453437805,-0.2144714742898941
6.8798828125,-0.4797989,-0.39569843,-0.5683698654174805,-0.45239269733428955,-0.345253050327301,-0.3792794942855835
6.884765625,-0.45937001,-0.45334621,-0.5127336978912354,-0.5960930585861206,-0.3493672013282776,-0.5285639762878418
6.8896484375,-0.41470972,-1.0191025,-0.4295579195022583,-0.988073468208313,-0.29904046654701233,-0.8925837874412537
6.89453125,-0.24029826,-1.1233026,-0.32692673802375793,-1.0214264392852783,-0.19273625314235687,-0.9793441891670227
6.8994140625,-0.038772929,-0.6480101,-0.29443690180778503,-0.7701308131217957,-0.12063703685998917,-0.7872517108917236
6.904296875,0.062002062,-0.66573459,-0.20403869450092316,-0.5310088396072388,-0.03154825046658516,-0.5772929787635803
6.9091796875,0.10509092,-0.2363895,-0.06606006622314453,-0.30020081996917725,0.03374871239066124,-0.34730032086372375
6.9140625,0.19023088,-0.027757631,-0.005920273717492819,-0.1526886373758316,0.049707479774951935,-0.19276630878448486
6.9189453125,0.19666391,-0.2765504,0.005997053813189268,-0.15154460072517395,0.030684947967529297,-0.16103829443454742
6.923828125,0.1489939,-0.023384669,0.06575465202331543,-0.050774119794368744,0.0487099252641201,-0.04850095883011818
6.9287109375,0.16445784,0.14285616,0.07756944000720978,0.0693964958190918,0.11574848741292953,0.10275629907846451
6.93359375,0.21335292,0.037545758,0.011205023154616356,0.09402114152908325,0.13337749242782593,0.10624180734157562
6.9384765625,0.23031371,0.1427583,0.0027965554036200047,0.09018534421920776,0.1335388422012329,0.09218176454305649
6.943359375,0.15237542,0.050941186,0.0580371618270874,0.21076343953609467,0.1433660387992859,0.19896596670150757
6.9482421875,0.18357888,0.56647451,0.13831458985805511,0.5301319360733032,0.10475610196590424,0.48771902918815613
6.953125,0.29207882,1.0302611,0.2203224152326584,0.6417694091796875,0.07737415283918381,0.6423625349998474
6.9580078125,0.15806448,0.27626226,0.24272575974464417,0.3952265977859497,0.01660359464585781,0.3712499737739563
6.962890625,-0.0052788558,-0.078175318,0.2115369737148285,0.14604954421520233,0.0021895533427596092,0.11953040957450867
6.9677734375,-0.012680593,0.26043481,0.13803407549858093,0.1445499062538147,-0.024096008390188217,0.2040090262889862
6.97265625,-0.00035715728,0.24140778,0.062400054186582565,0.1852693259716034,-0.15119248628616333,0.1455128788948059
6.9775390625,-0.099474327,-0.066009775,-0.02688538283109665,0.05717857554554939,-0.2010006159543991,0.014155355282127857
6.982421875,-0.23496701,0.12254108,-0.08320564776659012,0.14144273102283478,-0.18649595975875854,0.12974292039871216
6.9873046875,-0.32388489,0.41152913,-0.06767109036445618,0.31110838055610657,-0.2122330665588379,0.32966285943984985
6.9921875,-0.38386557,0.26550321,-0.05620182305574417,0.2959209382534027,-0.2769015431404114,0.29543349146842957
6.9970703125,-0.38943127,0.13367643,-0.13030409812927246,0.12496805191040039,-0.30929234623908997,0.13792012631893158
7.001953125,-0.38628894,0.39056086,0.08599802106618881,0.3382759690284729,0.2927374839782715,0.42779847979545593
7.0068359375,-0.43190497,0.56857342,0.08834383636713028,0.4395388960838318,0.25422677397727966,0.5075234174728394
7.01171875,-0.42655326,0.065446805,0.046691443771123886,0.06654008477926254,0.2032753974199295,0.010637960396707058
7.0166015625,-0.21648439,-0.72552004,-0.008644207380712032,-0.7016118168830872,0.0729626938700676,-0.6287931799888611
7.021484375,-0.0063512293,-0.84660724,0.0033695914316922426,-0.7180668711662292,-0.08310310542583466,-0.7817091345787048
7.0263671875,0.027529996,-0.31212161,0.08543755859136581,-0.3124288320541382,-0.1977158635854721,-0.3867335915565491
7.03125,0.0045501435,0.31289627,0.1627792865037918,0.20815490186214447,-0.20724093914031982,0.19137677550315857
7.0361328125,0.01469421,0.48926105,0.17886091768741608,0.4330529272556305,-0.14852723479270935,0.48862069845199585
7.041015625,0.14206575,0.46605004,0.11638379096984863,0.40779346227645874,-0.04893185570836067,0.42997050285339355
7.0458984375,0.31990987,0.37736962,0.0814889669418335,0.2957771122455597,0.09199058264493942,0.27343934774398804
7.05078125,0.42642367,0.031067669,0.06591431051492691,0.10113798826932907,0.1330762356519699,0.07763290405273438
7.0556640625,0.52257749,-0.087537456,-0.01727084442973137,-0.10594922304153442,0.09047399461269379,-0.061554569751024246
7.060546875,0.58302031,-0.19175281,-0.12520745396614075,-0.32675743103027344,-0.014339846558868885,-0.20022621750831604
7.0654296875,0.59079388,-0.91058992,-0.2734125256538391,-0.9133678674697876,-0.1095082238316536,-0.8117126822471619
7.0703125,0.58626386,-1.2310407,-0.36768463253974915,-1.1418362855911255,-0.20809894800186157,-1.1448971033096313
7.0751953125,0.64703321,-0.70038814,-0.32908108830451965,-0.7365702986717224,-0.25768667459487915,-0.7922000288963318
7.080078125,0.70085899,-0.34463223,-0.24807320535182953,-0.37865760922431946,-0.2232341170310974,-0.4270629584789276
7.0849609375,0.67944017,-0.23429733,-0.16057580709457397,-0.2356240451335907,-0.13975772261619568,-0.2621895968914032
7.08984375,0.62779183,-0.09103547,-0.13615062832832336,-0.13339358568191528,-0.014777093194425106,-0.1789804995059967
7.0947265625,0.47643307,-0.1195377,-0.14633013308048248,-0.10570503771305084,0.062103766947984695,-0.1298486888408661
7.099609375,0.19559982,-0.067939002,-0.12191326916217804,-0.009643416851758957,0.023685190826654434,-0.012994152493774891
7.1044921875,-0.01665555,0.25632875,-0.0938798189163208,0.24916896224021912,-0.034800756722688675,0.21646982431411743
7.109375,-0.15227498,0.52429664,-0.06754972040653229,0.3790014684200287,-0.0385701023042202,0.41115331649780273
7.1142578125,-0.37582041,0.23853172,-0.03659379109740257,0.17930445075035095,-0.016432907432317734,0.11972838640213013
7.119140625,-0.54546451,-0.31960618,-0.0361977219581604,-0.19886966049671173,-0.044223230332136154,-0.15778560936450958
7.1240234375,-0.5937832,-0.21284095,-0.07681095600128174,-0.19730046391487122,-0.05075818672776222,-0.12832078337669373
7.12890625,-0.67040667,0.077706362,-0.08678658306598663,-0.06552542746067047,0.0021568401716649532,-0.010095136240124702
7.1337890625,-0.71477554,-0.14921675,-0.03954171761870384,-0.0845675840973854,0.012751907110214233,-0.06604605913162231
7.138671875,-0.70125983,-0.04052998,0.00880660954862833,0.04561806097626686,0.046597860753536224,0.03251451998949051
7.1435546875,-0.67714442,0.42257069,0.08899084478616714,0.3268372118473053,0.09448683261871338,0.29615601897239685
7.1484375,-0.6053801,0.49765636,0.2059774398803711,0.4110852777957916,0.10544911026954651,0.4029442071914673
7.1533203125,-0.50526616,0.20590822,0.30150526762008667,0.274467796087265,0.21387124061584473,0.3244422674179077
7.158203125,-0.3719331,0.23275108,0.31789901852607727,0.20137056708335876,0.34227320551872253,0.255849152803421
7.1630859375,-0.28699167,0.17203075,0.25044500827789307,0.07036448270082474,0.3454674184322357,0.06096489727497101
7.16796875,-0.29365691,-0.25404968,0.21185792982578278,-0.06876134872436523,0.22824415564537048,-0.06254322826862335
7.1728515625,-0.11708114,0.20028147,0.23361490666866302,0.20498359203338623,0.11827892065048218,0.21768197417259216
7.177734375,0.10196582,0.71684499,0.31132134795188904,0.5363756418228149,0.10026519745588303,0.5440177917480469
7.1826171875,0.13296406,0.47327143,0.4077959954738617,0.5538196563720703,0.17807665467262268,0.5527902245521545
7.1875,0.12821884,0.55482862,0.4338586926460266,0.6130770444869995,0.2213979810476303,0.5862340927124023
7.1923828125,0.17411104,0.61284518,0.4047168791294098,0.6418924927711487,0.246816948056221,0.6708421111106873
7.197265625,0.19072151,0.65928277,0.3352520167827606,0.6990614533424377,0.29566019773483276,0.6996850967407227
7.2021484375,0.18548811,0.76205536,0.2366245687007904,0.6257362365722656,0.18615376949310303,0.6362269520759583
7.20703125,0.23584181,0.54285519,0.07701680809259415,0.4677242338657379,-0.015729472041130066,0.5015149116516113
7.2119140625,0.29968309,-0.18013857,-0.1338074952363968,-0.14448250830173492,-0.2124282270669937,-0.13460978865623474
7.216796875,0.32963274,-0.9045054,-0.2948307394981384,-0.8742815852165222,-0.38954466581344604,-0.8309949040412903
7.2216796875,0.27839948,-1.0299513,-0.35753700137138367,-1.0445711612701416,-0.4157530665397644,-0.9444630146026611
7.2265625,0.23927494,-1.0630619,-0.34426572918891907,-1.077051043510437,-0.34115299582481384,-0.9068191051483154
7.2314453125,0.20882237,-0.80192664,-0.33644339442253113,-0.7277076244354248,-0.3131245970726013,-0.7860393524169922
7.236328125,0.1917087,-0.27448988,-0.3833170533180237,-0.37498119473457336,-0.27712389826774597,-0.42854422330856323
7.2412109375,0.22676294,-0.1488827,-0.44151291251182556,-0.1639392375946045,-0.233123779296875,-0.2239653468132019
7.24609375,0.11538469,-0.092902691,-0.4179861545562744,-0.02849273383617401,-0.2325504869222641,-0.1357603371143341
7.2509765625,0.0074521972,0.21790674,-0.3303268849849701,0.024898551404476166,-0.29579201340675354,-0.0895266979932785
7.255859375,0.17511147,-0.18275632,-0.29239770770072937,-0.2582129240036011,-0.343344122171402,-0.2973482012748718
7.2607421875,0.17409269,-0.84152552,-0.2555477023124695,-0.7172597646713257,-0.36653995513916016,-0.6285701990127563
7.265625,0.053715701,-0.63506227,-0.19930383563041687,-0.6289764642715454,-0.40790677070617676,-0.6013922095298767
7.2705078125,0.049225601,-0.40529789,-0.19886834919452667,-0.4387790560722351,-0.37136203050613403,-0.3992041051387787
7.275390625,0.025934148,-0.30818926,-0.22015902400016785,-0.2736850678920746,-0.33223095536231995,-0.261992871761322
7.2802734375,-0.0059462121,-0.070401788,-0.21306872367858887,-0.1522562950849533,-0.3527469038963318,-0.18829160928726196
7.28515625,0.033079421,-0.13301496,-0.09645029157400131,-0.07173153012990952,-0.29707062244415283,-0.13142776489257812
7.2900390625,0.019591398,0.042309689,0.12063101679086685,0.14901262521743774,-0.014742955565452576,0.13366709649562836
7.294921875,-0.07500885,0.65634979,0.2896105945110321,0.5606837868690491,0.45481255650520325,0.5041751861572266
7.2998046875,-0.086635266,0.82695203,0.3626217544078827,0.6912949681282043,0.9357542991638184,0.7585742473602295
7.3046875,-0.068640771,0.62655324,0.3298839330673218,0.573279857635498,1.1156153678894043,0.5971932411193848
7.3095703125,-0.10653817,0.25508644,0.22078827023506165,0.32842743396759033,0.9194297194480896,0.17390726506710052
7.314453125,-0.11553754,0.040213555,0.19104456901550293,0.13687221705913544,0.635278046131134,0.017692668363451958
7.3193359375,-0.11692084,0.24533818,0.2717231214046478,0.2657061517238617,0.5189613699913025,0.2059658318758011
7.32421875,-0.15354709,0.52888597,0.4498841166496277,0.5391221642494202,0.6056920886039734,0.5501327514648438
7.3291015625,-0.17822897,0.86003982,0.6516253352165222,0.8292970061302185,0.6683943867683411,0.9393783807754517
7.333984375,-0.14844467,1.1947957,0.6594191789627075,0.9873884916305542,0.466124564409256,1.0752842426300049
7.3388671875,-0.23461732,1.1768319,0.43812739849090576,0.8701945543289185,0.17259646952152252,0.9098031520843506
7.34375,-0.27429669,0.28972336,0.03979410603642464,0.2942359447479248,-0.07983119785785675,0.33161255717277527
7.3486328125,-0.097820936,-1.0003601,-0.2970825135707855,-1.1130186319351196,-0.2991946339607239,-0.9109488129615784
7.353515625,0.0073435153,-1.6032619,-0.3308989703655243,-1.653246283531189,-0.407467782497406,-1.6619914770126343
7.3583984375,0.041010651,-1.0863282,-0.27439084649086,-1.0542421340942383,-0.455728679895401,-1.0136847496032715
7.36328125,0.0011758988,-0.37892161,-0.27396392822265625,-0.4861885905265808,-0.5018187165260315,-0.4403165280818939
7.3681640625,-0.12436456,-0.48663397,-0.2858699560165405,-0.45352911949157715,-0.5375646352767944,-0.4120235741138458
7.373046875,-0.11082536,-0.50577471,-0.2849520444869995,-0.36163926124572754,-0.52982497215271,-0.3903054893016815
7.3779296875,-0.090174147,-0.039329975,-0.2482144832611084,-0.18597376346588135,-0.45404213666915894,-0.2290184199810028
7.3828125,-0.16311495,-0.086620264,-0.24102109670639038,-0.129271999001503,-0.43338361382484436,-0.20367176830768585
7.3876953125,-0.17680233,-0.3062979,-0.2964133322238922,-0.30118441581726074,-0.47156843543052673,-0.3295663297176361
7.392578125,-0.12413771,-0.45378907,-0.33088448643684387,-0.5225809216499329,-0.4927206039428711,-0.4971284568309784
7.3974609375,-0.023264298,-0.76971997,-0.3322574496269226,-0.7148223519325256,-0.4991599917411804,-0.6518530249595642
7.40234375,0.12726892,-0.60405086,-0.27986353635787964,-0.46835270524024963,-0.49656811356544495,-0.5568909645080566
7.4072265625,0.15851024,0.094336101,-0.15808534622192383,-0.005972097162157297,-0.49888697266578674,-0.06869272887706757
7.412109375,0.14975202,0.47186476,0.007774685509502888,0.3787730932235718,-0.5129907727241516,0.45289039611816406
7.4169921875,0.20168861,0.41674101,0.16554957628250122,0.4214209318161011,-0.37074190378189087,0.4585191607475281
7.421875,0.18178985,0.39995288,0.2717314660549164,0.46265846490859985,-0.00032304556225426495,0.43569400906562805
7.4267578125,0.1123453,0.57114821,0.3004850149154663,0.5906057357788086,0.4686904549598694,0.5480207800865173
7.431640625,0.15287019,0.72611246,0.2459965944290161,0.6834319829940796,0.9239117503166199,0.6448501348495483
7.4365234375,0.36570253,0.62596702,0.24550943076610565,0.6422386169433594,1.225512146949768,0.6345305442810059
7.44140625,0.67065547,0.47184488,0.3256455063819885,0.6199889183044434,1.298092007637024,0.6546554565429688
7.4462890625,0.93946706,0.76131093,0.3958195447921753,0.7653367519378662,1.1854259967803955,0.7778165340423584
7.451171875,0.89573637,0.9224514,0.44587442278862,0.7505124807357788,0.9419514536857605,0.7670046091079712
7.4560546875,0.75076457,0.41283439,0.3796132504940033,0.4628050923347473,0.6770579218864441,0.4830801486968994
7.4609375,0.63159936,0.086668597,0.2399498075246811,0.223967507481575,0.3164418041706085,0.23850508034229279
7.4658203125,0.46718827,0.20152538,0.12036043405532837,0.0764322504401207,-0.03487188741564751,0.12547878921031952
7.470703125,0.21035206,-0.056993167,0.02293955162167549,-0.01719111204147339,-0.21453577280044556,-0.04794341325759888
7.4755859375,-0.10590558,-0.11878115,0.0031454768031835556,-0.039311733096838,-0.2664880156517029,-0.08121610432863235
7.48046875,-0.43776137,0.18287151,-0.0038887043483555317,0.10231857001781464,-0.33158889412879944,0.09058137983083725
7.4853515625,-0.65616866,0.21635925,-0.07046522945165634,0.1251208633184433,-0.3430449068546295,0.14812473952770233
7.490234375,-0.67990553,-0.031597625,-0.1106758713722229,-0.03378232568502426,-0.3620106279850006,-0.04334592446684837
7.4951171875,-0.70735016,-0.19582586,-0.1336507499217987,-0.23765821754932404,-0.4677501618862152,-0.25450000166893005
7.5,-0.80573737,-0.48442696,-0.4111759662628174,-0.5964434742927551,-0.6967049837112427,-0.5374593138694763
7.5048828125,-0.93487166,-0.73348177,-0.5338558554649353,-0.8102723360061646,-0.7366599440574646,-0.6825974583625793
7.509765625,-1.0369436,-0.69985038,-0.5853402018547058,-0.6144901514053345,-0.8574762344360352,-0.659763514995575
7.5146484375,-1.1171233,-0.30945618,-0.7934129238128662,-0.28186729550361633,-1.0250937938690186,-0.2272210568189621
7.51953125,-1.2248245,0.38671803,-1.011858582496643,0.09684117883443832,-1.2067588567733765,0.16033601760864258
7.5244140625,-1.2638808,0.077596432,-1.1060043573379517,0.0027131380047649145,-1.2653990983963013,-0.2503109574317932
7.529296875,-1.3115106,-0.53408566,-1.1197443008422852,-0.49288296699523926,-1.2629992961883545,-0.787584662437439
7.5341796875,-1.4072529,-0.50422646,-1.123313307762146,-0.7793501019477844,-1.3081271648406982,-1.0740596055984497
7.5390625,-1.6831917,-0.92966304,-1.3114792108535767,-1.198914885520935,-1.363682508468628,-1.2672030925750732
7.5439453125,-2.1282157,-2.3717639,-1.8183387517929077,-1.7144783735275269,-1.4986371994018555,-1.6609547138214111
7.548828125,-1.9131072,-3.8156281,-2.3231558799743652,-2.3168368339538574,-1.8934383392333984,-2.202249765396118
7.5537109375,-0.12089642,-3.6176057,-2.2848219871520996,-2.653496265411377,-2.126288652420044,-2.2285234928131104
7.55859375,2.9881331,-1.9315231,-1.1088160276412964,-1.3760087490081787,-1.2144290208816528,-1.2722688913345337
7.5634765625,6.0110603,0.96294091,1.307793140411377,0.9957042932510376,1.0694409608840942,0.9975276589393616
7.568359375,6.824036,4.2618721,4.039409160614014,4.070007801055908,4.072255611419678,4.052045822143555
7.5732421875,4.7810649,5.7879792,5.562009811401367,6.21446418762207,6.255420684814453,6.069061279296875
7.578125,1.7105747,5.024284,4.846961498260498,5.649261951446533,5.942989826202393,5.664426326751709
7.5830078125,-0.48761263,3.1989898,2.633457899093628,3.385167121887207,3.5117218494415283,3.3475682735443115
7.587890625,-0.89448801,1.1092221,0.6287554502487183,0.8185791373252869,0.7438910007476807,0.7869769930839539
7.5927734375,-0.72040841,-0.62059345,-0.38621190190315247,-0.8072952628135681,-0.7337129712104797,-0.5795843005180359
7.59765625,-0.8639777,-1.1833449,-0.5991799831390381,-1.283660888671875,-0.7600238919258118,-0.8216450214385986
7.6025390625,-0.92032475,-1.1473583,-0.5493303537368774,-1.1828532218933105,-0.642805814743042,-0.8474754691123962
7.607421875,-1.0340763,-1.0951906,-0.6893085241317749,-1.1442335844039917,-0.7781959176063538,-0.8663713335990906
7.6123046875,-1.0404878,-1.0701001,-0.8754509687423706,-1.1566424369812012,-0.8437109589576721,-0.9891176223754883
7.6171875,-0.8469092,-1.3741123,-0.945380687713623,-1.3932543992996216,-0.886518120765686,-1.3308119773864746
7.6220703125,-0.76448884,-1.2003274,-0.9331658482551575,-1.0497580766677856,-0.9122750759124756,-1.1500494480133057
7.626953125,-0.74355983,-0.3657661,-0.8193731904029846,-0.5323836207389832,-0.8790920972824097,-0.477366179227829
7.6318359375,-0.67651824,-0.35858612,-0.663260281085968,-0.430935263633728,-0.8162809014320374,-0.40776270627975464
7.63671875,-0.62168157,-0.64389167,-0.5437704920768738,-0.5541508793830872,-0.7675531506538391,-0.47574201226234436
7.6416015625,-0.49585753,-0.41465239,-0.4986051321029663,-0.5426405072212219,-0.6881192326545715,-0.45387503504753113
7.646484375,-0.2384275,-0.53297529,-0.517024040222168,-0.6265777945518494,-0.5424602031707764,-0.5636928081512451
7.6513671875,-0.093134177,-0.81081918,-0.436829149723053,-0.6176820993423462,-0.39036890864372253,-0.7613035440444946
7.65625,-0.070090281,-0.23625153,-0.2643967270851135,-0.20440727472305298,-0.27096354961395264,-0.2559153437614441
7.6611328125,-0.083667339,0.56472704,-0.04793896526098251,0.500447154045105,-0.13333740830421448,0.5788186192512512
7.666015625,-0.11366327,0.83134201,0.24507997930049896,0.8272413015365601,0.021472252905368805,1.0852679014205933
7.6708984375,-0.10876045,1.2177803,0.4206620752811432,0.9633285999298096,0.0945938378572464,1.2094651460647583
7.67578125,-0.0071455658,1.1902153,0.33384692668914795,0.8522083163261414,0.14876261353492737,0.9850226044654846
7.6806640625,0.22979318,0.12425394,0.13632537424564362,0.15190032124519348,0.19066846370697021,0.18731653690338135
7.685546875,0.39538277,-0.79146402,-0.054914217442274094,-0.7231082320213318,0.16722643375396729,-0.574198305606842
7.6904296875,0.33460933,-0.36385397,-0.1266762912273407,-0.30945709347724915,0.17428933084011078,-0.4089291989803314
7.6953125,0.1800101,0.46982371,0.011492840945720673,0.2506548762321472,0.2287692427635193,0.1455586552619934
7.7001953125,0.11989776,0.44869901,0.1779773235321045,0.42838335037231445,0.2219010889530182,0.40729108452796936
7.705078125,0.22661872,0.29540442,0.2402803897857666,0.31352049112319946,0.19382335245609283,0.3220904469490051
7.7099609375,0.18569753,0.29966692,0.28070929646492004,0.22947025299072266,0.17007067799568176,0.19735857844352722
7.71484375,0.094567692,0.020221588,0.22184564173221588,0.07615744322538376,0.1226220354437828,0.07729854434728622
7.7197265625,0.077577529,-0.062823092,0.05927474796772003,-0.03294190391898155,0.07369846850633621,-0.01020480040460825
7.724609375,0.02232689,-0.018600266,-0.09683628380298615,-0.09302029013633728,0.005193314515054226,-0.08585076034069061
7.7294921875,-0.028989434,-0.26840626,-0.24242599308490753,-0.23313874006271362,-0.06235343962907791,-0.2672240138053894
7.734375,-0.11659797,-0.36363523,-0.2645362913608551,-0.31822913885116577,-0.09779957681894302,-0.3401545286178589
7.7392578125,-0.17776188,-0.2313524,-0.2699771821498871,-0.3028094172477722,-0.11995339393615723,-0.2967143654823303
7.744140625,-0.24455231,-0.33875728,-0.3312601149082184,-0.3047688603401184,-0.17073598504066467,-0.3070230185985565
7.7490234375,-0.3049058,-0.30672378,-0.3160094618797302,-0.17637795209884644,-0.23405684530735016,-0.20567210018634796
7.75390625,-0.27739029,0.19217625,-0.23689566552639008,0.07008372992277145,-0.31318747997283936,0.10182062536478043
7.7587890625,-0.25915132,0.31722497,-0.1662406474351883,0.28568437695503235,-0.3631591498851776,0.27362316846847534
7.763671875,-0.31801173,0.2575265,-0.0971074253320694,0.3005671203136444,-0.3598272502422333,0.292171448469162
7.7685546875,-0.38845487,0.33922385,-0.05059555917978287,0.3483797609806061,-0.3055674731731415,0.3417607247829437
7.7734375,-0.26019919,0.51571537,-0.0865868479013443,0.41898778080940247,-0.257088303565979,0.41037920117378235
7.7783203125,-0.12868449,0.41813194,-0.09750327467918396,0.3402353525161743,-0.2168044149875641,0.32977166771888733
7.783203125,-0.20402169,0.10784406,-0.022531751543283463,0.15795256197452545,-0.1739310771226883,0.18010365962982178
7.7880859375,-0.14847318,0.0072880104,-0.00035693251993507147,-0.0336638018488884,-0.12458094209432602,0.007822507061064243
7.79296875,0.11152371,-0.23193353,-0.024884890764951706,-0.27178576588630676,-0.09001899510622025,-0.2444520890712738
7.7978515625,0.23820661,-0.62369724,0.01748615875840187,-0.5731947422027588,-0.04110177233815193,-0.5109206438064575
7.802734375,0.25184367,-0.68137531,0.11654709279537201,-0.5111578106880188,0.07279780507087708,-0.549254834651947
7.8076171875,0.32761006,-0.15194063,0.1987055242061615,-0.2909092605113983,0.19137167930603027,-0.28488779067993164
7.8125,0.42723212,-0.075219028,0.1997442990541458,-0.19356757402420044,0.27523234486579895,-0.25811347365379333
7.8173828125,0.42802752,-0.47445381,0.18998466432094574,-0.37336665391921997,0.4054356813430786,-0.38611775636672974
7.822265625,0.48308217,-0.43365404,0.27974072098731995,-0.43770819902420044,0.5188868641853333,-0.4146830141544342
7.8271484375,0.58663349,-0.32146606,0.3870731592178345,-0.40134701132774353,0.5723270177841187,-0.4109019935131073
7.83203125,0.61531955,-0.5397146,0.45840010046958923,-0.3924204707145691,0.6479723453521729,-0.5145481824874878
7.8369140625,0.71652022,-0.28301364,0.5771263837814331,-0.15426132082939148,0.7257410287857056,-0.1712297946214676
7.841796875,0.77846436,0.5346301,0.7171527743339539,0.46320727467536926,0.753358006477356,0.47875383496284485
7.8466796875,0.63163244,0.80289554,0.7586926817893982,0.7520751357078552,0.7806812524795532,0.8410302996635437
7.8515625,0.43554949,0.81782938,0.6146118640899658,0.7415522933006287,0.7553590536117554,0.8517811894416809
7.8564453125,0.28266841,0.58984923,0.3876488506793976,0.6206339001655579,0.591975748538971,0.5919881463050842
7.861328125,0.15219368,0.37395444,0.22299984097480774,0.43157804012298584,0.38032007217407227,0.425301730632782
7.8662109375,-0.025279898,0.39546549,0.08773542940616608,0.2922602593898773,0.16371943056583405,0.3181884288787842
7.87109375,-0.28448428,-0.049218631,-0.12868842482566833,-0.08628573268651962,-0.051101334393024445,0.010971114970743656
7.8759765625,-0.47700952,-0.73621661,-0.33817964792251587,-0.7477923035621643,-0.2692936360836029,-0.6155462265014648
7.880859375,-0.52293798,-1.0302279,-0.47840842604637146,-1.0029475688934326,-0.4826755225658417,-0.8430452942848206
7.8857421875,-0.62056784,-0.73233892,-0.569911003112793,-0.6898970007896423,-0.6288241744041443,-0.5710147619247437
7.890625,-0.74452107,-0.20844716,-0.4938945472240448,-0.25949060916900635,-0.7029120922088623,-0.30930206179618835
7.8955078125,-0.75482337,0.14450553,-0.3505191206932068,0.1390446126461029,-0.7724132537841797,0.015810074284672737
7.900390625,-0.71562366,0.41880117,-0.3880118429660797,0.38771510124206543,-0.7933917045593262,0.40443769097328186
7.9052734375,-0.70412461,0.65748217,-0.4323897361755371,0.48187655210494995,-0.7571114301681519,0.49076563119888306
7.91015625,-0.55195394,0.44904519,-0.4035116732120514,0.3754185438156128,-0.6977977156639099,0.38686203956604004
7.9150390625,-0.39055912,0.17547061,-0.38158631324768066,0.20051072537899017,-0.5877872705459595,0.201893612742424
7.919921875,-0.30172441,0.0038192832,-0.35529807209968567,0.005792002193629742,-0.4484214186668396,0.04860692471265793
7.9248046875,-0.21200089,-0.1175702,-0.2884505093097687,-0.021147320047020912,-0.32248106598854065,0.00986536592245102
7.9296875,-0.09738539,0.15139334,-0.2568170428276062,0.07999206334352493,-0.25334638357162476,0.11494109779596329
7.9345703125,0.034828107,0.21624376,-0.26483288407325745,0.08352914452552795,-0.20527420938014984,0.053675390779972076
7.939453125,0.14604836,-0.21919372,-0.2475709617137909,-0.24128013849258423,-0.0662631019949913,-0.23610533773899078
7.9443359375,0.17644676,-0.56549218,-0.17767375707626343,-0.4863676428794861,0.08229769021272659,-0.4433213472366333
7.94921875,0.12417849,-0.46667312,-0.08867773413658142,-0.39844605326652527,0.14856088161468506,-0.4402250051498413
7.9541015625,0.20022331,-0.22364815,-0.026473799720406532,-0.2688690721988678,0.17014417052268982,-0.27117863297462463
7.958984375,0.28603659,-0.13899901,0.05912961810827255,-0.15859147906303406,0.17603401839733124,-0.1586146354675293
7.9638671875,0.29145239,-0.12191411,0.05464235320687294,-0.14990726113319397,0.20866595208644867,-0.1463034749031067
7.96875,0.29638863,-0.18696989,0.0064377556554973125,-0.11322809010744095,0.25734442472457886,-0.10811895877122879
7.9736328125,0.21713734,0.09276968,0.03764696046710014,0.10411388427019119,0.284330815076828,0.14138567447662354
7.978515625,0.17533076,0.44528708,0.10506772994995117,0.37839820981025696,0.27947360277175903,0.384181946516037
7.9833984375,0.17489304,0.52047007,0.26786795258522034,0.5535286664962769,0.2596285045146942,0.5256373286247253
7.98828125,0.17069625,0.72273733,0.45463258028030396,0.7439934611320496,0.2777693569660187,0.7382081151008606
7.9931640625,0.14068924,0.96480016,0.41558313369750977,0.8548059463500977,0.2709660828113556,0.8841841816902161
7.998046875,0.0984318,0.81411851,0.23537114262580872,0.8064786791801453,0.23509849607944489,0.8470488786697388
8.0029296875,0.1252618,0.25420593,0.10932577401399612,0.10229577869176865,0.18552342057228088,0.11753084510564804
8.0078125,0.16493148,-0.28221815,0.07884440571069717,-0.33893874287605286,0.15434518456459045,-0.3911251127719879
8.0126953125,0.21928011,-0.60049546,0.048955611884593964,-0.5331963300704956,0.10466326028108597,-0.5384894609451294
8.017578125,0.19248965,-0.51896111,-0.0019414840498939157,-0.3715566396713257,0.045786116272211075,-0.4028579890727997
8.0224609375,0.046160018,-0.019527694,-0.09845076501369476,-0.19353505969047546,0.023018566891551018,-0.21105259656906128
8.02734375,0.035544869,-0.095883535,-0.15703187882900238,-0.18729926645755768,0.06683182716369629,-0.25220412015914917
8.0322265625,0.10882833,-0.53123191,-0.15920522809028625,-0.5451449751853943,0.12453632801771164,-0.5035904049873352
8.037109375,0.064701391,-0.83559638,-0.20891600847244263,-0.7629373669624329,0.11011499911546707,-0.6974565982818604
8.0419921875,-0.0037070846,-0.6697535,-0.19823674857616425,-0.6367482542991638,0.07367715984582901,-0.6014142036437988
8.046875,-0.014616547,-0.33389406,-0.10224218666553497,-0.3338426649570465,0.05952011048793793,-0.399148553609848
8.0517578125,-0.089288416,-0.0043507773,0.00344854686409235,0.019795164465904236,0.037192147225141525,-0.09153064340353012
8.056640625,-0.14486794,0.41167332,0.15671397745609283,0.3091672360897064,0.016232842579483986,0.3542066216468811
8.0615234375,-0.12065257,0.44951875,0.25484856963157654,0.329607754945755,0.006832356099039316,0.30775800347328186
8.06640625,-0.0308234,-0.065902152,0.23646341264247894,0.013147532008588314,0.04978553205728531,0.021460309624671936
8.0712890625,-0.058609865,-0.2343662,0.18461032211780548,-0.09825693070888519,0.09170148521661758,-0.04231860488653183
8.076171875,-0.18863508,0.25080033,0.08345500379800797,0.056085772812366486,0.028951041400432587,0.11546321958303452
8.0810546875,-0.17258979,0.16945727,0.016333462670445442,0.040542665868997574,-0.015305141918361187,0.02676898054778576
8.0859375,-0.056266919,-0.35067935,0.07789526879787445,-0.17187833786010742,-0.006342324893921614,-0.11805746704339981
8.0908203125,-0.086233475,0.037672788,0.08916187286376953,-0.052221495658159256,-0.03468272462487221,-0.004171614535152912
8.095703125,-0.1646274,0.23251329,0.05325280502438545,0.07030494511127472,-0.056289222091436386,0.09901760518550873
8.1005859375,-0.14612171,-0.10371156,0.05939340963959694,0.03310834616422653,-0.11366316676139832,0.05918450281023979
8.10546875,-0.15415141,0.10376166,0.06815756112337112,0.11874843388795853,-0.14634861052036285,0.13882006704807281
8.1103515625,-0.22430559,0.40860479,0.10116717964410782,0.2845291793346405,-0.05790869891643524,0.2772582471370697
8.115234375,-0.19614199,0.18843028,0.09147895127534866,0.2478451430797577,-0.05608289688825607,0.21780967712402344
8.1201171875,-0.12882794,0.082489641,0.0031747424509376287,0.16346250474452972,-0.11363688856363297,0.15348690748214722
8.125,-0.099471679,0.32028149,-0.09226009994745255,0.2559691071510315,-0.15893098711967468,0.22734519839286804
8.1298828125,-0.075334799,0.28572326,-0.16804476082324982,0.22818081080913544,-0.22577741742134094,0.17762534320354462
8.134765625,-0.13830773,-0.063551959,-0.18020790815353394,-0.01758870854973793,-0.2683761715888977,-0.02684076316654682
8.1396484375,-0.12805792,-0.17920689,-0.18739557266235352,-0.21760490536689758,-0.24204705655574799,-0.19960303604602814
8.14453125,-0.0062618568,-0.4188798,-0.16950580477714539,-0.3820679485797882,-0.15556558966636658,-0.35875096917152405
8.1494140625,-0.005501035,-0.51726334,-0.11975467205047607,-0.4558151960372925,-0.0787278413772583,-0.4992204010486603
8.154296875,0.049858672,-0.41838169,-0.1293734610080719,-0.2998883128166199,-0.04240060970187187,-0.3710781931877136
8.1591796875,0.23668328,0.041428707,-0.11150912195444107,-0.028161756694316864,0.014059444889426231,-0.022396452724933624
8.1640625,0.22058198,0.34885715,-0.0089500667527318,0.1644722819328308,0.08707058429718018,0.19517643749713898
8.1689453125,0.1250074,0.036293864,0.06568387150764465,0.0332808643579483,0.1795225590467453,0.008070786483585835
8.173828125,0.11113526,-0.21703848,0.0440133698284626,-0.1534942388534546,0.24341663718223572,-0.15259863436222076
8.1787109375,0.1878888,-0.10797086,-0.06263457238674164,-0.17390331625938416,0.1501295417547226,-0.175201877951622
8.18359375,0.37924665,-0.21917934,-0.11503532528877258,-0.19416803121566772,0.02097584307193756,-0.1835668832063675
8.1884765625,0.51734694,-0.20965929,-0.03217252716422081,-0.14002297818660736,0.13671115040779114,-0.16178949177265167
8.193359375,0.71718762,0.099236706,0.10606163740158081,0.04819859564304352,0.39061248302459717,0.057376679033041
8.1982421875,0.92293768,0.25123609,0.2908185124397278,0.2895558774471283,0.5551502108573914,0.31228357553482056
8.203125,0.82622827,0.54885025,0.45258966088294983,0.4258290231227875,0.6743907928466797,0.454486608505249
8.2080078125,0.65979151,0.44234168,0.4825115203857422,0.4026142358779907,0.7689517140388489,0.4111294448375702
8.212890625,0.4677624,0.26560438,0.45328041911125183,0.3975025415420532,0.7050535678863525,0.4068445861339569
8.2177734375,0.23882866,0.56077114,0.3692528009414673,0.5296567678451538,0.5461564660072327,0.6023463606834412
8.22265625,-0.04073739,0.76667415,0.16758836805820465,0.5455490350723267,0.3567725419998169,0.7471474409103394
8.2275390625,-0.36531452,0.43411464,-0.02175508625805378,0.35182642936706543,0.16365303099155426,0.40911397337913513
8.232421875,-0.55122254,-0.21274953,-0.16851511597633362,-0.1565503627061844,-0.08339083939790726,-0.14772358536720276
8.2373046875,-0.60456424,-0.58222593,-0.32959964871406555,-0.5188044905662537,-0.32913365960121155,-0.5100535154342651
8.2421875,-0.70327567,-0.4887759,-0.39131268858909607,-0.44472628831863403,-0.4830970764160156,-0.4086325168609619
8.2470703125,-0.7432582,-0.28527201,-0.3318783640861511,-0.34169912338256836,-0.5824580788612366,-0.33148324489593506
8.251953125,-0.76990435,-0.26263899,-0.23400744795799255,-0.2904263734817505,-0.6342628002166748,-0.29450225830078125
8.2568359375,-0.84734566,-0.33963347,-0.22545123100280762,-0.23700590431690216,-0.6607754230499268,-0.2616071105003357
8.26171875,-0.96498147,-0.0408748,-0.24555698037147522,-0.028910502791404724,-0.7394144535064697,-0.04107373580336571
8.2666015625,-1.0822634,0.34716441,-0.24063900113105774,0.2375851720571518,-0.8451862335205078,0.2559371292591095
8.271484375,-1.141669,0.32328979,-0.2897855043411255,0.30247458815574646,-0.9064992666244507,0.1792592704296112
8.2763671875,-1.1632649,0.18522241,-0.46851059794425964,0.1623516082763672,-1.0080562829971313,-0.19215507805347443
8.28125,-1.1655559,-0.088324778,-0.735712468624115,-0.14107008278369904,-1.1467286348342896,-0.5174243450164795
8.2861328125,-1.3713699,-0.34501012,-0.9590126872062683,-0.5315476059913635,-1.2089239358901978,-0.8884603977203369
8.291015625,-1.915307,-1.1162588,-1.2442132234573364,-1.1543333530426025,-1.2445775270462036,-1.2425178289413452
8.2958984375,-2.1537218,-2.5253558,-1.6243743896484375,-1.8449852466583252,-1.5086228847503662,-1.7888669967651367
8.30078125,-0.88439441,-3.2361435,-1.9319552183151245,-2.4509565830230713,-1.864243507385254,-2.247897148132324
8.3056640625,1.974762,-2.7818758,-1.5187606811523438,-2.073563575744629,-1.4206976890563965,-1.7974915504455566
8.310546875,5.3439692,-0.33606777,0.24455216526985168,-0.10408904403448105,0.500212550163269,0.05422529578208923
8.3154296875,6.8471275,3.3668224,2.8561770915985107,3.044928789138794,3.528540849685669,3.0620217323303223
8.3203125,5.0753448,5.1724913,4.865830421447754,5.5957441329956055,5.946502685546875,5.65551233291626
8.3251953125,1.8038134,4.5756815,4.771025657653809,5.459527015686035,5.645273685455322,5.533835411071777
8.330078125,-0.6279572,2.7773687,2.5700666904449463,2.839184522628784,2.8651413917541504,2.881406307220459
8.3349609375,-1.2148615,0.45188865,0.15589666366577148,0.1410297155380249,-0.049790434539318085,0.043595168739557266
8.33984375,-0.88050656,-1.3956331,-0.9587687849998474,-1.518180012702942,-1.343976378440857,-1.2773641347885132
8.3447265625,-0.86874892,-1.2566336,-0.8435758948326111,-1.396201729774475,-1.0241883993148804,-1.0843160152435303
8.349609375,-0.83935828,-0.44493594,-0.4294630289077759,-0.6283136010169983,-0.5372477173805237,-0.5124197602272034
8.3544921875,-0.73794593,-0.48038462,-0.39173242449760437,-0.486524373292923,-0.5097442865371704,-0.5218190550804138
8.359375,-0.81293012,-0.50620018,-0.5242908000946045,-0.6008772253990173,-0.5321334600448608,-0.6823796629905701
8.3642578125,-0.72705458,-0.54485311,-0.5872730612754822,-0.7224534749984741,-0.5553292036056519,-0.8213106989860535
8.369140625,-0.58656618,-1.2510431,-0.658037006855011,-1.2685638666152954,-0.616630494594574,-1.1270959377288818
8.3740234375,-0.60321956,-1.647959,-0.7283415794372559,-1.5380700826644897,-0.6247761845588684,-1.5009623765945435
8.37890625,-0.59768626,-1.153441,-0.7238634824752808,-1.1388695240020752,-0.5622771978378296,-1.2185814380645752
8.3837890625,-0.4738707,-0.56295502,-0.6569576263427734,-0.5357113480567932,-0.5073457956314087,-0.5633447766304016
8.388671875,-0.32735048,-0.33279316,-0.5771810412406921,-0.3810340464115143,-0.48205336928367615,-0.3508203625679016
8.3935546875,-0.22556095,-0.38357182,-0.41359543800354004,-0.32339614629745483,-0.3787916600704193,-0.43544718623161316
8.3984375,-0.13623478,-0.27085845,-0.18780559301376343,-0.146371528506279,-0.2322113811969757,-0.25307178497314453
8.4033203125,-0.068233539,0.37946812,-0.0038939022924751043,0.2966691255569458,-0.17916560173034668,0.25359657406806946
8.408203125,-0.051673529,0.72288626,0.15776628255844116,0.6314312219619751,-0.12386944890022278,0.5948197245597839
8.4130859375,-0.054411236,0.55509179,0.29100537300109863,0.6135739088058472,-0.009567941538989544,0.64129239320755
8.41796875,0.072900064,0.61426741,0.29785823822021484,0.5567907691001892,0.05808982253074646,0.558793842792511
8.4228515625,0.21414413,0.43545534,0.23185612261295319,0.3820735812187195,0.0792984738945961,0.3522759675979614
8.427734375,0.20642771,0.091102855,0.1254540979862213,0.1866152435541153,0.10940296947956085,0.1459624469280243
8.4326171875,0.13225124,0.066087218,0.03547385334968567,0.08866843581199646,0.17382359504699707,0.09130259603261948
8.4375,0.09087761,0.175854,0.050611868500709534,0.12993168830871582,0.18549634516239166,0.1431548148393631
8.4423828125,0.13821161,0.14401327,0.17342299222946167,0.21280501782894135,0.1450549215078354,0.21121756732463837
8.447265625,0.20061253,0.35800256,0.3214597702026367,0.3923253118991852,0.1517486721277237,0.38893622159957886
8.4521484375,0.17026108,0.70202283,0.38320332765579224,0.583132266998291,0.15587902069091797,0.6588380336761475
8.45703125,0.063922415,0.71223235,0.29477429389953613,0.532314121723175,0.08220238238573074,0.6944525837898254
8.4619140625,0.045852126,0.23513843,0.0985560268163681,0.27819034457206726,0.03406982123851776,0.34246301651000977
8.466796875,0.061313615,-0.1811712,-0.006341812200844288,-0.005849262699484825,0.03908689692616463,0.050136417150497437
8.4716796875,-0.021843921,0.042097993,-0.057340528815984726,-0.07911346852779388,0.007857720367610455,-0.02313566766679287
8.4765625,-0.12903009,-0.10254433,-0.16107453405857086,-0.1989007145166397,-0.09871754050254822,-0.20519010722637177
8.4814453125,-0.16868793,-0.76111563,-0.23699970543384552,-0.6900531649589539,-0.16769760847091675,-0.6863770484924316
8.486328125,-0.14330431,-0.73716522,-0.25758734345436096,-0.5992485880851746,-0.1669551432132721,-0.8134053945541382
8.4912109375,-0.20312652,-0.21608898,-0.21352709829807281,-0.2720359265804291,-0.20298181474208832,-0.3366340100765228
8.49609375,-0.29321587,0.20735063,-0.18091753125190735,0.08356097340583801,-0.28172925114631653,0.17301005125045776
8.5009765625,-0.24663552,0.34473872,0.0964382067322731,0.21017253398895264,0.2460280954837799,0.29942965507507324
8.505859375,-0.18871136,0.29753026,0.096037857234478,0.2584613859653473,0.23068217933177948,0.25509941577911377
8.5107421875,-0.19608483,0.099116007,0.07156095653772354,0.09596024453639984,0.21899238228797913,0.0754535123705864
8.515625,-0.2667294,-0.12230105,0.009383738040924072,-0.12178202718496323,0.17338886857032776,-0.11649966984987259
8.5205078125,-0.29567732,-0.27237961,-0.03495701029896736,-0.23510558903217316,0.06490739434957504,-0.2338172197341919
8.525390625,-0.26242469,-0.19839088,-0.03955870121717453,-0.20177100598812103,-0.0627405196428299,-0.22658178210258484
8.5302734375,-0.20691128,-0.12979579,-0.02496994100511074,-0.12483470141887665,-0.13343912363052368,-0.13636414706707
8.53515625,-0.13527595,-0.076521095,-0.03259647265076637,-0.05581117793917656,-0.17747762799263,-0.05610272288322449
8.5400390625,0.007021418,0.06063276,-0.09705055505037308,-0.045172374695539474,-0.19586439430713654,-0.06445493549108505
8.544921875,0.16150528,-0.20564044,-0.14885595440864563,-0.20437514781951904,-0.1521909534931183,-0.19992737472057343
8.5498046875,0.18620155,-0.36823137,-0.1552780419588089,-0.23872146010398865,-0.10865036398172379,-0.2687739431858063
8.5546875,0.25680302,0.019407877,-0.14935898780822754,-0.02114962413907051,-0.12214622646570206,-0.019823424518108368
8.5595703125,0.38553793,0.32580955,-0.11145912110805511,0.15766122937202454,-0.12623627483844757,0.17603863775730133
8.564453125,0.36814232,0.078524747,-0.09513945877552032,0.012634220533072948,-0.16677796840667725,0.00260741519741714
8.5693359375,0.39919121,-0.33842263,-0.11668719351291656,-0.22600111365318298,-0.19236890971660614,-0.19609180092811584
8.57421875,0.54448011,-0.15365651,-0.15453894436359406,-0.22477072477340698,-0.20700502395629883,-0.19097402691841125
8.5791015625,0.64641034,-0.14381169,-0.2210206687450409,-0.25818198919296265,-0.19441531598567963,-0.26412391662597656
8.583984375,0.75532223,-0.61681517,-0.22548671066761017,-0.4730866849422455,-0.15839341282844543,-0.46796807646751404
8.5888671875,0.80913246,-0.48305756,-0.15531961619853973,-0.36674201488494873,-0.09695909172296524,-0.4412841200828552
8.59375,0.72786412,-0.083219282,-0.050332169979810715,-0.12618248164653778,-0.022761134430766106,-0.17501075565814972
8.5986328125,0.61733554,0.10446426,0.06359945982694626,0.14230592548847198,0.045351311564445496,0.13078515231609344
8.603515625,0.44089528,0.46822753,0.09647262841463089,0.3535870611667633,0.08216975629329681,0.3917485177516937
8.6083984375,0.24562251,0.38466662,0.058216825127601624,0.3100128769874573,0.07151854038238525,0.28932666778564453
8.61328125,0.071110448,-0.063730758,0.07337325811386108,0.11442593485116959,0.08993299305438995,0.11020607501268387
8.6181640625,-0.18240973,0.13185003,0.10049194097518921,0.09523841738700867,0.08910182863473892,0.1030232310295105
8.623046875,-0.4537539,0.24122561,0.11855990439653397,0.19093510508537292,0.040185295045375824,0.19930346310138702
8.6279296875,-0.60994281,0.1539095,0.15261393785476685,0.16312085092067719,0.06504832953214645,0.17444990575313568
8.6328125,-0.62902808,0.095323819,0.13824500143527985,-0.0018477417761459947,0.08631893247365952,-0.003768425900489092
8.6376953125,-0.65112957,-0.26673434,0.12164674699306488,-0.1383202075958252,0.09334304183721542,-0.11680842936038971
8.642578125,-0.68698416,-0.021695656,0.1503290981054306,-0.028710683807730675,0.13891904056072235,0.05599372461438179
8.6474609375,-0.67684197,0.33397168,0.15588197112083435,0.08800691366195679,0.18594929575920105,0.13587680459022522
8.65234375,-0.63818202,-0.14861899,0.16944345831871033,-0.10006829351186752,0.28414013981819153,-0.04352951422333717
8.6572265625,-0.63615308,-0.19666548,0.2846246063709259,-0.039048854261636734,0.4041757583618164,-0.009007628075778484
8.662109375,-0.58595487,0.4826444,0.44779419898986816,0.4730680584907532,0.45976853370666504,0.43680667877197266
8.6669921875,-0.40056316,0.95764713,0.5324777960777283,0.7764344811439514,0.39918142557144165,0.7662294507026672
8.671875,-0.27939694,0.73748548,0.4683954417705536,0.6728668212890625,0.2612292766571045,0.7711795568466187
8.6767578125,-0.22114654,0.29864104,0.3286331593990326,0.4232141673564911,0.13285744190216064,0.47711101174354553
8.681640625,-0.075952558,0.26222511,0.20822396874427795,0.2803873121738434,0.041040074080228806,0.2724630832672119
8.6865234375,0.069373463,0.30025598,0.14747245609760284,0.289413183927536,-0.05034352093935013,0.2676144540309906
8.69140625,0.060140553,0.31294455,0.10210791975259781,0.2686159908771515,-0.1089353933930397,0.2898660898208618
8.6962890625,0.075033832,0.14003636,-0.043182116001844406,0.0797429010272026,-0.09516283124685287,0.06317168474197388
8.701171875,0.1648422,-0.35011579,-0.22453217208385468,-0.34792423248291016,-0.10893965512514114,-0.31396642327308655
8.7060546875,0.27448125,-0.68126508,-0.32583069801330566,-0.5974959135055542,-0.19172079861164093,-0.5168158411979675
8.7109375,0.31637821,-0.54766344,-0.3675353527069092,-0.5697388648986816,-0.2444678544998169,-0.5201312899589539
8.7158203125,0.28150238,-0.45339638,-0.36223918199539185,-0.4563624858856201,-0.23983095586299896,-0.4596642851829529
8.720703125,0.24482658,-0.37416691,-0.3651641309261322,-0.33629560470581055,-0.2519015967845917,-0.36081287264823914
8.7255859375,0.22457769,-0.18641449,-0.34837812185287476,-0.16023290157318115,-0.21729214489459991,-0.1918638050556183
8.73046875,0.19771953,0.076542803,-0.26618897914886475,-0.001729687675833702,-0.18690498173236847,-0.03280588984489441
8.7353515625,0.25360367,0.10345376,-0.2530551254749298,-0.008872571401298046,-0.1471254974603653,-0.08874405920505524
8.740234375,0.33495248,-0.30287757,-0.3051896095275879,-0.31099504232406616,-0.11691538244485855,-0.2909988462924957
8.7451171875,0.31587665,-0.60119776,-0.30860698223114014,-0.5138918161392212,-0.12842421233654022,-0.48364830017089844
8.75,0.19042378,-0.49361674,-0.2974297106266022,-0.4345567524433136,-0.1298707276582718,-0.43716877698898315
8.7548828125,0.14824979,-0.17348251,-0.2656830847263336,-0.3073303699493408,-0.11578796058893204,-0.3093453049659729
8.759765625,0.18409114,-0.3428063,-0.18913795053958893,-0.3061945140361786,-0.0647958368062973,-0.31447091698646545
8.7646484375,0.13666069,-0.353728,-0.10304576903581619,-0.19969145953655243,-0.04214326664805412,-0.2701958417892456
8.76953125,0.13564745,0.18941285,-0.00658942386507988,0.04005000740289688,-0.06419406831264496,0.04932820051908493
8.7744140625,0.10692715,0.28780088,0.06659097969532013,0.18987011909484863,-0.11760906875133514,0.171534925699234
8.779296875,0.017053817,0.029105072,0.08026155829429626,0.07667195796966553,-0.19022923707962036,0.03476105257868767
8.7841796875,-0.0026504571,-0.050007906,0.06402184069156647,-0.08636560291051865,-0.15953314304351807,-0.11547064036130905
8.7890625,-0.052424384,-0.2338014,0.023180268704891205,-0.18890708684921265,-0.07609942555427551,-0.19633758068084717
8.7939453125,-0.090143233,-0.17676765,0.011844960041344166,-0.18394215404987335,0.06984537094831467,-0.17339053750038147
8.798828125,-0.076541087,-0.11997293,0.048632506281137466,-0.18192645907402039,0.22628630697727203,-0.2076391577720642
8.8037109375,-0.069529199,-0.28317635,0.11138730496168137,-0.1813836544752121,0.2332421988248825,-0.23641742765903473
8.80859375,-0.088714429,-0.051102774,0.20916323363780975,0.016394460573792458,0.17321811616420746,0.041895873844623566
8.8134765625,-0.12869388,0.5441188,0.28465911746025085,0.4884715676307678,0.19145597517490387,0.4548855125904083
8.818359375,-0.13969671,0.90387201,0.319579541683197,0.6770235896110535,0.26363617181777954,0.6796307563781738
8.8232421875,-0.18196268,0.53147472,0.32407036423683167,0.5072760581970215,0.35769715905189514,0.5209431648254395
8.828125,-0.23690528,0.10649732,0.2998344302177429,0.28650394082069397,0.4181404113769531,0.24787087738513947
8.8330078125,-0.20852889,0.32086469,0.2480531930923462,0.3144168555736542,0.40221503376960754,0.2863564193248749
8.837890625,-0.11955155,0.62142189,0.1983633041381836,0.4362231194972992,0.3140004575252533,0.4151248633861542
8.8427734375,-0.098307477,0.38594999,0.13829797506332397,0.3192940354347229,0.15505748987197876,0.29974067211151123
8.84765625,-0.071717525,0.024519941,0.06157022714614868,0.10877154767513275,-0.021262379363179207,0.13759900629520416
8.8525390625,-0.064637741,-0.026225763,0.0157010555267334,-0.04698678106069565,-0.13539645075798035,0.002889842726290226
8.857421875,-0.07383545,-0.10719555,-0.013996967114508152,-0.11644230782985687,-0.21264337003231049,-0.10296785086393356
8.8623046875,-0.071946012,-0.1468081,-0.04565144702792168,-0.07058621942996979,-0.1893373727798462,-0.11231672018766403
8.8671875,-0.1193417,0.12901852,-0.07461107522249222,0.03671656921505928,-0.15235808491706848,0.06003689765930176
8.8720703125,-0.13804491,0.099319775,-0.08720165491104126,0.03455500677227974,-0.1701291799545288,0.04238543659448624
8.876953125,-0.13512157,-0.12679347,-0.0930909737944603,-0.06848157197237015,-0.1966286450624466,-0.09539991617202759
8.8818359375,-0.14143052,-0.086396912,-0.13674908876419067,-0.1450914740562439,-0.22189301252365112,-0.18078593909740448
8.88671875,-0.13291124,-0.2541673,-0.21435269713401794,-0.2865449786186218,-0.2529849708080292,-0.3042724132537842
8.8916015625,-0.13450011,-0.5603687,-0.2501329779624939,-0.4679733216762543,-0.2898487448692322,-0.467304527759552
8.896484375,-0.10956095,-0.49185815,-0.2151881903409958,-0.4080149829387665,-0.33223387598991394,-0.4645947813987732
8.9013671875,-0.024025313,-0.22726864,-0.14466039836406708,-0.17223355174064636,-0.28576043248176575,-0.20923440158367157
8.90625,0.053571627,0.2464282,-0.06973197311162949,0.09310461580753326,-0.1461135596036911,0.10216089338064194
8.9111328125,0.14361084,0.24645376,-0.036920156329870224,0.13793295621871948,-0.024387987330555916,0.11566576361656189
8.916015625,0.34522078,-0.13295023,-0.036068882793188095,-0.11861607432365417,-0.024914996698498726,-0.1383364051580429
8.9208984375,0.423114,-0.29079622,0.0008514248766005039,-0.23339621722698212,-0.13210995495319366,-0.22617456316947937
8.92578125,0.26004875,-0.12465077,0.04620247706770897,-0.12494479864835739,-0.22256098687648773,-0.107833631336689
8.9306640625,0.1788523,0.028592221,0.028195619583129883,-0.03488504886627197,-0.08177214115858078,-0.02217091992497444
8.935546875,0.31577601,-0.040531637,-0.01411006785929203,0.07845037430524826,0.23567244410514832,0.09360057860612869
8.9404296875,0.46632363,0.35329425,-0.014659305103123188,0.3140750825405121,0.5986286401748657,0.3393329977989197
8.9453125,0.58984435,0.57586457,0.07269790023565292,0.45079895853996277,0.8469661474227905,0.44153904914855957
8.9501953125,0.71458239,0.2952742,0.27036407589912415,0.451890230178833,0.864945113658905,0.44750556349754333
8.955078125,0.78066997,0.56886203,0.42337489128112793,0.5831663608551025,0.6918653845787048,0.6076157093048096
8.9599609375,0.7249508,0.75555833,0.43390193581581116,0.6648315787315369,0.4036269187927246,0.7210150361061096
8.96484375,0.57266003,0.50769056,0.30677661299705505,0.4907369315624237,0.0997166633605957,0.5368200540542603
8.9697265625,0.44949295,0.31070884,0.0769403949379921,0.2549488842487335,-0.04714234918355942,0.27383238077163696
8.974609375,0.18026791,-0.26923866,-0.09772516787052155,-0.27811098098754883,-0.10958420485258102,-0.2713782787322998
8.9794921875,-0.2198425,-0.81494802,-0.19618727266788483,-0.663179874420166,-0.19803950190544128,-0.7243102788925171
8.984375,-0.49960834,-0.49187502,-0.24301280081272125,-0.48637986183166504,-0.25337016582489014,-0.4931870698928833
8.9892578125,-0.62398571,-0.21145912,-0.21976052224636078,-0.33084753155708313,-0.29192566871643066,-0.3373146057128906
8.994140625,-0.73421405,-0.3100311,-0.1927391141653061,-0.3454214334487915,-0.2823237478733063,-0.3834902346134186
8.9990234375,-0.82803971,-0.45365216,-0.1386081576347351,-0.40596649050712585,-0.2328527718782425,-0.4277629852294922
9.00390625,-0.97565373,-0.36429038,-0.3225592076778412,-0.2811068594455719,-0.7293525338172913,-0.39758968353271484
9.0087890625,-1.1323742,0.016579504,-0.2819584608078003,-0.03485386073589325,-0.8443182706832886,-0.03965161368250847
9.013671875,-1.2204071,0.24799509,-0.4470426142215729,0.09234718978404999,-0.95639568567276,0.19379642605781555
9.0185546875,-1.2379683,0.017182583,-0.7356577515602112,-0.030508194118738174,-1.096825361251831,-0.05347856506705284
9.0234375,-1.3323003,-0.34410654,-0.9202724099159241,-0.32992371916770935,-1.164496660232544,-0.4431185722351074
9.0283203125,-1.4298379,-0.51008585,-0.913758397102356,-0.5523740649223328,-1.1828325986862183,-0.7341728806495667
9.033203125,-1.4771662,-0.6204008,-0.8706793189048767,-0.817317008972168,-1.2402150630950928,-0.967265784740448
9.0380859375,-1.7370516,-0.88001611,-0.9949972629547119,-1.1879082918167114,-1.2964882850646973,-1.2055354118347168
9.04296875,-2.1596678,-2.0306182,-1.3646215200424194,-1.6885058879852295,-1.417170524597168,-1.5871505737304688
9.0478515625,-2.0164918,-2.9955863,-1.8123116493225098,-2.1518003940582275,-1.7560796737670898,-2.09415864944458
9.052734375,-0.40613372,-2.6878857,-1.8094096183776855,-2.4905569553375244,-1.9422088861465454,-2.2166714668273926
9.0576171875,2.6358184,-1.678049,-0.8558818101882935,-1.4886868000030518,-1.1393089294433594,-1.3375582695007324
9.0625,5.8879124,0.71033572,1.1402016878128052,0.7697666883468628,0.8910853266716003,0.8725501298904419
9.0673828125,7.0230291,4.0279033,3.5409419536590576,3.875028133392334,3.564795970916748,3.8792507648468018
9.072265625,5.1908022,5.5440125,4.875559329986572,6.025030136108398,5.609221935272217,5.809231281280518
9.0771484375,2.1062319,4.7144244,4.237911701202393,5.557573318481445,5.542448043823242,5.491876125335693
9.08203125,-0.40102201,3.1887092,2.2937943935394287,3.4679970741271973,3.5224318504333496,3.4350738525390625
9.0869140625,-1.0622587,1.3271522,0.6014785766601562,0.9773535132408142,1.0145037174224854,1.0261138677597046
9.091796875,-0.86437208,-0.30864283,-0.05783189833164215,-0.47675076127052307,-0.5068119764328003,-0.37871217727661133
9.0966796875,-0.97403029,-0.88721117,-0.15655891597270966,-0.977796733379364,-0.6893346309661865,-0.7666395902633667
9.1015625,-0.95329135,-1.0379352,-0.2365388423204422,-1.0882898569107056,-0.6118871569633484,-0.8292867541313171
9.1064453125,-0.79117014,-1.3404954,-0.5296995639801025,-1.3209004402160645,-0.7283093929290771,-1.0302653312683105
9.111328125,-0.80141956,-1.1605977,-0.8402165174484253,-1.1447224617004395,-0.7994697093963623,-1.023270845413208
9.1162109375,-0.87460147,-0.65485555,-0.8977681994438171,-0.6277257800102234,-0.835465133190155,-0.7596002221107483
9.12109375,-0.81193364,-0.25331761,-0.7919989824295044,-0.28862226009368896,-0.8574294447898865,-0.3622409701347351
9.1259765625,-0.72648757,-0.041754481,-0.6402111053466797,-0.1288064420223236,-0.8278514742851257,-0.1933438777923584
9.130859375,-0.69738763,-0.13103644,-0.5570341348648071,-0.16036467254161835,-0.7882117629051208,-0.2263784259557724
9.1357421875,-0.57624578,-0.36650922,-0.5530916452407837,-0.3068855106830597,-0.7501956820487976,-0.3338967561721802
9.140625,-0.49033753,-0.35508657,-0.5356011986732483,-0.36442315578460693,-0.6707977652549744,-0.35792919993400574
9.1455078125,-0.41321216,-0.25315751,-0.5169265270233154,-0.3669036626815796,-0.533664345741272,-0.35272786021232605
9.150390625,-0.25460171,-0.50665191,-0.45301252603530884,-0.5266798138618469,-0.3887403607368469,-0.47418177127838135
9.1552734375,-0.10044731,-0.73987892,-0.4356848895549774,-0.5736798644065857,-0.2592267394065857,-0.5724921822547913
9.16015625,-0.013891166,-0.32153594,-0.4466809332370758,-0.3610009551048279,-0.13562403619289398,-0.378879576921463
9.1650390625,-0.011227616,-0.030596358,-0.3903929889202118,-0.19090315699577332,0.004861348774284124,-0.23317289352416992
9.169921875,0.037449379,-0.33346304,-0.3666490614414215,-0.28120678663253784,0.07777862250804901,-0.3049696087837219
9.1748046875,0.18034563,-0.44723903,-0.376441091299057,-0.4212525486946106,0.11713702231645584,-0.4088738262653351
9.1796875,0.2542249,-0.33443194,-0.31584829092025757,-0.4255760610103607,0.19117775559425354,-0.404641717672348
9.1845703125,0.20041207,-0.46975106,-0.3051196336746216,-0.5302088260650635,0.19145916402339935,-0.4954594373703003
9.189453125,0.17713352,-0.74586883,-0.3449707329273224,-0.6088993549346924,0.16389697790145874,-0.62223881483078
9.1943359375,0.24560209,-0.39319672,-0.24762368202209473,-0.33112773299217224,0.19183562695980072,-0.4470665156841278
9.19921875,0.22358617,0.15865047,0.019817225635051727,0.07674607634544373,0.19685980677604675,0.009603901766240597
9.2041015625,0.10096004,0.36100264,0.19254453480243683,0.3355625867843628,0.1813812553882599,0.4210807681083679
9.208984375,0.021096718,0.51855966,0.25522977113723755,0.39720267057418823,0.15948916971683502,0.4125160276889801
9.2138671875,0.04610522,0.23019091,0.2946983873844147,0.27634915709495544,0.1099729910492897,0.2619207501411438
9.21875,0.070635127,0.15403055,0.28496935963630676,0.23859238624572754,0.05175383761525154,0.21651794016361237
9.2236328125,-0.013624204,0.42538528,0.26021501421928406,0.30346885323524475,-0.001776113174855709,0.31022191047668457
9.228515625,-0.057068912,0.28565303,0.11961624771356583,0.20609501004219055,-0.054157521575689316,0.16839273273944855
9.2333984375,-0.028843578,-0.25094198,0.010817823931574821,-0.22360160946846008,-0.07921384274959564,-0.1904696226119995
9.23828125,-0.042659236,-0.43735765,0.011252384632825851,-0.32169675827026367,-0.11318501830101013,-0.4539092183113098
9.2431640625,-0.12643641,-0.070305762,0.02176714688539505,-0.08073408156633377,-0.16295678913593292,-0.11321192234754562
9.248046875,-0.20599752,0.22973125,0.16108569502830505,0.3338329493999481,-0.2102338820695877,0.3783411979675293
9.2529296875,-0.29169943,0.84569636,0.3926065266132355,0.8101353049278259,-0.2524987757205963,0.8532218933105469
9.2578125,-0.32488296,1.333465,0.5066115260124207,0.9911332726478577,-0.2916885316371918,1.223697304725647
9.2626953125,-0.33208775,0.93698266,0.481525719165802,0.8785073757171631,-0.31106823682785034,0.9878132343292236
9.267578125,-0.34844219,0.4458394,0.2817227244377136,0.6178083419799805,-0.27061834931373596,0.6357533931732178
9.2724609375,-0.27882069,0.56254683,0.01972968690097332,0.482621967792511,-0.23245765268802643,0.39907023310661316
9.27734375,-0.20170282,0.28633675,-0.0926663726568222,0.21857525408267975,-0.21934910118579865,0.11054407805204391
9.2822265625,-0.10157901,-0.39018339,-0.08842724561691284,-0.3233504891395569,-0.2136591076850891,-0.30313950777053833
9.287109375,-0.03256573,-0.4654888,-0.017246214672923088,-0.3533640205860138,-0.18923406302928925,-0.41857200860977173
9.2919921875,-0.020282358,-0.027419142,0.04470066726207733,-0.0923042893409729,-0.1351975053548813,-0.07857516407966614
9.296875,0.077400999,0.16952584,0.05336969345808029,0.08898754417896271,-0.0551895834505558,0.11077072471380234
9.3017578125,0.15281115,0.09173457,0.10486126691102982,0.13433748483657837,0.06318386644124985,0.10924569517374039
9.306640625,0.23388702,0.182926,0.11505022644996643,0.11055810749530792,0.17471279203891754,0.07814022153615952
9.3115234375,0.32853461,0.044449192,0.02836456708610058,0.0002764236705843359,0.2607221007347107,-0.02312006615102291
9.31640625,0.42433055,-0.26885645,-0.07039357721805573,-0.2839803695678711,0.40016642212867737,-0.24441030621528625
9.3212890625,0.55556509,-0.53846774,-0.12829366326332092,-0.5547763109207153,0.5396627187728882,-0.49365052580833435
9.326171875,0.62110955,-0.74299218,-0.11472800374031067,-0.7671598792076111,0.5972974896430969,-0.6501684188842773
9.3310546875,0.63741271,-0.85596535,0.018219543620944023,-0.8325612545013428,0.6237324476242065,-0.7410116195678711
9.3359375,0.67843589,-0.58757744,0.17507900297641754,-0.5399913787841797,0.6854239106178284,-0.5117596387863159
9.3408203125,0.68042447,-0.094277473,0.23920360207557678,-0.2769213914871216,0.7147350907325745,-0.28825515508651733
9.345703125,0.64775387,-0.2455658,0.2631080448627472,-0.25053226947784424,0.712815523147583,-0.2638760209083557
9.3505859375,0.56926003,-0.37665383,0.1985972374677658,-0.23334141075611115,0.673977255821228,-0.2928536534309387
9.35546875,0.37280004,0.029003425,0.11235718429088593,-0.009883305989205837,0.5214393138885498,-0.04130726307630539
9.3603515625,0.17817912,0.32638293,0.07707442343235016,0.22492286562919617,0.3345842659473419,0.21804940700531006
9.365234375,-0.021003887,0.2836702,0.022023022174835205,0.19923606514930725,0.13436022400856018,0.1176985427737236
9.3701171875,-0.24167168,-0.16090216,-0.0750093013048172,-0.13200537860393524,-0.05128401517868042,-0.1326492577791214
9.375,-0.35126373,-0.32076299,-0.13580432534217834,-0.28106099367141724,-0.2623704969882965,-0.2600567638874054
9.3798828125,-0.4618279,-0.21986348,-0.16628673672676086,-0.22076524794101715,-0.46265020966529846,-0.23308917880058289
9.384765625,-0.60405338,-0.10524153,-0.27409690618515015,-0.1575290560722351,-0.5649721622467041,-0.17488788068294525
9.3896484375,-0.63507497,-0.17014786,-0.3929593861103058,-0.23575767874717712,-0.6198928952217102,-0.26097428798675537
9.39453125,-0.63443511,-0.52067828,-0.4246586859226227,-0.4238584041595459,-0.6703987717628479,-0.43476998805999756
9.3994140625,-0.65591143,-0.47495412,-0.45122766494750977,-0.3365543782711029,-0.7021438479423523,-0.3819586932659149
9.404296875,-0.66078526,-0.032256024,-0.39612922072410583,-0.09799137711524963,-0.693401038646698,-0.08660484105348587
9.4091796875,-0.63089012,0.1653034,-0.2847983241081238,0.08440655469894409,-0.6526942849159241,0.05881110206246376
9.4140625,-0.55739853,0.12549856,-0.18020813167095184,0.21166113018989563,-0.5664244890213013,0.19966310262680054
9.4189453125,-0.35179766,0.39318269,0.04392183572053909,0.5013494491577148,-0.43440765142440796,0.4366188645362854
9.423828125,-0.18250912,1.0057853,0.39870262145996094,0.8988272547721863,-0.2949988842010498,0.9927663803100586
9.4287109375,-0.1698308,1.513441,0.6548956632614136,1.0803776979446411,-0.20108568668365479,1.375672698020935
9.43359375,-0.1067735,1.3705476,0.5598939657211304,0.9965049624443054,-0.16323024034500122,1.1249889135360718
9.4384765625,-0.032664348,0.19558623,0.20157216489315033,0.23956766724586487,-0.06389714032411575,0.21318842470645905
9.443359375,0.054612315,-0.74574281,-0.1365896612405777,-0.7497093677520752,0.05664446949958801,-0.7120716571807861
9.4482421875,0.18637466,-0.6097279,-0.21746119856834412,-0.5542773604393005,0.11148806661367416,-0.7634400129318237
9.453125,0.22681831,-0.19525207,-0.12088147550821304,-0.21606042981147766,0.12461048364639282,-0.2962469756603241
9.4580078125,0.17540626,0.12095324,0.022433217614889145,0.08216967433691025,0.1243506595492363,0.0007776727434247732
9.462890625,0.19089809,0.30997128,0.09243173152208328,0.22399002313613892,0.16685818135738373,0.24389968812465668
9.4677734375,0.23160167,0.165184,0.03586863726377487,0.13935473561286926,0.21995148062705994,0.12552671134471893
9.47265625,0.25928855,-0.11314582,-0.015862969681620598,-0.04864419251680374,0.2445508986711502,-0.06725697219371796
9.4775390625,0.28527336,-0.085666034,-0.06403059512376785,-0.024759702384471893,0.24854548275470734,-0.021340394392609596
9.482421875,0.26496197,0.2318359,-0.07882922887802124,0.10448936372995377,0.2382800579071045,0.14202269911766052
9.4873046875,0.27293283,0.1187741,0.00860173162072897,0.11298860609531403,0.25873854756355286,0.14023806154727936
9.4921875,0.25422822,-0.0093007263,-0.015259780921041965,0.06672525405883789,0.2519446909427643,0.054617609828710556
9.4970703125,0.21242135,0.14761086,-0.20226727426052094,0.03123040311038494,0.19842153787612915,0.08110520243644714
9.501953125,0.19600758,-0.10923926,0.06416229903697968,-0.2633827328681946,-0.1574511080980301,-0.17042964696884155
9.5068359375,0.20628653,-0.62745186,0.12593229115009308,-0.6542381048202515,-0.08022965490818024,-0.7202010154724121
9.51171875,0.18101419,-0.76620882,0.08362250030040741,-0.6082693934440613,-0.02700224332511425,-0.6825299263000488
9.5166015625,0.076624191,-0.2813877,-0.0008017880609259009,-0.3922119736671448,0.011896365322172642,-0.3550306558609009
9.521484375,-0.031011968,-0.11141758,-0.05431491509079933,-0.26724502444267273,0.08679835498332977,-0.27907997369766235
9.5263671875,-0.022117672,-0.52363008,-0.07523784786462784,-0.40350061655044556,0.15859808027744293,-0.40755796432495117
9.53125,-0.004912313,-0.40040977,-0.012780996039509773,-0.26043501496315,0.17572133243083954,-0.2835249900817871
9.5361328125,0.028670266,0.19221672,0.13961787521839142,-0.012966196984052658,0.2427041232585907,-0.0054107955656945705
9.541015625,0.046714166,0.081028772,0.1991463154554367,0.12613405287265778,0.31778594851493835,0.1372571736574173
9.5458984375,-0.026308838,0.18064686,0.2480478733778,0.2619750201702118,0.3033296465873718,0.2503952085971832
9.55078125,-0.058285745,0.55756878,0.2792149782180786,0.36935311555862427,0.2589343190193176,0.373433381319046
9.5556640625,-0.029308402,0.24216984,0.24097158014774323,0.2993237376213074,0.20629265904426575,0.30971258878707886
9.560546875,-0.028304117,0.15431123,0.2715121805667877,0.21411919593811035,0.182705819606781,0.23090794682502747
9.5654296875,-0.074240708,0.33076305,0.2799087166786194,0.2591492235660553,0.1788530945777893,0.24211925268173218
9.5703125,-0.10879512,0.22144427,0.21520434319972992,0.20021891593933105,0.19559237360954285,0.14783327281475067
9.5751953125,-0.11756513,-0.063670468,0.16642840206623077,0.03893500193953514,0.24501456320285797,0.021139618009328842
9.580078125,-0.15835857,0.032838213,0.0861475020647049,-0.015735093504190445,0.2660621106624603,0.007428215350955725
9.5849609375,-0.13472869,0.026004713,0.06531910598278046,-0.11411278694868088,0.21441876888275146,-0.1445605754852295
9.58984375,-0.099496478,-0.5700879,0.029167698696255684,-0.4552454948425293,0.11946233361959457,-0.4244809150695801
9.5947265625,-0.1107669,-0.48454428,-0.08410777896642685,-0.3374541699886322,0.005513152107596397,-0.3882327377796173
9.599609375,-0.083530872,0.089166705,-0.12006361782550812,-0.12690205872058868,-0.061858680099248886,-0.1095551922917366
9.6044921875,0.019283458,-0.055733699,-0.06977073103189468,-0.1085749939084053,-0.09590491652488708,-0.07601860165596008
9.609375,0.002844121,-0.30244489,-0.033548504114151,-0.15094105899333954,-0.11538468301296234,-0.12856875360012054
9.6142578125,-0.099998813,0.16528961,-0.08186375349760056,0.05709659308195114,-0.12815161049365997,0.03966470807790756
9.619140625,-0.13971116,0.30230129,-0.16523617506027222,0.18940086662769318,-0.1282619833946228,0.13806653022766113
9.6240234375,-0.14467894,0.023120073,-0.2240169793367386,0.03321612626314163,-0.12712667882442474,0.007052224595099688
9.62890625,-0.14965024,-0.19053156,-0.23374998569488525,-0.2197619527578354,-0.14990483224391937,-0.22791747748851776
9.6337890625,-0.12877353,-0.44134485,-0.2241511195898056,-0.3326570391654968,-0.2101404070854187,-0.33850550651550293
9.638671875,-0.091911614,-0.23024984,-0.19842281937599182,-0.1846335083246231,-0.25710898637771606,-0.20165173709392548
9.6435546875,-0.13545788,0.062294675,-0.05001363530755043,0.0028365692123770714,-0.24959714710712433,0.014836116693913937
9.6484375,-0.16468523,0.17218233,0.16755856573581696,0.21381431818008423,-0.22048233449459076,0.2006182223558426
9.6533203125,-0.14345325,0.45687357,0.2088058739900589,0.39418816566467285,-0.21683748066425323,0.3922022879123688
9.658203125,-0.079640762,0.56357099,0.08746261894702911,0.4476034939289093,-0.1807548701763153,0.45387110114097595
9.6630859375,-0.0263737,0.38104117,-0.08446771651506424,0.33041661977767944,-0.1402578055858612,0.3280749022960663
9.66796875,0.060354594,0.12882747,-0.2245279997587204,0.1593441367149353,-0.17182479798793793,0.17931008338928223
9.6728515625,0.14117593,-0.011971659,-0.2934299409389496,-0.05376730486750603,-0.1290883868932724,-0.02576768584549427
9.677734375,0.24825028,-0.31506909,-0.23998050391674042,-0.36074724793434143,0.04955653101205826,-0.3010813891887665
9.6826171875,0.3370575,-0.72428702,-0.04248231276869774,-0.6352800130844116,0.20155876874923706,-0.5676652789115906
9.6875,0.22133587,-0.64115365,0.09011248499155045,-0.549300491809845,0.2483297735452652,-0.605707585811615
9.6923828125,0.069726571,-0.23184697,0.057039525359869,-0.21347081661224365,0.16212476789951324,-0.3067341446876526
9.697265625,0.20414332,0.2909404,0.052281204611063004,0.22767728567123413,0.05829710140824318,0.239578977227211
9.7021484375,0.42481223,0.55705758,0.11278002709150314,0.4313274323940277,0.09397543966770172,0.4721969664096832
9.70703125,0.56826908,0.21112672,0.1855648010969162,0.2523937523365021,0.32926735281944275,0.24499553442001343
9.7119140625,0.74645023,-0.00061254886,0.32015928626060486,0.10350281745195389,0.6430157423019409,0.045039039105176926
9.716796875,0.83892947,0.21975502,0.46019455790519714,0.17487652599811554,0.7996694445610046,0.1567845195531845
9.7216796875,0.82171034,0.31508441,0.6410033106803894,0.43876007199287415,0.8449298143386841,0.482095330953598
9.7265625,0.67493524,0.71094756,0.7550058364868164,0.7477658987045288,0.8290851712226868,0.775147557258606
9.7314453125,0.51156334,1.1427126,0.6562883853912354,0.8271303772926331,0.6502561569213867,0.981267511844635
9.736328125,0.32835562,0.6058288,0.505156934261322,0.5412644147872925,0.432622492313385,0.5785295367240906
9.7412109375,-0.082733454,0.018299934,0.365081250667572,0.18780021369457245,0.26132693886756897,0.18312789499759674
9.74609375,-0.45016277,-0.16012016,0.056753430515527725,-0.23805183172225952,0.03468998894095421,-0.19055941700935364
9.7509765625,-0.62867608,-0.78194953,-0.270358145236969,-0.8127140998840332,-0.25243157148361206,-0.7452423572540283
9.755859375,-0.75382034,-1.033623,-0.4356081187725067,-0.8568223714828491,-0.5207782983779907,-0.8188461065292358
9.7607421875,-0.87535156,-0.31908131,-0.44231411814689636,-0.4653197228908539,-0.6695285439491272,-0.3677910566329956
9.765625,-1.0640763,-0.028031451,-0.33476412296295166,-0.1607024222612381,-0.6581893563270569,-0.18050174415111542
9.7705078125,-1.13845,-0.21437536,-0.32808905839920044,-0.1594264954328537,-0.7052499055862427,-0.20620296895503998
9.775390625,-1.1043252,-0.15396601,-0.5234402418136597,-0.11013328284025192,-0.7924100756645203,-0.18185986578464508
9.7802734375,-1.1191855,0.09129189,-0.7894506454467773,-0.05047708377242088,-0.881353497505188,-0.09778030961751938
9.78515625,-1.1976764,-0.15674296,-0.9405454993247986,-0.23672914505004883,-0.9993821382522583,-0.24597735702991486
9.7900390625,-1.2991218,-0.69015614,-1.0046393871307373,-0.487173855304718,-1.0450905561447144,-0.5856081247329712
9.794921875,-1.3873507,-0.27848057,-1.0392980575561523,-0.24899904429912567,-1.1114473342895508,-0.7012206315994263
9.7998046875,-1.6354609,0.46300808,-1.0213791131973267,0.18543237447738647,-1.2581405639648438,-0.7403441667556763
9.8046875,-2.1801187,-0.26584738,-1.0134401321411133,-0.4368324279785156,-1.3536139726638794,-0.9479439854621887
9.8095703125,-2.4282254,-1.8118882,-1.3488457202911377,-1.5869437456130981,-1.5180282592773438,-1.5006183385849
9.814453125,-1.1373405,-3.1460882,-2.0501770973205566,-2.17878794670105,-1.9246342182159424,-2.1908769607543945
9.8193359375,1.7346367,-4.0046573,-2.2172882556915283,-2.528501510620117,-1.8795863389968872,-2.1750643253326416
9.82421875,5.1367725,-2.0676376,-1.0166802406311035,-0.9249675273895264,-0.44016364216804504,-0.7287224531173706
9.8291015625,7.1004347,2.45844,1.6543526649475098,2.1058828830718994,2.3325514793395996,1.9560647010803223
9.833984375,6.0023582,5.3657366,4.827404022216797,5.070013999938965,5.318718433380127,4.8515944480896
9.8388671875,2.9365747,5.3913183,6.125868320465088,6.170608043670654,6.347368240356445,6.144410610198975
9.84375,0.051005779,3.9984459,4.455534934997559,4.505929946899414,4.457496643066406,4.692935466766357
9.8486328125,-1.0384465,2.1244638,1.4387471675872803,1.9899654388427734,1.41291081905365,1.9778028726577759
9.853515625,-0.75577218,0.16331068,-0.613880455493927,-0.19620084762573242,-0.6975085735321045,-0.15825535356998444
9.8583984375,-0.77142267,-1.3123541,-0.7740962505340576,-1.4533168077468872,-1.0617855787277222,-0.9463578462600708
9.86328125,-0.89891772,-1.3787335,-0.40889114141464233,-1.3942619562149048,-0.6018242239952087,-0.9907650947570801
9.8681640625,-0.86084379,-0.77544327,-0.5073611736297607,-0.9961850047111511,-0.535700798034668,-0.7593398690223694
9.873046875,-0.9345628,-0.93952046,-0.6540830731391907,-0.9547079801559448,-0.6712849140167236,-0.7725409865379333
9.8779296875,-0.94785855,-1.1363371,-0.7680315375328064,-1.0888547897338867,-0.7019573450088501,-0.9753198027610779
9.8828125,-0.89240441,-0.94056947,-0.7571712136268616,-0.9164096713066101,-0.7253901362419128,-0.905188798904419
9.8876953125,-0.83278945,-0.6092809,-0.7127870917320251,-0.6978726387023926,-0.7383120059967041,-0.684360921382904
9.892578125,-0.75041282,-0.49457748,-0.7343509793281555,-0.6654959321022034,-0.696131706237793,-0.6551715135574341
9.8974609375,-0.61975043,-0.8181692,-0.7188327312469482,-0.842840313911438,-0.6515064239501953,-0.7604853510856628
9.90234375,-0.44812242,-1.0337191,-0.6675689220428467,-0.952384889125824,-0.5976924896240234,-0.854421079158783
9.9072265625,-0.35159329,-0.64349189,-0.5440381765365601,-0.6803836822509766,-0.4864620566368103,-0.6142848134040833
9.912109375,-0.29070053,-0.37259469,-0.3188151717185974,-0.4245477616786957,-0.35775434970855713,-0.4275928735733032
9.9169921875,-0.15882098,-0.38253884,-0.1459086835384369,-0.2564624845981598,-0.2895708680152893,-0.3446023762226105
9.921875,-0.078465244,0.048591051,-0.058174457401037216,0.03638024628162384,-0.1517067849636078,-0.007313085254281759
9.9267578125,-0.033663192,0.54655224,0.07173159718513489,0.5121245980262756,0.027752866968512535,0.45137983560562134
9.931640625,0.043162718,0.7164694,0.17277710139751434,0.6800066828727722,0.10047569870948792,0.7601231932640076
9.9365234375,0.12563773,0.79210064,0.18685467541217804,0.7291368842124939,0.10007826238870621,0.8410665988922119
9.94140625,0.1464203,0.65027207,0.11529725790023804,0.544304609298706,0.08097715675830841,0.6022343039512634
9.9462890625,0.19682344,0.18561628,0.07817088812589645,0.2275051325559616,0.08890675008296967,0.18597830832004547
9.951171875,0.22844965,-0.2940897,0.11554818600416183,-0.10359837859869003,0.1303386092185974,-0.024414261803030968
9.9560546875,0.15686932,0.053956405,0.13163992762565613,-0.030720826238393784,0.15598852932453156,0.06350654363632202
9.9609375,0.21764208,0.18836756,0.12390278279781342,0.1044817641377449,0.1939324140548706,0.13295915722846985
9.9658203125,0.22717503,0.044537231,0.10994820296764374,0.11826232075691223,0.19158340990543365,0.11600138992071152
9.970703125,0.14768808,0.15858787,0.08726669102907181,0.13990402221679688,0.10033442080020905,0.1523914784193039
9.9755859375,0.20557025,0.21956735,0.06143631041049957,0.23304811120033264,-0.005592110566794872,0.21084533631801605
9.98046875,0.20905313,0.28024224,0.08870276808738708,0.3410418927669525,-0.05825025960803032,0.3400283455848694
9.9853515625,0.074443232,0.57965114,0.16632962226867676,0.45713457465171814,0.01864115335047245,0.4996810555458069
9.990234375,-0.029433071,0.58332754,0.1490931659936905,0.4311421811580658,0.10223667323589325,0.49970725178718567
9.9951171875,-0.080482963,0.20619553,0.09793715178966522,0.2571720480918884,0.0016651147743687034,0.2747044861316681
10.0,-0.088548252,0.20391491,-0.1996365338563919,0.041747644543647766,-0.11470726132392883,0.2871815860271454
10.0048828125,-0.19906455,-0.13615987,-0.2464781403541565,-0.25224703550338745,-0.12225756794214249,-0.28502410650253296
10.009765625,-0.33117009,-0.53082816,-0.30946624279022217,-0.4617213308811188,-0.12279929965734482,-0.49759405851364136
10.0146484375,-0.38388358,-0.49117555,-0.3210380971431732,-0.5238263010978699,-0.15963174402713776,-0.5284581184387207
10.01953125,-0.39371335,-0.48173881,-0.31038665771484375,-0.5712350010871887,-0.25265923142433167,-0.5361310839653015
10.0244140625,-0.33792999,-0.62639409,-0.31322672963142395,-0.6793107390403748,-0.34406232833862305,-0.5770201683044434
10.029296875,-0.27818285,-0.77075857,-0.27452024817466736,-0.7983825206756592,-0.321612149477005,-0.68636155128479
10.0341796875,-0.21057853,-0.75870414,-0.22123132646083832,-0.6846544742584229,-0.21421317756175995,-0.6506925225257874
10.0390625,-0.075065237,-0.34575313,-0.14505665004253387,-0.340841680765152,-0.13769598305225372,-0.3673293888568878
10.0439453125,-0.040379418,0.1888936,-0.014378553256392479,0.06580106914043427,0.0020889099687337875,-0.02143661305308342
10.048828125,-0.13740207,0.22770919,0.1263079047203064,0.28697386384010315,0.1275143325328827,0.2610322833061218
10.0537109375,-0.13178301,0.48780368,0.2859211564064026,0.5338196158409119,0.27872294187545776,0.5460932850837708
10.05859375,-0.056122122,0.84461063,0.414780855178833,0.71919846534729,0.3675515055656433,0.7699276208877563
10.0634765625,0.09674735,0.65843977,0.39462733268737793,0.6820422410964966,0.3028418719768524,0.6908109188079834
10.068359375,0.28620787,0.47048022,0.2843104898929596,0.5075926780700684,0.16752101480960846,0.5060780644416809
10.0732421875,0.34674608,0.46852223,0.10333637148141861,0.3667515814304352,0.009725388139486313,0.3643486797809601
10.078125,0.46010107,-0.23407422,-0.08707133680582047,-0.21449558436870575,-0.08974900841712952,-0.17973387241363525
10.0830078125,0.53447145,-0.82085611,-0.1515539586544037,-0.7287514209747314,-0.015706535428762436,-0.6921216249465942
10.087890625,0.5109816,-0.66341901,-0.15766943991184235,-0.6587741374969482,0.07038934528827667,-0.5360403656959534
10.0927734375,0.56079266,-0.43063225,-0.11259669065475464,-0.5178109407424927,0.08296006172895432,-0.4245418906211853
10.09765625,0.61834478,-0.49136968,-0.04743513464927673,-0.41865864396095276,0.11846257001161575,-0.4334472417831421
10.1025390625,0.65443976,-0.31417663,-0.02495764195919037,-0.22852933406829834,0.14275795221328735,-0.28779494762420654
10.107421875,0.67713368,0.14910368,0.02400476485490799,0.02557980827987194,0.11247377842664719,0.027836933732032776
10.1123046875,0.6387206,0.18664938,0.10685577243566513,0.16701668500900269,0.08109699934720993,0.2042483240365982
10.1171875,0.53386838,0.21512812,0.16912423074245453,0.24397499859333038,0.05680929496884346,0.2586005628108978
10.1220703125,0.32602072,0.30181985,0.1634148359298706,0.2558467388153076,0.016208088025450706,0.2691383957862854
10.126953125,0.09371273,0.13744353,0.10106804221868515,0.16442176699638367,0.002216386841610074,0.14490695297718048
10.1318359375,-0.10218642,-0.0042177129,0.10025223344564438,0.0961185172200203,0.0051957243122160435,0.08449704945087433
10.13671875,-0.29794886,0.27648058,0.17045442759990692,0.22919166088104248,0.03217213228344917,0.23432926833629608
10.1416015625,-0.5140811,0.3589307,0.2543908655643463,0.3203887343406677,0.00528334965929389,0.3541441857814789
10.146484375,-0.67390689,0.22722166,0.32446980476379395,0.37592747807502747,0.008605978451669216,0.39796727895736694
10.1513671875,-0.81823483,0.57028581,0.3418382406234741,0.6073451042175293,0.005550791975110769,0.5863092541694641
10.15625,-0.90157526,0.98036489,0.29243573546409607,0.6468680500984192,-0.012821940705180168,0.9180697202682495
10.1611328125,-0.80647036,0.53754267,0.1921440213918686,0.5083106160163879,-0.0579797737300396,0.44870349764823914
10.166015625,-0.62315155,-0.52532684,0.07869800180196762,-0.4651746451854706,-0.13635751605033875,-0.35931476950645447
10.1708984375,-0.47018688,-0.87495126,-0.024489836767315865,-0.8871088027954102,-0.20596659183502197,-0.8514418005943298
10.17578125,-0.33925219,-0.69140449,-0.09144538640975952,-0.6141465902328491,-0.20376044511795044,-0.6860015392303467
10.1806640625,-0.31471366,-0.21875441,-0.07820454984903336,-0.2240755558013916,-0.09099969267845154,-0.34150436520576477
10.185546875,-0.29956112,0.38027579,-0.021079523488879204,0.30659976601600647,0.08221365511417389,0.324430912733078
10.1904296875,-0.17359556,0.71515467,0.008780419826507568,0.4967287480831146,0.198438823223114,0.7644794583320618
10.1953125,-0.065849614,0.54994133,-0.05167296156287193,0.39179953932762146,0.31739526987075806,0.5578523874282837
10.2001953125,0.051400925,0.001800893,-0.1916193664073944,0.04622339457273483,0.3278616666793823,-0.004149316344410181
10.205078125,0.13519808,-0.47582179,-0.2961822748184204,-0.4152562618255615,0.17685909569263458,-0.38537898659706116
10.2099609375,0.13037466,-0.51572295,-0.3608859181404114,-0.5437819957733154,-0.0022797035053372383,-0.4643223285675049
10.21484375,0.13107197,-0.63245577,-0.3609856367111206,-0.5900054574012756,-0.14213742315769196,-0.5175073146820068
10.2197265625,0.20920986,-0.51788872,-0.3194604516029358,-0.414763480424881,-0.21347163617610931,-0.4440902769565582
10.224609375,0.23103336,-0.027089409,-0.29708755016326904,-0.17267964780330658,-0.22223173081874847,-0.2058674693107605
10.2294921875,0.19564725,-0.066962171,-0.2600109875202179,-0.11278771609067917,-0.22879457473754883,-0.18033206462860107
10.234375,0.26152691,-0.29964521,-0.25046953558921814,-0.2666158080101013,-0.13829392194747925,-0.2848350405693054
10.2392578125,0.39659041,-0.38232064,-0.28209418058395386,-0.38973867893218994,-0.09774899482727051,-0.4006052315235138
10.244140625,0.44693177,-0.48362709,-0.2704196274280548,-0.3978107273578644,-0.07635534554719925,-0.4197738766670227
10.2490234375,0.24579104,-0.3047484,-0.22619283199310303,-0.3108496367931366,-0.060414671897888184,-0.3274753987789154
10.25390625,0.075201791,-0.13438151,-0.16715867817401886,-0.21499954164028168,-0.1478937268257141,-0.20654147863388062
10.2587890625,0.11815471,-0.23682325,-0.08152036368846893,-0.25314053893089294,-0.20315484702587128,-0.2624649107456207
10.263671875,0.16399543,-0.38881512,0.021909620612859726,-0.24914683401584625,-0.2182082235813141,-0.2952847182750702
10.2685546875,0.15987163,0.006744807,0.10848619788885117,0.010920936241745949,-0.2253730297088623,0.07530910521745682
10.2734375,0.11061944,0.4961652,0.1917116641998291,0.403484970331192,-0.16162484884262085,0.39762821793556213
10.2783203125,0.035565382,0.58323642,0.3037775158882141,0.5823497176170349,-0.0011412673629820347,0.5830250382423401
10.283203125,0.041747541,0.75315874,0.3983333110809326,0.7889099717140198,0.21415776014328003,0.8014140129089355
10.2880859375,0.018909548,1.1061881,0.4253397285938263,0.9265255928039551,0.4976235628128052,0.9417919516563416
10.29296875,-0.059602208,0.87077347,0.41652870178222656,0.836866557598114,0.5870791673660278,0.8527629971504211
10.2978515625,-0.077755946,0.52662636,0.36954525113105774,0.5834054350852966,0.42190033197402954,0.6394691467285156
10.302734375,-0.060752541,0.39336533,0.3415253460407257,0.40952321887016296,0.17760378122329712,0.41181114315986633
10.3076171875,-0.034975754,0.26256354,0.3224254548549652,0.2665039598941803,0.01647116430103779,0.29463356733322144
10.3125,0.00567433,0.16969795,0.22822822630405426,0.14395469427108765,-0.0162991713732481,0.17354510724544525
10.3173828125,-0.0089910884,-0.02191102,0.098965123295784,-0.06802815943956375,-0.04184713587164879,-0.04227028042078018
10.322265625,-0.033110151,-0.35220678,-0.029367687180638313,-0.34796595573425293,-0.08143965154886246,-0.30962303280830383
10.3271484375,-0.033863461,-0.55794892,-0.09433426707983017,-0.47717323899269104,-0.051711294800043106,-0.5068782567977905
10.33203125,0.010158797,-0.45936896,-0.0965169295668602,-0.3652171194553375,-0.027756433933973312,-0.4325682520866394
10.3369140625,0.0016236761,-0.1137257,-0.10040418058633804,-0.14016519486904144,-0.0030493750236928463,-0.1391991525888443
10.341796875,-0.092076828,0.1202826,-0.0950741395354271,0.014535201713442802,0.053203653544187546,0.054327018558979034
10.3466796875,-0.13670013,0.0061234453,-0.08099056780338287,0.01051473431289196,0.05081678181886673,0.05359881743788719
10.3515625,-0.12017976,-0.06237704,-0.0837969034910202,0.0450306311249733,-0.005369416903704405,0.009305917657911777
10.3564453125,-0.10013836,0.28442238,-0.10133212059736252,0.21642668545246124,-0.07388567179441452,0.2132573276758194
10.361328125,-0.11600477,0.37589887,-0.1321115791797638,0.27654367685317993,-0.0946480855345726,0.19149130582809448
10.3662109375,-0.087183154,-0.38250547,-0.1691286265850067,-0.40946120023727417,-0.08904853463172913,-0.38119542598724365
10.37109375,-0.098588114,-1.104114,-0.20505106449127197,-1.0582494735717773,-0.10168198496103287,-1.005777359008789
10.3759765625,-0.11720692,-1.0076172,-0.23077638447284698,-0.9836798906326294,-0.09274231642484665,-0.9200252890586853
10.380859375,0.0049889162,-0.65424431,-0.20476557314395905,-0.7142806649208069,-0.1289520114660263,-0.6018568277359009
10.3857421875,-0.013211386,-0.54971177,-0.14269359409809113,-0.4662160277366638,-0.1903911530971527,-0.44362467527389526
10.390625,-0.14279181,-0.12545543,-0.09726034849882126,-0.1505177617073059,-0.13094663619995117,-0.21770957112312317
10.3955078125,-0.14023825,0.17642981,-0.03660545125603676,0.07836594432592392,0.058533474802970886,0.04174733906984329
10.400390625,-0.078842428,0.16173858,0.014647022821009159,0.2266576737165451,0.2208433300256729,0.2085191309452057
10.4052734375,-0.16788174,0.38369411,0.033447906374931335,0.3380559980869293,0.2117641568183899,0.32162028551101685
10.41015625,-0.19612123,0.4308727,0.005036509595811367,0.33758291602134705,0.037572816014289856,0.35425373911857605
10.4150390625,-0.14610192,0.14705801,-0.06338131427764893,0.1546747237443924,-0.1806742250919342,0.15182189643383026
10.419921875,-0.10580552,-0.11304595,-0.08127499371767044,-0.09985293447971344,-0.2796535789966583,-0.07518580555915833
10.4248046875,0.0087428014,-0.20809015,-0.05634260177612305,-0.1559453308582306,-0.24205413460731506,-0.13911086320877075
10.4296875,0.088789202,0.0030244466,-0.016714224591851234,0.02325187623500824,-0.10280795395374298,0.02698807790875435
10.4345703125,0.1285875,0.34319685,0.05417614430189133,0.21998171508312225,-0.011045621708035469,0.21760518848896027
10.439453125,0.21657592,0.21768628,0.10225623846054077,0.18295836448669434,0.00656877039000392,0.16918882727622986
10.4443359375,0.22781417,-0.10021828,0.10939913988113403,-0.07354945689439774,-0.016111871227622032,-0.06439501792192459
10.44921875,0.077094552,-0.1948169,0.12033320218324661,-0.16578735411167145,-0.012386053800582886,-0.16155576705932617
10.4541015625,0.056273315,-0.087222929,0.13949370384216309,-0.05253623053431511,0.04993779957294464,-0.04529722407460213
10.458984375,0.3035171,0.20494281,0.15717880427837372,0.15243257582187653,0.2220093309879303,0.18542039394378662
10.4638671875,0.53165053,0.34200969,0.1643163412809372,0.27531224489212036,0.3143360912799835,0.2906409502029419
10.46875,0.72450702,0.11870038,0.1831984668970108,0.2027910351753235,0.2548620104789734,0.21183426678180695
10.4736328125,0.87948767,0.13686021,0.2465575486421585,0.14461292326450348,0.12324441969394684,0.17831383645534515
10.478515625,0.83984505,0.21726401,0.2910095155239105,0.1678464114665985,0.0881405621767044,0.16211166977882385
10.4833984375,0.77524131,0.085782645,0.2451835423707962,0.19410963356494904,0.14533314108848572,0.15369684994220734
10.48828125,0.55165427,0.35058332,0.16383221745491028,0.320345014333725,0.22696255147457123,0.32625603675842285
10.4931640625,0.22332711,0.49815578,0.13120070099830627,0.4793938994407654,0.20938923954963684,0.5316042900085449
10.498046875,-0.099016389,0.5365759,0.14117711782455444,0.49731510877609253,0.12971825897693634,0.6001859307289124
10.5029296875,-0.34398556,1.167437,0.9172576665878296,0.9800260663032532,0.42475253343582153,1.0739545822143555
10.5078125,-0.48440197,1.3376051,0.7657773494720459,0.8928646445274353,0.1299709975719452,1.0509755611419678
10.5126953125,-0.56688747,0.5095398,0.4020007252693176,0.4878007471561432,-0.21997709572315216,0.49812760949134827
10.517578125,-0.60494186,-0.34644005,0.02585308440029621,-0.265428364276886,-0.5030649900436401,-0.23711979389190674
10.5224609375,-0.7185456,-0.50532848,-0.2595919966697693,-0.4629717171192169,-0.6445958614349365,-0.5424221754074097
10.52734375,-0.84576671,-0.31370626,-0.381381630897522,-0.32730957865715027,-0.7163654565811157,-0.38995492458343506
10.5322265625,-0.93874964,-0.21194854,-0.4824082851409912,-0.2488807737827301,-0.800751268863678,-0.36913174390792847
10.537109375,-1.0568283,-0.19306801,-0.6647035479545593,-0.2507973909378052,-0.880872905254364,-0.27097102999687195
10.5419921875,-1.1346152,-0.35672328,-0.895993709564209,-0.40689781308174133,-0.978772759437561,-0.4225815236568451
10.546875,-1.1360994,-0.58352788,-1.0215901136398315,-0.6350098848342896,-1.0560581684112549,-0.7765868902206421
10.5517578125,-1.1499149,-0.82126595,-1.0080666542053223,-0.8274017572402954,-1.1159770488739014,-1.0085986852645874
10.556640625,-1.2047024,-0.8364118,-1.052452564239502,-1.0529881715774536,-1.202728271484375,-1.109270453453064
10.5615234375,-1.423424,-0.97954451,-1.2361050844192505,-1.2917290925979614,-1.2302379608154297,-1.3219293355941772
10.56640625,-1.9470889,-2.0871402,-1.4962655305862427,-1.6581881046295166,-1.2563681602478027,-1.61738121509552
10.5712890625,-2.0977152,-3.2487858,-1.8089640140533447,-2.036952018737793,-1.4605475664138794,-2.0464096069335938
10.576171875,-0.76875638,-3.6301954,-2.0464277267456055,-2.6048805713653564,-1.7877172231674194,-2.3186094760894775
10.5810546875,2.0662165,-2.9898831,-1.5756502151489258,-2.0420360565185547,-1.4815657138824463,-1.78488028049469
10.5859375,5.4423283,-0.27421358,0.0742836445569992,-0.0140214953571558,0.12040857970714569,0.07556790113449097
10.5908203125,6.9856313,3.4039682,2.6055521965026855,3.0612804889678955,2.6663215160369873,3.0925557613372803
10.595703125,5.1056642,5.457986,4.827353000640869,5.715019702911377,5.039501667022705,5.7130351066589355
10.6005859375,1.6241426,5.0665148,4.9873199462890625,5.876720428466797,5.588984966278076,5.942734718322754
10.60546875,-0.83729771,3.4726032,2.91550350189209,3.6407203674316406,3.835958480834961,3.653663158416748
10.6103515625,-1.2913002,1.2035849,0.47391992807388306,0.8636476397514343,1.2755073308944702,0.7279508113861084
10.615234375,-0.79839467,-1.1073627,-0.7717939019203186,-1.2625664472579956,-0.4561430513858795,-1.0607017278671265
10.6201171875,-0.69196321,-1.5607752,-0.6865447759628296,-1.70692777633667,-0.7391515970230103,-1.3434568643569946
10.625,-0.77732395,-0.81849361,-0.39845889806747437,-0.9364319443702698,-0.48430314660072327,-0.8540475964546204
10.6298828125,-0.72552166,-0.50332104,-0.45150458812713623,-0.42070481181144714,-0.5342766046524048,-0.5136960744857788
10.634765625,-0.79891843,-0.31769612,-0.4687248766422272,-0.2983083724975586,-0.695953905582428,-0.3785388469696045
10.6396484375,-0.8194887,-0.10448036,-0.38737475872039795,-0.05897765979170799,-0.7710092663764954,-0.2306433469057083
10.64453125,-0.7328088,0.27487961,-0.2773124575614929,0.17305010557174683,-0.7964451313018799,0.16306377947330475
10.6494140625,-0.73070604,0.33197761,-0.16583560407161713,0.23653921484947205,-0.7687807083129883,0.16846005618572235
10.654296875,-0.59288784,-0.070839439,-0.1924765706062317,0.03546532988548279,-0.7091534733772278,-0.004734627902507782
10.6591796875,-0.37250217,-0.066506119,-0.3786400556564331,-0.07561729103326797,-0.6769106984138489,-0.07393641769886017
10.6640625,-0.27918983,-0.037775506,-0.5231032967567444,-0.14384767413139343,-0.6172437071800232,-0.17473722994327545
10.6689453125,-0.26466565,-0.43032358,-0.47665268182754517,-0.40153825283050537,-0.5081942081451416,-0.3827534317970276
10.673828125,-0.24696108,-0.66017328,-0.3394560217857361,-0.5437784194946289,-0.4045373201370239,-0.5864973664283752
10.6787109375,-0.15443431,-0.44405288,-0.2172444462776184,-0.3943716287612915,-0.30728933215141296,-0.4199938476085663
10.68359375,-0.027369606,-0.092130219,-0.09618567675352097,-0.15163548290729523,-0.21616819500923157,-0.15679852664470673
10.6884765625,0.072814544,0.021840015,-0.05253223702311516,-0.03128308430314064,-0.08373598754405975,-0.019692812114953995
10.693359375,0.072442849,-0.053582363,-0.12962935864925385,-0.009120838716626167,0.03355247527360916,0.0018667539115995169
10.6982421875,0.19068313,0.030066165,-0.16698715090751648,0.03601968288421631,0.08972695469856262,0.017032332718372345
10.703125,0.2490347,0.10834733,-0.08346441388130188,0.11043723672628403,0.14143666625022888,0.08187650144100189
10.7080078125,0.084905014,0.194531,-0.045083168894052505,0.10526765882968903,0.20177751779556274,0.10535655915737152
10.712890625,0.082161192,0.0092383005,-0.1549563854932785,-0.07059512287378311,0.29028189182281494,-0.11449091881513596
10.7177734375,0.17452265,-0.4798959,-0.3313210606575012,-0.46153524518013,0.2958674728870392,-0.367058664560318
10.72265625,0.15323091,-0.66378211,-0.4295717775821686,-0.6600542664527893,0.18748344480991364,-0.5325934886932373
10.7275390625,0.11644252,-0.71257013,-0.29310935735702515,-0.7959141731262207,0.10734762251377106,-0.6270190477371216
10.732421875,0.14955907,-0.78830686,-0.10206672549247742,-0.6546394228935242,0.10948408395051956,-0.7136651277542114
10.7373046875,0.20571967,-0.21679909,-0.013838865794241428,-0.1895255595445633,0.10743904113769531,-0.34579941630363464
10.7421875,0.15997728,0.61744516,0.0733342319726944,0.40523582696914673,0.08712543547153473,0.478543758392334
10.7470703125,0.012247686,0.74648049,0.17229312658309937,0.49116045236587524,0.024673616513609886,0.6039692759513855
10.751953125,-0.10859148,0.24788179,0.2081294059753418,0.3358723521232605,-0.03612145036458969,0.347493439912796
10.7568359375,-0.18355939,0.16196282,0.13345061242580414,0.15395593643188477,-0.08817891776561737,0.1568470299243927
10.76171875,-0.18343665,0.069030314,0.09022248536348343,0.03802049160003662,-0.141732320189476,0.02273353561758995
10.7666015625,-0.12250609,-0.11620376,0.0945093110203743,0.06115260347723961,-0.1117309108376503,0.06089311093091965
10.771484375,-0.12826744,0.41284108,0.12205690890550613,0.3072592318058014,-0.14023448526859283,0.31424611806869507
10.7763671875,-0.19660464,0.60002857,0.08949229121208191,0.4147452712059021,-0.24874095618724823,0.42565664649009705
10.78125,-0.27585204,0.021457507,0.011171487160027027,0.12718841433525085,-0.3137201964855194,0.13332881033420563
10.7861328125,-0.33799755,-0.15422474,-0.05764779821038246,-0.060561370104551315,-0.34134191274642944,-0.0549575574696064
10.791015625,-0.33015334,0.10269141,-0.0984199121594429,0.0545695424079895,-0.33750879764556885,0.0841430127620697
10.7958984375,-0.32161648,0.24819537,-0.09706322103738785,0.24247558414936066,-0.2904898524284363,0.2354811280965805
10.80078125,-0.32055981,0.34395104,-0.03883456811308861,0.29233381152153015,-0.23296424746513367,0.2705659866333008
10.8056640625,-0.28021882,0.14832026,0.03468026593327522,0.22295980155467987,-0.21193760633468628,0.18067599833011627
10.810546875,-0.24634231,0.1704435,0.09885744005441666,0.12347310781478882,-0.19767343997955322,0.13652560114860535
10.8154296875,-0.12188149,0.065406749,0.09578472375869751,0.009769215248525143,-0.11290314793586731,0.029485613107681274
10.8203125,0.026365072,-0.23762187,-0.0007623045239597559,-0.206329345703125,-0.02223941683769226,-0.16818413138389587
10.8251953125,0.11786564,-0.33141252,-0.03437083214521408,-0.34809187054634094,0.10363789647817612,-0.36309900879859924
10.830078125,0.37092577,-0.45493085,-0.01037649903446436,-0.3455042541027069,0.2709237337112427,-0.3997878134250641
10.8349609375,0.45157823,-0.19146118,0.043931763619184494,-0.1747409552335739,0.3367336690425873,-0.18260744214057922
10.83984375,0.42435376,0.14278812,0.14472541213035583,-0.016097355633974075,0.37809479236602783,0.015642352402210236
10.8447265625,0.56763529,-0.017816139,0.23083670437335968,-0.0609641931951046,0.45306912064552307,-0.050555430352687836
10.849609375,0.60829736,-0.29311541,0.2700115144252777,-0.2178487479686737,0.5104997754096985,-0.20253309607505798
10.8544921875,0.52765526,-0.17428025,0.27210143208503723,-0.24501992762088776,0.574066698551178,-0.2666547894477844
10.859375,0.61341687,-0.27818545,0.24722759425640106,-0.3192707598209381,0.6643259525299072,-0.332021564245224
10.8642578125,0.76181006,-0.52328573,0.22199606895446777,-0.5312142968177795,0.7037924528121948,-0.47929781675338745
10.869140625,0.77958021,-0.67562348,0.18558655679225922,-0.5310789346694946,0.7055522203445435,-0.5730857253074646
10.8740234375,0.77319976,-0.26180173,0.19715960323810577,-0.21358101069927216,0.6176445484161377,-0.2352106124162674
10.87890625,0.65010625,0.37996251,0.21792800724506378,0.14479728043079376,0.4509241580963135,0.16218693554401398
10.8837890625,0.39047152,0.18361836,0.24166060984134674,0.2192217856645584,0.2992725074291229,0.18353456258773804
10.888671875,0.069981976,0.025414058,0.18564781546592712,0.1488858312368393,0.1321462094783783,0.1666545867919922
10.8935546875,-0.24944984,0.37389787,0.0671636238694191,0.2647292912006378,-0.04719144105911255,0.2452843189239502
10.8984375,-0.43288581,0.23970433,-0.010016420856118202,0.3157637417316437,-0.24823150038719177,0.3100177049636841
10.9033203125,-0.52741753,0.355538,-0.12385281175374985,0.36006227135658264,-0.43238797783851624,0.3920861482620239
10.908203125,-0.71156188,0.60589317,-0.2016124278306961,0.4197598993778229,-0.5595536231994629,0.414978951215744
10.9130859375,-0.7916379,0.26365569,-0.1708967089653015,0.28017544746398926,-0.6175891757011414,0.2749827802181244
10.91796875,-0.85517981,0.027530072,-0.13369564712047577,0.15202608704566956,-0.6553378105163574,0.15457360446453094
10.9228515625,-0.85716021,0.29115524,-0.14428040385246277,0.20182839035987854,-0.6647586822509766,0.22296391427516937
10.927734375,-0.67894723,0.24325376,-0.2735455334186554,0.18265816569328308,-0.6370272040367126,0.20434467494487762
10.9326171875,-0.57970482,-0.10849844,-0.39769813418388367,-0.0301612950861454,-0.5852296352386475,-0.011882884427905083
10.9375,-0.50484915,-0.087174117,-0.31424471735954285,-0.10376263409852982,-0.5189752578735352,-0.11363836377859116
10.9423828125,-0.35422646,-0.021289185,-0.08059687167406082,0.03378796577453613,-0.43097707629203796,0.04175104573369026
10.947265625,-0.16115699,0.2659353,0.16190707683563232,0.34089112281799316,-0.33133214712142944,0.3221498131752014
10.9521484375,-0.11207907,0.93277897,0.3013249635696411,0.5496073365211487,-0.2425837218761444,0.8065751791000366
10.95703125,-0.10424853,0.66337291,0.17208631336688995,0.5115536451339722,-0.14142011106014252,0.5075583457946777
10.9619140625,0.036329189,-0.44326497,-0.0349401980638504,-0.3279949128627777,-0.06822844594717026,-0.24324122071266174
10.966796875,0.095788089,-0.6013349,-0.113168865442276,-0.5879948735237122,0.015409156680107117,-0.539207398891449
10.9716796875,0.091987013,-0.22572494,-0.16324779391288757,-0.47614192962646484,0.1466839611530304,-0.43532082438468933
10.9765625,0.18792722,-0.71933269,-0.18490159511566162,-0.682635486125946,0.20656950771808624,-0.6012682318687439
10.9814453125,0.27257992,-0.86802866,-0.2788458466529846,-0.7693030834197998,0.2405378222465515,-0.7822569012641907
10.986328125,0.23240361,-0.46717799,-0.42607247829437256,-0.5624248385429382,0.2806641757488251,-0.5742738842964172
10.9912109375,0.18803797,-0.42597375,-0.4366528391838074,-0.39818981289863586,0.2779335081577301,-0.40620604157447815
10.99609375,0.27290018,-0.24017169,-0.3938775658607483,-0.23870520293712616,0.28235113620758057,-0.2899768650531769
11.0009765625,0.36941366,0.32546444,0.3070424795150757,0.25572627782821655,0.252622127532959,0.2921586334705353
11.005859375,0.31842319,0.39643907,0.32263481616973877,0.3106340169906616,0.1736772656440735,0.2966041564941406
11.0107421875,0.22820903,0.12486832,0.3018997609615326,0.19410839676856995,0.11253109574317932,0.1514032632112503
11.015625,0.2080317,0.019105361,0.2656952738761902,0.08464589715003967,0.0865369364619255,0.0713346004486084
11.0205078125,0.23124192,0.16967227,0.16948172450065613,0.14979077875614166,0.06268440932035446,0.15039032697677612
11.025390625,0.22827837,0.29056642,0.02759479358792305,0.16107331216335297,0.034060876816511154,0.15249384939670563
11.0302734375,0.19266449,-0.10775064,-0.00541949737817049,-0.056380148977041245,0.041532810777425766,-0.07342428714036942
11.03515625,0.14364171,-0.18839206,-0.02323474921286106,-0.15098410844802856,0.04081709682941437,-0.17001134157180786
11.0400390625,0.10489127,-0.01859932,-0.06575719267129898,-0.07080388814210892,0.0026341003831475973,-0.06547149270772934
11.044921875,0.11674666,-0.035224089,-0.08770912140607834,-0.057153891772031784,-0.015286491252481937,-0.03343614563345909
11.0498046875,0.044689225,-0.13130358,-0.08384469896554947,-0.1299835741519928,-0.03373822942376137,-0.1393839716911316
11.0546875,-0.034674025,-0.19639521,-0.009065231308341026,-0.19549506902694702,-0.019052982330322266,-0.2198908030986786
11.0595703125,-0.016374672,-0.2426785,0.03852793201804161,-0.2526076138019562,0.014036673121154308,-0.2759919762611389
11.064453125,-0.03964224,-0.33325507,-0.01165597140789032,-0.2767423391342163,0.027012091130018234,-0.2901340126991272
11.0693359375,-0.098859506,-0.19832799,-0.02451506070792675,-0.19552502036094666,0.0412253737449646,-0.21746447682380676
11.07421875,-0.075164962,-0.079095172,0.05078108236193657,-0.023730222135782242,0.023814305663108826,-0.02117801271378994
11.0791015625,-0.00080734229,0.28107494,0.0748024508357048,0.2546822428703308,-0.015182510949671268,0.24858206510543823
11.083984375,-0.024422674,0.52552404,0.09982160478830338,0.41062745451927185,-0.051154252141714096,0.4156345725059509
11.0888671875,-0.12469562,0.30447724,0.10415869951248169,0.34139561653137207,-0.06497535109519958,0.3633100986480713
11.09375,-0.2215871,0.30824469,0.022731514647603035,0.29711148142814636,-0.06328074634075165,0.3002033233642578
11.0986328125,-0.18941069,0.30852721,0.06107855588197708,0.2702673673629761,-0.10215890407562256,0.2559660077095032
11.103515625,-0.11366688,0.13576091,0.1438959538936615,0.21030928194522858,-0.14370010793209076,0.19381314516067505
11.1083984375,-0.17645274,0.21666253,0.13296519219875336,0.20187772810459137,-0.1078648641705513,0.2271413803100586
11.11328125,-0.22539294,0.25482818,0.0855480507016182,0.16110387444496155,-0.06881026178598404,0.16498194634914398
11.1181640625,-0.21144308,-0.091562285,-0.011413809843361378,-0.10545481741428375,-0.09918808192014694,-0.09119308739900589
11.123046875,-0.19523796,-0.31305874,-0.10664020478725433,-0.17831213772296906,-0.14119930565357208,-0.1826687753200531
11.1279296875,-0.18238604,0.16312709,-0.19257259368896484,0.06401706486940384,-0.20537276566028595,0.08100791275501251
11.1328125,-0.1855214,0.35544038,-0.235807865858078,0.23278455436229706,-0.24126695096492767,0.21033282577991486
11.1376953125,-0.19841911,0.06024256,-0.2196299284696579,0.08246729522943497,-0.2109459638595581,0.06770019978284836
11.142578125,-0.22234898,-0.14653877,-0.1922791302204132,-0.12545813620090485,-0.15274931490421295,-0.14299508929252625
11.1474609375,-0.2065899,-0.16834655,-0.08833782374858856,-0.12445401400327682,-0.06410056352615356,-0.13998813927173615
11.15234375,-0.11889219,0.025320162,-0.022529251873493195,0.0070290276780724525,-0.0342760793864727,0.013269784860312939
11.1572265625,0.054780274,0.15210186,-0.09066569805145264,0.059976160526275635,-0.015105393715202808,0.0903758779168129
11.162109375,0.19128952,-0.0047304458,-0.16869185864925385,-0.009588193148374557,0.03397646173834801,-0.028999311849474907
11.1669921875,0.22704632,-0.15897926,-0.17942295968532562,-0.14399346709251404,0.09210441261529922,-0.14711125195026398
11.171875,0.17956329,-0.16787097,-0.11401750147342682,-0.16189326345920563,0.20348921418190002,-0.1747639924287796
11.1767578125,0.10349979,-0.12055749,-0.08945757895708084,-0.12662962079048157,0.25735270977020264,-0.13119477033615112
11.181640625,0.19227922,-0.099976819,-0.11731459945440292,-0.14240717887878418,0.14333979785442352,-0.1620054990053177
11.1865234375,0.51920835,-0.27565114,-0.09382998198270798,-0.2585667371749878,0.09575606137514114,-0.2756657302379608
11.19140625,0.72466703,-0.39629435,-0.07028757780790329,-0.3548239767551422,0.2766801416873932,-0.34186094999313354
11.1962890625,0.85301584,-0.30999862,0.026064999401569366,-0.3505910634994507,0.4763434827327728,-0.3524633049964905
11.201171875,0.87162858,-0.36195078,0.2317982017993927,-0.2583546042442322,0.5972272753715515,-0.30176883935928345
11.2060546875,0.71378001,-0.043944867,0.39600178599357605,-0.012198666110634804,0.7306126356124878,-0.011143364012241364
11.2109375,0.51712274,0.50747792,0.49299120903015137,0.4321374297142029,0.7843857407569885,0.4381652772426605
11.2158203125,0.4060416,0.79340762,0.5393081903457642,0.5759415626525879,0.7131949663162231,0.7976859211921692
11.220703125,0.27216994,0.56524048,0.39488303661346436,0.43448764085769653,0.5861738324165344,0.4878038763999939
11.2255859375,0.042095111,-0.039878977,0.08147971332073212,0.05360519886016846,0.42481398582458496,0.015234927646815777
11.23046875,-0.29234068,-0.46308606,-0.06323975324630737,-0.4948209524154663,0.1942714899778366,-0.4496396481990814
11.2353515625,-0.50296761,-0.68599718,-0.05568942055106163,-0.42205554246902466,-0.11480149626731873,-0.5988837480545044
11.240234375,-0.57163529,0.029119272,-0.0077391876839101315,0.02230914682149887,-0.40689530968666077,-0.06954590976238251
11.2451171875,-0.74138234,0.77130747,0.09531853348016739,0.5795382857322693,-0.593626081943512,0.5963418483734131
11.25,-0.86811224,0.57174176,0.14098139107227325,0.470896452665329,-0.6682686805725098,0.5891277194023132
11.2548828125,-0.874602,0.39296188,0.029848407953977585,0.3736155331134796,-0.7127628922462463,0.31850236654281616
11.259765625,-0.92121924,0.15318229,-0.2138703465461731,0.0821760892868042,-0.7868016958236694,0.06660594046115875
11.2646484375,-0.89833054,-0.42317999,-0.4284936189651489,-0.26160991191864014,-0.9403985738754272,-0.18716318905353546
11.26953125,-0.9503056,-0.14734905,-0.5825586318969727,-0.1829843819141388,-1.0795724391937256,-0.3204781711101532
11.2744140625,-0.98089945,0.10619718,-0.7013556957244873,-0.028105735778808594,-1.1535758972167969,-0.45661279559135437
11.279296875,-1.0473808,-0.12619773,-0.871637225151062,-0.14666225016117096,-1.2355923652648926,-0.7362602949142456
11.2841796875,-1.1997874,-0.19924003,-1.0650782585144043,-0.44402527809143066,-1.3422703742980957,-0.9163423180580139
11.2890625,-1.4490496,-0.93757721,-1.320408821105957,-1.0434386730194092,-1.4059104919433594,-1.2909384965896606
11.2939453125,-1.9427646,-2.615935,-1.696099042892456,-1.834068775177002,-1.5630829334259033,-1.7330236434936523
11.298828125,-1.8383785,-3.4664298,-2.120051383972168,-2.3114781379699707,-1.9699140787124634,-2.188385248184204
11.3037109375,-0.13730947,-2.9223176,-2.23842716217041,-2.530362129211426,-2.1066553592681885,-2.1944122314453125
11.30859375,3.0206719,-1.7156128,-1.2710795402526855,-1.2640259265899658,-0.9538664221763611,-1.1547287702560425
11.3134765625,6.0428849,1.0073756,1.1224684715270996,1.17353355884552,1.648726224899292,1.254197597503662
11.318359375,6.2328456,4.6778922,4.056784152984619,4.391247749328613,4.844519138336182,4.412796497344971
11.3232421875,3.4646365,6.2049333,5.887393474578857,6.412032604217529,6.6820454597473145,6.318650245666504
11.328125,0.28746636,4.9097306,5.261099338531494,5.473122596740723,5.543076038360596,5.578834056854248
11.3330078125,-1.3491279,2.8204387,2.6912946701049805,2.8376717567443848,2.547400712966919,2.8827552795410156
11.337890625,-1.2072454,0.61570077,0.1615123301744461,0.2230949103832245,-0.12273503094911575,0.24279342591762543
11.3427734375,-0.65919466,-1.3054139,-1.0331350564956665,-1.431745171546936,-1.0782357454299927,-1.0517343282699585
11.34765625,-0.49935428,-1.8127083,-1.0418554544448853,-1.7309125661849976,-0.7654914259910583,-1.1869193315505981
11.3525390625,-0.49172112,-1.5682834,-0.7826827764511108,-1.6098569631576538,-0.6384854316711426,-1.1525774002075195
11.357421875,-0.58645215,-1.8229484,-0.8465747833251953,-1.8274363279342651,-0.7284257411956787,-1.508863925933838
11.3623046875,-0.66392177,-1.6457246,-0.9137905836105347,-1.5329711437225342,-0.7364912629127502,-1.6108180284500122
11.3671875,-0.61212204,-0.87917767,-0.8382828831672668,-0.9504119157791138,-0.7986785769462585,-0.9852614998817444
11.3720703125,-0.60941578,-0.67932272,-0.8678565621376038,-0.6685975193977356,-0.8442277908325195,-0.6071702241897583
11.376953125,-0.6773681,-0.74888275,-0.8679797053337097,-0.7062361836433411,-0.7904868721961975,-0.6144735217094421
11.3818359375,-0.55378285,-0.55248683,-0.7001058459281921,-0.5041528940200806,-0.7309647798538208,-0.5262749195098877
11.38671875,-0.38304066,-0.19760924,-0.5128090977668762,-0.2159062772989273,-0.6956033706665039,-0.2673562169075012
11.3916015625,-0.28539765,0.040174091,-0.30263954401016235,0.03444872424006462,-0.5796119570732117,-0.009480963461101055
11.396484375,-0.20489948,0.26100547,-0.12609001994132996,0.16524459421634674,-0.4054393172264099,0.18500268459320068
11.4013671875,-0.14614506,0.16972629,-0.05988914892077446,0.1546153873205185,-0.3229968547821045,0.15746037662029266
11.40625,-0.025614467,-0.038250017,-0.032279904931783676,0.06033378094434738,-0.267185240983963,0.07989247143268585
11.4111328125,0.099519197,0.095932342,-0.005787237547338009,0.05639661103487015,-0.1262902319431305,0.10288365185260773
11.416015625,0.16086262,0.10531542,0.0394163616001606,0.05907245725393295,0.003706616349518299,0.06795377284288406
11.4208984375,0.15994713,-0.043809258,0.07632608711719513,0.06063530221581459,0.06681132316589355,0.028886497020721436
11.42578125,0.1679008,0.22416378,0.13179358839988708,0.24319393932819366,0.10833223909139633,0.21479123830795288
11.4306640625,0.20337311,0.54293625,0.19183173775672913,0.43274974822998047,0.1493290215730667,0.4197281301021576
11.435546875,0.15271581,0.52846796,0.2127636820077896,0.4522497355937958,0.17292511463165283,0.4769038259983063
11.4404296875,0.15825536,0.44253113,0.25738465785980225,0.38297155499458313,0.15695278346538544,0.3695286214351654
11.4453125,0.24432795,0.27282069,0.27437588572502136,0.25818830728530884,0.14267893135547638,0.2494485080242157
11.4501953125,0.19482715,0.063678805,0.21556639671325684,0.09082414954900742,0.15492938458919525,0.12819507718086243
11.455078125,0.13415166,-0.04021711,0.11931592226028442,-0.08527477830648422,0.13905403017997742,-0.05458776652812958
11.4599609375,0.11556628,-0.30128074,-0.0677468329668045,-0.29412367939949036,0.06797099858522415,-0.2970622479915619
11.46484375,0.013056035,-0.49967192,-0.17877322435379028,-0.4334584176540375,0.02064216136932373,-0.42924344539642334
11.4697265625,-0.045973096,-0.37864187,-0.13897210359573364,-0.4182460308074951,0.02176099829375744,-0.42761310935020447
11.474609375,-0.11638797,-0.39826742,-0.1005890890955925,-0.35680946707725525,0.024147111922502518,-0.3847711682319641
11.4794921875,-0.16462124,-0.31510968,-0.06253094971179962,-0.2041444182395935,-0.0191344041377306,-0.2723560035228729
11.484375,-0.24600933,0.15622531,-0.04422661289572716,0.063678078353405,-0.07353463768959045,0.0638088807463646
11.4892578125,-0.35164212,0.35669192,-0.022655677050352097,0.2681277096271515,-0.12477093189954758,0.2795703113079071
11.494140625,-0.2691347,0.18599074,-0.008573452942073345,0.23068928718566895,-0.18530802428722382,0.2314733862876892
11.4990234375,-0.20548642,0.18490759,-0.16112367808818817,0.07280682027339935,-0.2302553504705429,0.10334500670433044
11.50390625,-0.32136112,0.33811337,0.1560238152742386,0.2443157285451889,-0.011198709718883038,0.25268006324768066
11.5087890625,-0.41058751,0.31308483,0.1685970425605774,0.31964027881622314,0.05474971979856491,0.29010286927223206
11.513671875,-0.46994414,0.21733158,0.21269762516021729,0.26400941610336304,0.13298822939395905,0.25083789229393005
11.5185546875,-0.41098955,0.31438027,0.21169894933700562,0.3229234218597412,0.17082172632217407,0.32566484808921814
11.5234375,-0.26164971,0.50865698,0.14919930696487427,0.3809157907962799,0.15295442938804626,0.4082983434200287
11.5283203125,-0.17381418,0.28843206,0.09244370460510254,0.22073395550251007,0.11107808351516724,0.20120497047901154
11.533203125,-0.13643077,-0.18945581,0.04806052893400192,-0.054614242166280746,0.06758101284503937,-0.012833381071686745
11.5380859375,-0.073853315,-0.075355287,-0.0026356379967182875,-0.08525901287794113,0.06069769337773323,-0.0115542346611619
11.54296875,0.074832792,0.11661643,-0.06836237758398056,-0.026707738637924194,0.07155590504407883,0.016246262937784195
11.5478515625,0.18728789,-0.19406259,-0.14683638513088226,-0.11369402706623077,0.0434616357088089,-0.12199996411800385
11.552734375,0.25159558,-0.14549852,-0.21752896904945374,-0.1972510665655136,0.013904799707233906,-0.22796878218650818
11.5576171875,0.38126832,-0.23349687,-0.2628882825374603,-0.31301864981651306,-0.057051219046115875,-0.3403245806694031
11.5625,0.57819154,-0.67713612,-0.2839213013648987,-0.5297529697418213,-0.09161722660064697,-0.4925979673862457
11.5673828125,0.59429805,-0.49017861,-0.30715224146842957,-0.42888253927230835,-0.06592876464128494,-0.42190980911254883
11.572265625,0.60731161,-0.1147333,-0.2931802272796631,-0.28368160128593445,-0.07817607372999191,-0.2776585519313812
11.5771484375,0.7137999,-0.33243882,-0.26415926218032837,-0.3317296504974365,-0.09574232250452042,-0.3508008122444153
11.58203125,0.78196351,-0.53712532,-0.2617523670196533,-0.4774746894836426,-0.09129805862903595,-0.4548194706439972
11.5869140625,0.86453204,-0.45084574,-0.24914780259132385,-0.4313294589519501,-0.08297374099493027,-0.4401800334453583
11.591796875,0.92364404,-0.32536179,-0.20144355297088623,-0.310403972864151,-0.03293156251311302,-0.3083736300468445
11.5966796875,0.80061819,-0.19535253,-0.09333078563213348,-0.12589509785175323,-0.04465942829847336,-0.16540145874023438
11.6015625,0.56695257,0.18637786,0.06764757633209229,0.14651304483413696,-0.08617307990789413,0.11829646676778793
11.6064453125,0.33678832,0.45053185,0.1692686676979065,0.3582175076007843,-0.06696049124002457,0.3458075523376465
11.611328125,-0.019512098,0.36939765,0.13627299666404724,0.30988720059394836,-0.008963446132838726,0.34105175733566284
11.6162109375,-0.36260017,0.088707814,0.001599909970536828,0.0752876028418541,0.012150616385042667,0.08656363189220428
11.62109375,-0.49494103,-0.23976392,-0.05487300828099251,-0.20706304907798767,-0.005096484906971455,-0.2018333375453949
11.6259765625,-0.5309503,-0.26754225,0.06647998094558716,-0.17977577447891235,-0.038607995957136154,-0.21405886113643646
11.630859375,-0.60605583,0.11526313,0.2481786459684372,0.13707244396209717,-0.03725633770227432,0.16213315725326538
11.6357421875,-0.7041615,0.66154019,0.35524627566337585,0.5630246996879578,0.026011312380433083,0.5413801074028015
11.640625,-0.76310703,0.84048494,0.3631621301174164,0.630157470703125,0.07195165753364563,0.6384019255638123
11.6455078125,-0.76835796,0.38014983,0.3629179894924164,0.43747249245643616,0.13453657925128937,0.4037016034126282
11.650390625,-0.76133831,0.11287767,0.35388481616973877,0.2076181024312973,0.1936713457107544,0.12498822808265686
11.6552734375,-0.71360748,0.14084238,0.28515422344207764,0.19114504754543304,0.2731236517429352,0.17701838910579681
11.66015625,-0.56476555,0.40746596,0.22143559157848358,0.327534019947052,0.3034895956516266,0.3550020158290863
11.6650390625,-0.39665364,0.37099371,0.18167227506637573,0.2919522225856781,0.23048637807369232,0.27003782987594604
11.669921875,-0.2717619,-0.018127293,0.1490383893251419,0.11256109923124313,0.12920834124088287,0.07640604674816132
11.6748046875,-0.20162356,0.040941415,0.13361293077468872,0.07847946882247925,0.037662167102098465,0.06181446462869644
11.6796875,-0.12413877,0.30136599,0.08943058550357819,0.26940467953681946,0.023966073989868164,0.22700095176696777
11.6845703125,-0.021017129,0.39482537,0.006077326834201813,0.3183681070804596,0.07265521585941315,0.3632272183895111
11.689453125,0.064361717,0.19182629,-0.09488918632268906,0.15622581541538239,0.020344020798802376,0.1320786476135254
11.6943359375,0.13957199,-0.19659034,-0.20463226735591888,-0.18324831128120422,-0.0347563773393631,-0.1774860918521881
11.69921875,0.1388377,-0.38902723,-0.2730022370815277,-0.45878225564956665,-0.08536865562200546,-0.4322175681591034
11.7041015625,0.16805725,-0.76682101,-0.2794923782348633,-0.7891858220100403,-0.12244552373886108,-0.7199844121932983
11.708984375,0.27620268,-1.0812744,-0.29791349172592163,-0.9947313070297241,-0.10444366186857224,-0.8702707290649414
11.7138671875,0.30327479,-0.72836947,-0.3213687241077423,-0.7489420175552368,-0.08178727328777313,-0.6711820363998413
11.71875,0.27394834,-0.40409285,-0.31036800146102905,-0.4729984700679779,-0.05797632783651352,-0.47004517912864685
11.7236328125,0.24291302,-0.44099867,-0.2554338574409485,-0.3424237072467804,-0.10652493685483932,-0.41179555654525757
11.728515625,0.27383219,-0.15730705,-0.1438421756029129,-0.10021558403968811,-0.10886948555707932,-0.2478916049003601
11.7333984375,0.29476741,0.38043471,-0.03317515552043915,0.25057852268218994,-0.09706953167915344,0.22893883287906647
11.73828125,0.25015022,0.41546923,-0.0006873414386063814,0.3382836878299713,-0.12198663502931595,0.268544465303421
11.7431640625,0.26689147,-0.0046755397,-0.030633024871349335,0.143739253282547,-0.16047708690166473,0.11600207537412643
11.748046875,0.28309472,0.057322775,-0.08326038718223572,0.03940051794052124,-0.17503903806209564,0.08481941372156143
11.7529296875,0.20675718,0.110913,-0.09283485263586044,-0.0224631205201149,-0.1847277581691742,-0.014786561951041222
11.7578125,0.12260032,-0.28609252,-0.039545200765132904,-0.20503497123718262,-0.13745072484016418,-0.20884698629379272
11.7626953125,0.15293587,-0.18356813,0.03784848749637604,-0.07192153483629227,-0.0608118511736393,-0.09944188594818115
11.767578125,0.21145973,0.44533997,0.085028737783432,0.22913232445716858,-0.015392331406474113,0.2736150622367859
11.7724609375,0.19121744,0.26322893,0.102109894156456,0.27135205268859863,0.02559947967529297,0.25786465406417847
11.77734375,0.082367432,-0.02937949,0.09715979546308517,0.06879857182502747,0.06282078474760056,0.03478353098034859
11.7822265625,0.021087954,0.078238975,0.11441971361637115,0.13846230506896973,0.13876904547214508,0.12353771179914474
11.787109375,-0.036196825,0.46359211,0.17249499261379242,0.4826117753982544,0.22952330112457275,0.49934402108192444
11.7919921875,-0.15522061,0.83622005,0.20576894283294678,0.7318523526191711,0.24715949594974518,0.7743212580680847
11.796875,-0.17166702,0.80449935,0.19362787902355194,0.7399923205375671,0.20930154621601105,0.8741995096206665
11.8017578125,-0.1143912,0.56819156,0.16333937644958496,0.5166090726852417,0.10502871125936508,0.5688194036483765
11.806640625,-0.11524847,0.18447325,0.12562619149684906,0.25511184334754944,0.02883054129779339,0.26646509766578674
11.8115234375,-0.12813083,-0.036287125,0.08304610103368759,0.022710051387548447,-0.010144867934286594,0.05753491818904877
11.81640625,-0.15826558,0.0017374078,0.037606868892908096,-0.10444314777851105,-0.028949320316314697,-0.053251106292009354
11.8212890625,-0.23514518,-0.35862091,-0.02987094037234783,-0.4176516830921173,-0.028087129816412926,-0.37657684087753296
11.826171875,-0.24868872,-0.88127972,-0.1414100080728531,-0.822935163974762,-0.030984792858362198,-0.7896058559417725
11.8310546875,-0.18105884,-0.91476965,-0.2113683968782425,-0.8731243014335632,-0.0004701438592746854,-0.8647283911705017
11.8359375,-0.15199809,-0.63234992,-0.20557262003421783,-0.752830982208252,-0.010603702627122402,-0.7195441722869873
11.8408203125,-0.097847661,-0.66492313,-0.1785764992237091,-0.7315661907196045,-0.02358669973909855,-0.6146039962768555
11.845703125,-0.064427407,-0.79712325,-0.11486079543828964,-0.7846295833587646,-0.029477570205926895,-0.6943647861480713
11.8505859375,-0.1459238,-0.62618955,-0.07224398106336594,-0.5685870051383972,-0.06011045351624489,-0.7000766396522522
11.85546875,-0.172935,-0.21662651,-0.022702950984239578,-0.17554235458374023,-0.04982893541455269,-0.2807301878929138
11.8603515625,-0.11196943,0.54351643,0.0764150321483612,0.5041503310203552,-0.0005226939683780074,0.49566617608070374
11.865234375,-0.19007636,0.94569234,0.13870564103126526,0.7350201606750488,0.023705467581748962,0.8987775444984436
11.8701171875,-0.22618997,0.59562703,0.13077816367149353,0.5761297345161438,0.021025437861680984,0.7172440886497498
11.875,-0.17266129,0.2570869,0.043714120984077454,0.3553025722503662,0.0019488072721287608,0.3579283356666565
11.8798828125,-0.15030686,0.1354875,-0.06024041771888733,0.17172202467918396,0.03521978110074997,0.17889073491096497
11.884765625,-0.076261702,0.17832744,-0.09928823262453079,0.13457511365413666,0.03805834427475929,0.15353640913963318
11.8896484375,0.11033327,0.097839322,-0.11154555529356003,0.05870794504880905,0.04548168182373047,0.057875070720911026
11.89453125,0.23461043,-0.1216023,-0.12112729251384735,-0.11450599879026413,0.02114078216254711,-0.10590221732854843
11.8994140625,0.28657591,-0.26140035,-0.11391478031873703,-0.2394104301929474,-0.0016215573996305466,-0.24775934219360352
11.904296875,0.31544852,-0.26512112,-0.05496518686413765,-0.2606349587440491,-0.002672942355275154,-0.2825433313846588
11.9091796875,0.2480059,-0.23852575,0.03904510661959648,-0.1439366638660431,0.013243726454675198,-0.16739216446876526
11.9140625,0.21736496,0.16316425,0.1671701967716217,0.12867669761180878,0.03431503847241402,0.14531709253787994
11.9189453125,0.38420375,0.48123193,0.26801201701164246,0.36851856112480164,0.026597440242767334,0.3950098752975464
11.923828125,0.59042917,0.32696625,0.24061919748783112,0.3590683341026306,-0.025992056354880333,0.4134376049041748
11.9287109375,0.68133616,0.37373594,0.12275779992341995,0.2637594938278198,-0.05570340156555176,0.2664799392223358
11.93359375,0.76010048,0.02237464,0.038384728133678436,0.1266893893480301,-0.024684730917215347,0.07034298777580261
11.9384765625,0.73707016,0.016512173,0.08397258818149567,0.13130620121955872,-0.018827492371201515,0.10314138233661652
11.943359375,0.71677659,0.519137,0.17890141904354095,0.378229022026062,0.012837350368499756,0.3688851296901703
11.9482421875,0.6777379,0.57042922,0.22480051219463348,0.4489554762840271,0.013136792927980423,0.4491156339645386
11.953125,0.48543345,0.38765977,0.19013942778110504,0.34246617555618286,0.022515589371323586,0.32630160450935364
11.9580078125,0.17614257,0.21740755,0.0681559219956398,0.16195055842399597,0.01356479711830616,0.15066969394683838
11.962890625,-0.19995197,-0.17759497,-0.03519013151526451,-0.14570210874080658,-0.022626368328928947,-0.09968545287847519
11.9677734375,-0.52783319,-0.28881428,-0.08634559065103531,-0.24952678382396698,-0.05287105217576027,-0.23619695007801056
11.97265625,-0.67152388,-0.14699861,-0.09508384764194489,-0.2226998656988144,-0.06162817031145096,-0.24706122279167175
11.9775390625,-0.69542765,-0.29235998,-0.08751952648162842,-0.26790809631347656,-0.08945545554161072,-0.30293139815330505
11.982421875,-0.82573692,-0.32341333,-0.1370358020067215,-0.3555968701839447,-0.11284186691045761,-0.35524439811706543
11.9873046875,-1.0267678,-0.4314727,-0.20165486633777618,-0.3921763598918915,-0.0997878685593605,-0.3879915475845337
11.9921875,-1.1811935,-0.40799781,-0.2452685683965683,-0.37793195247650146,-0.04010796546936035,-0.36832526326179504
11.9970703125,-1.2738056,-0.26638426,-0.25740867853164673,-0.33438804745674133,0.03943211957812309,-0.312216192483902
12.001953125,-1.386457,0.0068607133,-0.5305386781692505,0.1462257206439972,-0.9463539123535156,0.15256386995315552
12.0068359375,-1.5467727,0.60036073,-0.36412370204925537,0.3887979984283447,-0.999489426612854,0.38588669896125793
12.01171875,-1.6503593,0.75623833,-0.4894322156906128,0.4847570061683655,-1.0255781412124634,0.2894982099533081
12.0166015625,-1.6175345,0.30664887,-0.7678815722465515,0.3271544873714447,-1.099267840385437,-0.28316906094551086
12.021484375,-1.832401,-0.61199923,-0.8915820121765137,-0.7287863492965698,-1.1741366386413574,-0.9385977387428284
12.0263671875,-2.3044718,-2.0557241,-0.9783392548561096,-1.7539926767349243,-1.2893226146697998,-1.579209327697754
12.03125,-1.8942973,-2.9530478,-1.2749477624893188,-2.038741111755371,-1.6171478033065796,-2.0188534259796143
12.0361328125,0.060517978,-3.1170608,-1.6031676530838013,-2.546319007873535,-1.8362213373184204,-2.2276132106781006
12.041015625,3.1162762,-2.4153149,-1.2149287462234497,-1.8483091592788696,-1.0719667673110962,-1.6230593919754028
12.0458984375,6.0411026,0.17935391,0.42579394578933716,0.2264929711818695,0.9905845522880554,0.40563228726387024
12.05078125,6.8160289,3.5196336,2.9530975818634033,3.3998374938964844,3.753976583480835,3.5202386379241943
12.0556640625,4.9642474,5.3942758,4.798407554626465,5.825943470001221,5.689736366271973,5.871560573577881
12.060546875,2.101404,4.5639039,4.398793697357178,5.119694232940674,5.160139083862305,5.132889747619629
12.0654296875,-0.17766567,2.0391847,2.194694995880127,2.1147866249084473,2.6641759872436523,2.1790452003479004
12.0703125,-0.76017479,-0.25061272,-0.033614013344049454,-0.3920791447162628,0.1374022662639618,-0.3348062336444855
12.0751953125,-0.73781799,-1.1750063,-0.9214921593666077,-1.2722575664520264,-0.9876726865768433,-1.1097846031188965
12.080078125,-0.92596417,-0.76004851,-0.6684764623641968,-0.907737672328949,-0.7919464111328125,-0.752924382686615
12.0849609375,-0.91116281,-0.55047306,-0.5318390727043152,-0.7333247065544128,-0.5363644957542419,-0.5881281495094299
12.08984375,-0.94599598,-0.98476401,-0.6782931089401245,-0.9079667329788208,-0.5869096517562866,-0.7583417892456055
12.0947265625,-1.0303477,-0.79794471,-0.700208842754364,-0.7495372891426086,-0.6294410824775696,-0.775312602519989
12.099609375,-0.98234564,-0.32404114,-0.6659463047981262,-0.4406539797782898,-0.6728403568267822,-0.47870251536369324
12.1044921875,-0.88075845,-0.2784146,-0.6727566719055176,-0.3744209110736847,-0.7236329317092896,-0.3734844923019409
12.109375,-0.81838839,-0.41767737,-0.6794858574867249,-0.47294923663139343,-0.6868767142295837,-0.44991639256477356
12.1142578125,-0.70915316,-0.62038306,-0.6922838091850281,-0.640060305595398,-0.6252371668815613,-0.5556895732879639
12.119140625,-0.52473202,-0.71474478,-0.7147237062454224,-0.7340995669364929,-0.5747894644737244,-0.6062065362930298
12.1240234375,-0.40303631,-0.66806248,-0.6302226781845093,-0.7111625671386719,-0.4855556786060333,-0.6083401441574097
12.12890625,-0.38868331,-0.63606288,-0.5026764273643494,-0.5748124718666077,-0.39278557896614075,-0.5556358098983765
12.1337890625,-0.29293316,-0.37405272,-0.38704976439476013,-0.3331335484981537,-0.2983283996582031,-0.4064650237560272
12.138671875,-0.13272561,0.022429191,-0.17146944999694824,-0.007371501065790653,-0.1977500170469284,-0.10531322658061981
12.1435546875,-0.047182706,0.28146532,0.11923468858003616,0.2702762186527252,-0.07851633429527283,0.306751012802124
12.1484375,-0.020347462,0.50680136,0.3210448920726776,0.3762691020965576,0.03442048281431198,0.46206170320510864
12.1533203125,0.069989776,0.26405411,0.30876296758651733,0.21523961424827576,0.09648043662309647,0.2233552485704422
12.158203125,0.22432147,-0.19298891,0.16768932342529297,-0.04415886849164963,0.10010029375553131,-0.04148675501346588
12.1630859375,0.20277264,0.070462664,0.17611706256866455,0.11235422641038895,0.08327192068099976,0.0874032974243164
12.16796875,0.11158805,0.54246552,0.2985149323940277,0.49772369861602783,0.11204543709754944,0.5108916759490967
12.1728515625,0.18259661,0.80747107,0.3059094250202179,0.665307343006134,0.1565658301115036,0.667779803276062
12.177734375,0.25530151,0.60250929,0.23301652073860168,0.5305279493331909,0.18763145804405212,0.5532488822937012
12.1826171875,0.19979368,0.16916339,0.12539252638816833,0.27676406502723694,0.19681987166404724,0.21286837756633759
12.1875,0.17647512,0.021590749,0.045710839331150055,0.0732169970870018,0.1333916038274765,0.07679686695337296
12.1923828125,0.14522591,0.11751487,0.03326542675495148,0.08883116394281387,0.05032676085829735,0.1267135739326477
12.197265625,0.06355019,0.11205361,0.046290960162878036,0.13543583452701569,0.033962227404117584,0.12104816734790802
12.2021484375,0.034002086,0.20501055,0.06354230642318726,0.26660865545272827,0.048436541110277176,0.24401189386844635
12.20703125,-0.026415979,0.5306742,0.07126080244779587,0.39000627398490906,0.07406363636255264,0.42261335253715515
12.2119140625,-0.11509824,0.42247538,0.05363060161471367,0.3079919219017029,0.04485803097486496,0.29468804597854614
12.216796875,-0.11296577,-0.1169396,-0.003864692524075508,-0.021189283579587936,-0.047909215092659,0.021555783227086067
12.2216796875,-0.14842772,-0.23063655,-0.05310088023543358,-0.14702995121479034,-0.12342379987239838,-0.08094297349452972
12.2265625,-0.29542798,0.075528046,-0.0829373374581337,-0.06202457472681999,-0.1684127151966095,-0.044116728007793427
12.2314453125,-0.37001024,-0.081537073,-0.16828760504722595,-0.13674061000347137,-0.23380549252033234,-0.18123959004878998
12.236328125,-0.33002356,-0.44035317,-0.3028760850429535,-0.3724046051502228,-0.306109219789505,-0.3740057051181793
12.2412109375,-0.29166899,-0.45061315,-0.4018789231777191,-0.45290112495422363,-0.36917656660079956,-0.4612215459346771
12.24609375,-0.24952572,-0.4618757,-0.3865962326526642,-0.4000173807144165,-0.3639023005962372,-0.4376325011253357
12.2509765625,-0.21441336,-0.28716798,-0.2820744812488556,-0.27502167224884033,-0.30815109610557556,-0.2819689214229584
12.255859375,-0.22139458,-0.079124992,-0.17222483456134796,-0.10210563987493515,-0.26129579544067383,-0.09745535254478455
12.2607421875,-0.16967608,0.023715283,-0.0752357617020607,-0.02910640649497509,-0.22050294280052185,-0.03752942755818367
12.265625,-0.083359062,-0.077846651,-0.009989095851778984,-0.06835213303565979,-0.15217874944210052,-0.09983357787132263
12.2705078125,-0.014973074,-0.14657729,-0.043096572160720825,-0.17573587596416473,-0.100921131670475,-0.20770618319511414
12.275390625,0.12892183,-0.32444211,-0.11032714694738388,-0.32141008973121643,-0.10786989331245422,-0.33931463956832886
12.2802734375,0.20223024,-0.469212,-0.08003194630146027,-0.40494272112846375,-0.03864059969782829,-0.4238072633743286
12.28515625,0.21784389,-0.36192628,0.006156031973659992,-0.3507520854473114,0.11930008232593536,-0.36882084608078003
12.2900390625,0.34898333,-0.21558406,0.10217968374490738,-0.2628456950187683,0.21379101276397705,-0.26572486758232117
12.294921875,0.45568652,-0.21677643,0.21558625996112823,-0.21871036291122437,0.30178695917129517,-0.21889789402484894
12.2998046875,0.47713505,-0.20239583,0.337209552526474,-0.13203386962413788,0.4379529058933258,-0.13964778184890747
12.3046875,0.61323505,0.04923963,0.4637661576271057,0.0063631851226091385,0.4970124661922455,0.01194960717111826
12.3095703125,0.68208215,0.14026184,0.5526325702667236,0.11004315316677094,0.5405358672142029,0.1350531429052353
12.314453125,0.47044218,0.15811863,0.5084474682807922,0.23108837008476257,0.6573373675346375,0.25267985463142395
12.3193359375,0.47779239,0.40624501,0.4000893831253052,0.30992692708969116,0.7454838156700134,0.3335327208042145
12.32421875,0.65306339,0.26399246,0.40275701880455017,0.2569759488105774,0.7616790533065796,0.23741185665130615
12.3291015625,0.58966845,-0.020150653,0.4437045156955719,0.13589155673980713,0.7480548620223999,0.15435798466205597
12.333984375,0.45951894,0.32830417,0.36408624053001404,0.29939159750938416,0.6449058055877686,0.2926364839076996
12.3388671875,0.34729975,0.58750253,0.1734897792339325,0.41320115327835083,0.44909894466400146,0.3905511796474457
12.34375,0.18300268,0.16333784,-8.529052865924314e-05,0.2548478841781616,0.257073312997818,0.2702637016773224
12.3486328125,-0.030141116,0.139984,-0.011386179365217686,0.22356262803077698,0.09969470649957657,0.23376503586769104
12.353515625,-0.25323776,0.49547651,0.006547168362885714,0.3556737005710602,-0.0701957643032074,0.35669752955436707
12.3583984375,-0.40267502,0.38763084,-0.11770427227020264,0.31322789192199707,-0.2927144169807434,0.2850587069988251
12.36328125,-0.5412655,-0.03717645,-0.24671347439289093,0.1016184464097023,-0.4618400037288666,0.08020661026239395
12.3681640625,-0.65148879,0.012039753,-0.33251720666885376,0.0287297535687685,-0.5946973562240601,0.07723063975572586
12.373046875,-0.6572942,0.14994277,-0.379474937915802,0.0578380823135376,-0.7261263728141785,0.08858291059732437
12.3779296875,-0.63675827,-0.020838458,-0.36727359890937805,-0.0020039528608322144,-0.7676684856414795,-0.014023452997207642
12.3828125,-0.66130238,-0.102883,-0.376044899225235,-0.17698344588279724,-0.6988040208816528,-0.2167418748140335
12.3876953125,-0.67611476,-0.49973895,-0.4926082193851471,-0.504789412021637,-0.6501164436340332,-0.4518098533153534
12.392578125,-0.59774169,-0.78035305,-0.5899906754493713,-0.6012913584709167,-0.5990962386131287,-0.6249775290489197
12.3974609375,-0.4717755,-0.34144495,-0.4909077286720276,-0.3441837728023529,-0.49086326360702515,-0.4013277292251587
12.40234375,-0.34201464,0.022555984,-0.2625347971916199,0.021013710647821426,-0.43199750781059265,0.024476880207657814
12.4072265625,-0.2473204,0.36097435,-0.013391363434493542,0.3769969046115875,-0.34799546003341675,0.4010941684246063
12.412109375,-0.13239051,0.67379898,0.18961001932621002,0.66511470079422,-0.16911505162715912,0.7617868185043335
12.4169921875,-0.13123517,0.98950403,0.2851521968841553,0.9034605026245117,-0.059054892510175705,1.0198259353637695
12.421875,-0.13292593,1.1884871,0.2717611491680145,0.8409914374351501,0.01375054381787777,0.9293938279151917
12.4267578125,0.039107682,0.51729729,0.13331742584705353,0.5279470682144165,0.08800739794969559,0.48206543922424316
12.431640625,0.2294288,-0.8808413,-0.10275989025831223,-0.9846944212913513,0.10804051905870438,-0.82110595703125
12.4365234375,0.32879642,-1.5594074,-0.23858611285686493,-1.6564135551452637,0.13356801867485046,-1.6510136127471924
12.44140625,0.3501901,-0.81452599,-0.2099248617887497,-0.8696868419647217,0.20497757196426392,-0.8090356588363647
12.4462890625,0.34464482,-0.066317438,-0.09615738689899445,-0.2657625079154968,0.25891825556755066,-0.24741816520690918
12.451171875,0.296465,-0.17230564,0.033076055347919464,-0.2842385172843933,0.2914992570877075,-0.32187619805336
12.4560546875,0.26989176,-0.63733075,0.0941745787858963,-0.5714064836502075,0.311636745929718,-0.5385728478431702
12.4609375,0.32431103,-0.6774952,0.04124288260936737,-0.5206771492958069,0.2708563506603241,-0.5768463015556335
12.4658203125,0.28707059,-0.18867298,-0.06761115044355392,-0.20088358223438263,0.26224032044410706,-0.2701897621154785
12.470703125,0.20434576,0.22907935,-0.0019914249423891306,0.1757379174232483,0.2478725165128708,0.14221522212028503
12.4755859375,0.21939443,0.41986923,0.21613717079162598,0.41910889744758606,0.1900952011346817,0.4256786108016968
12.48046875,0.21630265,0.6273182,0.3562634289264679,0.515401303768158,0.17463526129722595,0.5335738062858582
12.4853515625,0.16545621,0.54367079,0.33144572377204895,0.46708035469055176,0.1833813488483429,0.4985978603363037
12.490234375,0.13484656,0.32686614,0.1629045009613037,0.2939063608646393,0.14093972742557526,0.25248047709465027
12.4951171875,0.10676771,0.0078137007,0.03801232948899269,0.07228558510541916,0.09192607551813126,0.05301402509212494
12.5,0.0091351062,-0.06760992,0.04334253817796707,-0.11071818321943283,0.2781962752342224,-0.12502023577690125
12.5048828125,-0.00057818084,-0.10131338,0.04540213942527771,-0.13789810240268707,0.24225500226020813,-0.17815086245536804
12.509765625,0.056558286,-0.26436184,-0.03377385810017586,-0.24959014356136322,0.2009144127368927,-0.2760234773159027
12.5146484375,0.026342681,-0.32824199,-0.14265967905521393,-0.2810017466545105,0.1342209428548813,-0.2850542962551117
12.51953125,0.031545305,-0.16985676,-0.22295400500297546,-0.2550681233406067,0.07509464770555496,-0.2551172375679016
12.5244140625,-0.0014394985,-0.31716942,-0.20418207347393036,-0.28542986512184143,0.03259873762726784,-0.2989655137062073
12.529296875,-0.077670474,-0.35179439,-0.09405878931283951,-0.19813133776187897,0.027965907007455826,-0.2516218423843384
12.5341796875,-0.075531842,0.2219063,0.006102754268795252,0.14450664818286896,0.06766392290592194,0.13231122493743896
12.5390625,-0.068431641,0.58174828,0.013929536566138268,0.4339179992675781,0.04701320454478264,0.4269268810749054
12.5439453125,-0.10925055,0.23968516,-0.07739927619695663,0.19185703992843628,-0.04162110388278961,0.14304682612419128
12.548828125,-0.15930227,-0.28792815,-0.14670099318027496,-0.2258431613445282,-0.1321529597043991,-0.18972675502300262
12.5537109375,-0.17485333,-0.34146755,-0.12099350988864899,-0.2375948578119278,-0.16839663684368134,-0.24625423550605774
12.55859375,-0.19922409,0.11380356,-0.027753466740250587,0.035476312041282654,-0.15495562553405762,0.08808832615613937
12.5634765625,-0.1973346,0.35065331,0.026824649423360825,0.2877441346645355,-0.09609606117010117,0.288897842168808
12.568359375,-0.13617883,0.32693945,-0.013353672809898853,0.2984198033809662,-0.07567101716995239,0.35851728916168213
12.5732421875,-0.14737788,0.17718376,-0.04591257497668266,0.14220790565013885,-0.1003577932715416,0.1372087150812149
12.578125,-0.20274997,-0.14178419,-0.07231227308511734,-0.06290477514266968,-0.133291095495224,-0.0836714506149292
12.5830078125,-0.19112148,-0.065736724,-0.04837927967309952,-0.01674308069050312,-0.13950319588184357,-0.029445143416523933
12.587890625,-0.13984026,0.29400201,0.005393183324486017,0.2536458373069763,-0.14308087527751923,0.2346242368221283
12.5927734375,-0.096796523,0.4741907,-0.001931475941091776,0.35993844270706177,-0.18185287714004517,0.3732198476791382
12.59765625,-0.097164559,0.17352091,-0.0026390922721475363,0.22246333956718445,-0.1811821311712265,0.18653960525989532
12.6025390625,-0.077351362,-0.03619524,-0.021729853004217148,0.07525213062763214,-0.16395743191242218,0.06738871335983276
12.607421875,-0.052291914,0.1896314,-0.1677006185054779,0.08552516996860504,-0.1598641276359558,0.13367508351802826
12.6123046875,-0.086788683,0.11492517,-0.2302427589893341,0.047017812728881836,-0.12378391623497009,0.08228112757205963
12.6171875,-0.12495025,-0.19548305,-0.17335495352745056,-0.17722170054912567,-0.09965075552463531,-0.14070187509059906
12.6220703125,-0.016843203,-0.3443955,-0.15252630412578583,-0.35785916447639465,-0.11197707056999207,-0.31135207414627075
12.626953125,0.097208514,-0.44102743,-0.1432102620601654,-0.49347302317619324,-0.08823201805353165,-0.4311259984970093
12.6318359375,0.2030499,-0.58520754,-0.11085465550422668,-0.6491969227790833,0.0010970060247927904,-0.5604984760284424
12.63671875,0.39161145,-0.79906768,-0.05189768224954605,-0.7359104156494141,0.1351042091846466,-0.6669301986694336
12.6416015625,0.34278764,-0.50418889,0.09033604711294174,-0.4154626727104187,0.2595897614955902,-0.3945266902446747
12.646484375,0.18568058,0.27391893,0.1773305982351303,0.012068917974829674,0.3209865093231201,0.04755612090229988
12.6513671875,0.23203418,0.19445977,0.10311795026063919,0.11591621488332748,0.271473228931427,0.09447459131479263
12.65625,0.42716167,-0.15694093,0.04758242890238762,0.025831684470176697,0.16706743836402893,0.06401979178190231
12.6611328125,0.5475793,0.29820558,0.13532531261444092,0.2558603286743164,0.20729367434978485,0.2489769160747528
12.666015625,0.65872309,0.61638627,0.3435151278972626,0.439785897731781,0.40206092596054077,0.3914567828178406
12.6708984375,0.8013871,0.17677439,0.5448545217514038,0.2621001601219177,0.5632253885269165,0.26331621408462524
12.67578125,0.76929674,0.13295549,0.5948236584663391,0.21276934444904327,0.6849598288536072,0.19617731869220734
12.6806640625,0.62057789,0.46442694,0.59737229347229,0.4078768491744995,0.7957232594490051,0.3877403736114502
12.685546875,0.46675999,0.60937468,0.5552030801773071,0.5876089334487915,0.7530791163444519,0.592287540435791
12.6904296875,0.28275365,0.6408916,0.47881463170051575,0.6197059154510498,0.5987480878829956,0.6354560852050781
12.6953125,-0.047455784,0.52319337,0.4734240770339966,0.4958258271217346,0.43527111411094666,0.5119221210479736
12.7001953125,-0.34442038,0.27079401,0.42933058738708496,0.3961566090583801,0.24536605179309845,0.4541630744934082
12.705078125,-0.5442499,0.47197203,0.2662690579891205,0.42182692885398865,-0.012385377660393715,0.4990571141242981
12.7099609375,-0.74231902,0.65778953,0.005109542049467564,0.4273703396320343,-0.3347885012626648,0.6073172092437744
12.71484375,-0.82104761,0.30803862,-0.26924046874046326,0.25236937403678894,-0.5709530711174011,0.3140735328197479
12.7197265625,-0.82955591,-0.31371661,-0.5094167590141296,-0.31091728806495667,-0.685217559337616,-0.31681492924690247
12.724609375,-0.93513207,-0.87212851,-0.6887878179550171,-0.8038346767425537,-0.7782701253890991,-0.8227993249893188
12.7294921875,-1.0718343,-0.85227333,-0.7992143034934998,-0.860594630241394,-0.8588318824768066,-0.8205717206001282
12.734375,-1.1250687,-0.76912937,-0.9134532809257507,-0.7919647097587585,-0.9585106372833252,-0.7420880198478699
12.7392578125,-1.2021932,-0.66310147,-1.0093986988067627,-0.684552788734436,-1.0889006853103638,-0.7294261455535889
12.744140625,-1.3606223,-0.53031353,-0.9998982548713684,-0.5463845729827881,-1.1593716144561768,-0.8230247497558594
12.7490234375,-1.5008155,-0.45735199,-1.059476613998413,-0.40470194816589355,-1.2090253829956055,-0.9179449081420898
12.75390625,-1.5798065,-0.092306771,-1.1657532453536987,-0.4138546884059906,-1.2471339702606201,-0.9805142283439636
12.7587890625,-1.8251008,-0.38748205,-1.2548617124557495,-0.6717441082000732,-1.3068352937698364,-1.1639950275421143
12.763671875,-2.2606098,-2.2528339,-1.4376673698425293,-1.652260422706604,-1.41595458984375,-1.593613862991333
12.7685546875,-1.9584811,-3.8458075,-1.8268170356750488,-2.2124783992767334,-1.734228253364563,-2.153357744216919
12.7734375,-0.03031625,-3.8747142,-2.1843862533569336,-2.714564800262451,-2.0419042110443115,-2.3142170906066895
12.7783203125,3.199621,-2.6508742,-1.632053017616272,-1.6645324230194092,-1.3747326135635376,-1.5039671659469604
12.783203125,6.2743588,0.43242557,0.41037967801094055,0.6246710419654846,0.7079485654830933,0.6344667673110962
12.7880859375,7.0066743,4.1259694,3.4063034057617188,3.772935628890991,3.573462724685669,3.7413668632507324
12.79296875,4.9656076,6.0793619,5.82396125793457,6.276088237762451,5.770404815673828,6.083621501922607
12.7978515625,1.9172022,5.5623761,5.859832763671875,5.985486030578613,5.737125873565674,5.953887462615967
12.802734375,-0.33489205,3.4196194,3.540254592895508,3.603576183319092,3.6479601860046387,3.601313829421997
12.8076171875,-0.83679161,1.0943648,0.854702889919281,0.9792674779891968,1.06820547580719,0.9531884789466858
12.8125,-0.75730466,-0.35185693,-0.5929906368255615,-0.5303143858909607,-0.45734331011772156,-0.5376798510551453
12.8173828125,-0.90726466,-0.64477319,-0.7256538271903992,-0.7325926423072815,-0.618897557258606,-0.7151086330413818
12.822265625,-0.98636639,-0.53753185,-0.5923781991004944,-0.5697135925292969,-0.5441975593566895,-0.5330294966697693
12.8271484375,-1.0842927,-0.46192179,-0.7022637128829956,-0.5835347771644592,-0.6991455554962158,-0.519213855266571
12.83203125,-1.0815315,-0.67226534,-0.8330515027046204,-0.6774073839187622,-0.7838603854179382,-0.6137207746505737
12.8369140625,-0.94016385,-0.73069133,-0.8928028345108032,-0.7147418856620789,-0.8334349393844604,-0.6824533939361572
12.841796875,-0.88322756,-0.55799785,-0.8171553611755371,-0.5041627883911133,-0.8889743089675903,-0.5087730884552002
12.8466796875,-0.84899505,-0.19040672,-0.7180228233337402,-0.23345859348773956,-0.8759955763816833,-0.23919714987277985
12.8515625,-0.72031629,0.017175247,-0.6963890790939331,-0.08212748169898987,-0.809138834476471,-0.12483444064855576
12.8564453125,-0.61492952,-0.11765338,-0.628882110118866,-0.16604189574718475,-0.7211546301841736,-0.19486182928085327
12.861328125,-0.51390967,-0.40726581,-0.5312151312828064,-0.46834424138069153,-0.6062625050544739,-0.4675329625606537
12.8662109375,-0.34840401,-0.85084134,-0.42506852746009827,-0.7927876710891724,-0.4844859838485718,-0.7942143678665161
12.87109375,-0.22958276,-0.8442348,-0.29083067178726196,-0.7840429544448853,-0.35574817657470703,-0.7963212132453918
12.8759765625,-0.15658908,-0.44920311,-0.16904832422733307,-0.6006043553352356,-0.2654760777950287,-0.5666623115539551
12.880859375,-0.13439215,-0.43314201,-0.1270734667778015,-0.5702122449874878,-0.1749822348356247,-0.5165894627571106
12.8857421875,0.011423109,-0.78768206,-0.10384354740381241,-0.7241032719612122,-0.01965072564780712,-0.6523934602737427
12.890625,0.17974974,-0.6115798,-0.04943770170211792,-0.5021511316299438,0.10264077037572861,-0.5311939716339111
12.8955078125,0.23899604,0.05346012,-0.009412633255124092,-0.12764008343219757,0.10784678906202316,-0.05016787350177765
12.900390625,0.23870784,0.26236557,0.03133353963494301,0.0592120923101902,0.1307593584060669,-0.016782281920313835
12.9052734375,0.22209419,-0.3070415,0.06758260726928711,-0.3048497438430786,0.16372713446617126,-0.33230650424957275
12.91015625,0.22095806,-0.68172759,0.00495641864836216,-0.5835499167442322,0.13332107663154602,-0.5440701246261597
12.9150390625,0.22686868,-0.50452927,-0.0947781503200531,-0.4570533335208893,0.10606832057237625,-0.4942038655281067
12.919921875,0.21500795,-0.25773187,-0.09951376914978027,-0.2215230017900467,0.12114296108484268,-0.22000588476657867
12.9248046875,0.12789973,0.10155359,0.01599222794175148,0.02997443825006485,0.12557680904865265,0.02868015319108963
12.9296875,0.11548124,0.20903633,0.1108400970697403,0.10705213248729706,0.14286406338214874,0.10841089487075806
12.9345703125,0.18394721,-0.00049989673,0.10827793926000595,0.07533462345600128,0.10164602100849152,0.068672314286232
12.939453125,0.13042335,0.081989628,0.13911230862140656,0.15490823984146118,0.04889492318034172,0.16314232349395752
12.9443359375,-0.036008882,0.46150556,0.16908183693885803,0.4468367397785187,0.04364278167486191,0.4097819924354553
12.94921875,-0.13378065,0.7292711,0.20786157250404358,0.6667185425758362,-0.015889570116996765,0.6458094120025635
12.9541015625,-0.15316909,0.78617114,0.25077563524246216,0.7381735444068909,-0.0888805091381073,0.7547191381454468
12.958984375,-0.17523812,0.71664169,0.2519795596599579,0.7524749040603638,-0.1081153154373169,0.7558935284614563
12.9638671875,-0.22971339,0.73278012,0.17863276600837708,0.6988495588302612,-0.16590851545333862,0.6907846331596375
12.96875,-0.27409805,0.64178826,0.029370013624429703,0.5229418873786926,-0.2183980941772461,0.49796533584594727
12.9736328125,-0.3173854,0.11077675,-0.0899428129196167,0.14750176668167114,-0.28339239954948425,0.13641756772994995
12.978515625,-0.33666164,-0.46051246,-0.20889906585216522,-0.39101487398147583,-0.3662736415863037,-0.3157871961593628
12.9833984375,-0.29897587,-0.45577752,-0.3035946190357208,-0.4217996299266815,-0.3930758833885193,-0.4431803226470947
12.98828125,-0.25697051,-0.31687472,-0.3229025900363922,-0.3218449056148529,-0.3773927092552185,-0.36188510060310364
12.9931640625,-0.20336768,-0.20742163,-0.3531946837902069,-0.22354905307292938,-0.3548475503921509,-0.2457265406847
12.998046875,-0.17171657,-0.077196298,-0.37042444944381714,-0.11394142359495163,-0.30272769927978516,-0.16220691800117493
13.0029296875,-0.15215382,0.14192352,0.2698677182197571,0.18252821266651154,0.4078095555305481,0.16700585186481476
13.0078125,-0.15042141,0.59687295,0.2798408269882202,0.4259108603000641,0.40418046712875366,0.40769094228744507
13.0126953125,-0.057105942,0.68539226,0.29412513971328735,0.49511367082595825,0.5364692211151123,0.5513529777526855
13.017578125,0.12926685,0.3445114,0.27774494886398315,0.35660266876220703,0.6563067436218262,0.3114544451236725
13.0224609375,0.28920132,0.090181166,0.23623822629451752,0.1790781468153,0.5424515008926392,0.16798941791057587
13.02734375,0.39293394,0.16057183,0.1892901510000229,0.13233011960983276,0.25361841917037964,0.16721192002296448
13.0322265625,0.47583318,0.1829912,0.09990676492452621,0.1247190535068512,-0.0806141197681427,0.14893729984760284
13.037109375,0.56121082,-0.0017849238,-0.06205655261874199,0.04901654273271561,-0.25766631960868835,0.02005462348461151
13.0419921875,0.59876075,-0.025700368,-0.2665768265724182,-0.05156669393181801,-0.3065023124217987,-0.06308478862047195
13.046875,0.58372176,-0.13061879,-0.41803866624832153,-0.19956134259700775,-0.41644126176834106,-0.2044500708580017
13.0517578125,0.62056831,-0.50113633,-0.45856186747550964,-0.465718150138855,-0.5592663884162903,-0.45446285605430603
13.056640625,0.7346649,-0.67453885,-0.4757787883281708,-0.594826877117157,-0.6712513566017151,-0.6167458891868591
13.0615234375,0.72129678,-0.45270455,-0.4958237409591675,-0.5421386957168579,-0.6807100176811218,-0.538639485836029
13.06640625,0.61106425,-0.3986149,-0.4774150252342224,-0.5380153656005859,-0.5728141665458679,-0.5414810180664062
13.0712890625,0.48650154,-0.68307006,-0.4175349473953247,-0.7074500918388367,-0.5411324501037598,-0.7119407653808594
13.076171875,0.30228442,-0.86471997,-0.3361157178878784,-0.8356412649154663,-0.5460357069969177,-0.7850180268287659
13.0810546875,0.068068798,-0.71897113,-0.2705742120742798,-0.8162461519241333,-0.5039791464805603,-0.7262110710144043
13.0859375,-0.074785081,-0.8089093,-0.21592086553573608,-0.7453831434249878,-0.490812212228775,-0.6349568963050842
13.0908203125,-0.23870775,-0.49831482,-0.1385529637336731,-0.47191357612609863,-0.47131073474884033,-0.507773756980896
13.095703125,-0.45185993,-0.04812471,-0.04340796172618866,-0.11749853193759918,-0.4273775517940521,-0.22616362571716309
13.1005859375,-0.62167926,0.021608795,0.1213875412940979,0.14834915101528168,-0.2782818078994751,0.13080574572086334
13.10546875,-0.73038943,0.60295416,0.3626643419265747,0.6129981279373169,0.022744426503777504,0.6025419235229492
13.1103515625,-0.75933687,1.1354857,0.5721394419670105,0.8538685441017151,0.41090622544288635,0.9636190533638
13.115234375,-0.75693446,0.96300443,0.6911876201629639,0.9212723970413208,0.8971768617630005,0.9805884957313538
13.1201171875,-0.66069083,0.82079682,0.6752200722694397,0.8108236193656921,1.2158321142196655,0.7894355058670044
13.125,-0.53143992,0.65050424,0.556853175163269,0.6717525124549866,1.3480308055877686,0.6600536108016968
13.1298828125,-0.53349881,0.47954534,0.4747893810272217,0.5825532674789429,1.330307960510254,0.595124363899231
13.134765625,-0.47569412,0.55042247,0.4305734932422638,0.5418364405632019,1.0493578910827637,0.5944522023200989
13.1396484375,-0.24046424,0.46320238,0.3904528021812439,0.43371325731277466,0.663770854473114,0.5130950212478638
13.14453125,-0.15874682,0.38325102,0.337019145488739,0.36533331871032715,0.3269575834274292,0.41584837436676025
13.1494140625,-0.13688138,0.34730848,0.2050323337316513,0.28606322407722473,0.10328743606805801,0.3328959047794342
13.154296875,-0.047448705,0.11447947,0.026514077559113503,0.08104796707630157,-0.021602481603622437,0.07790231704711914
13.1591796875,0.059603499,-0.32528618,-0.14312399923801422,-0.34430235624313354,-0.13810813426971436,-0.3331051766872406
13.1640625,0.15397285,-0.72910917,-0.27101612091064453,-0.6448095440864563,-0.24297624826431274,-0.6177976131439209
13.1689453125,0.18291423,-0.62499954,-0.33290866017341614,-0.6462082266807556,-0.322087824344635,-0.6366323232650757
13.173828125,0.21990923,-0.45468313,-0.4055805504322052,-0.5778263807296753,-0.4241422712802887,-0.5755921006202698
13.1787109375,0.27140984,-0.60388555,-0.46801504492759705,-0.605535089969635,-0.5139192342758179,-0.5800102949142456
13.18359375,0.29485635,-0.61059551,-0.48637717962265015,-0.6199124455451965,-0.5516185760498047,-0.5861271619796753
13.1884765625,0.25473527,-0.53718342,-0.49881601333618164,-0.5304914116859436,-0.5053087472915649,-0.5143755674362183
13.193359375,0.17226277,-0.40006909,-0.49174943566322327,-0.3993077576160431,-0.4160127639770508,-0.39473041892051697
13.1982421875,0.15704932,-0.25153435,-0.4312003254890442,-0.28634336590766907,-0.3376123309135437,-0.27304375171661377
13.203125,0.20416412,-0.23090925,-0.29484838247299194,-0.21670512855052948,-0.25017908215522766,-0.27861401438713074
13.2080078125,0.19773282,-0.13644061,-0.12375248223543167,-0.07899681478738785,-0.1736588329076767,-0.10755279660224915
13.212890625,0.15731565,0.16791735,0.019596107304096222,0.26588159799575806,-0.08072934299707413,0.2605615556240082
13.2177734375,0.073680436,0.78805328,0.1279604434967041,0.7020191550254822,-0.0123971002176404,0.7595025897026062
13.22265625,0.033268567,1.1088749,0.15256722271442413,0.6971235275268555,-0.08635072410106659,0.9725747108459473
13.2275390625,0.14029857,0.40135967,0.10187176614999771,0.41545602679252625,-0.1581840217113495,0.48638632893562317
13.232421875,0.2556224,-0.31644073,0.07753819972276688,-0.12751059234142303,-0.09862219542264938,-0.1012272834777832
13.2373046875,0.2372344,-0.29074262,0.06290459632873535,-0.30915263295173645,0.01517209131270647,-0.30266866087913513
13.2421875,0.1237977,-0.28220088,0.03401301056146622,-0.3122085630893707,0.09441494941711426,-0.27778130769729614
13.2470703125,0.069211668,-0.3524551,0.038298435509204865,-0.3274354636669159,0.1477339267730713,-0.3968084752559662
13.251953125,0.054159097,-0.31700181,0.05850686877965927,-0.2405165433883667,0.2067594826221466,-0.27930769324302673
13.2568359375,0.018045004,-0.042046879,0.1243632361292839,-0.03261565417051315,0.18330052495002747,-0.03377484157681465
13.26171875,0.0059919009,0.30121423,0.19535237550735474,0.22577957808971405,0.11531784385442734,0.23394735157489777
13.2666015625,0.011462499,0.35724678,0.18326304852962494,0.34878548979759216,0.12797117233276367,0.36702704429626465
13.271484375,-0.016206665,0.33458867,0.16965916752815247,0.3588029742240906,0.14868056774139404,0.3805347681045532
13.2763671875,-0.065155725,0.42026902,0.17398440837860107,0.38554856181144714,0.09877219051122665,0.36482399702072144
13.28125,-0.08615696,0.37948368,0.16647958755493164,0.4382472038269043,0.07541113346815109,0.40788739919662476
13.2861328125,-0.084948938,0.50638329,0.16178056597709656,0.5086725950241089,0.04156193509697914,0.5724307298660278
13.291015625,-0.16767199,0.69553445,0.1573272943496704,0.5077219009399414,-0.04854140803217888,0.7079468965530396
13.2958984375,-0.21611332,0.43629112,0.11987302452325821,0.34120920300483704,-0.10199453681707382,0.36794236302375793
13.30078125,-0.067752439,-0.22297727,0.04439431056380272,-0.20624232292175293,-0.10216698795557022,-0.18885916471481323
13.3056640625,-0.014076027,-0.73716539,-0.007199281360954046,-0.6168360710144043,-0.0848960354924202,-0.6244811415672302
13.310546875,-0.14143322,-0.43306143,-0.023155013099312782,-0.35066497325897217,-0.08144082129001617,-0.41213610768318176
13.3154296875,-0.15319153,0.074787583,-0.0364486388862133,-0.11207666248083115,-0.04780403897166252,-0.16668488085269928
13.3203125,-0.11416637,-0.081850357,-0.03714197501540184,-0.10887337476015091,-0.012891682796180248,-0.1338239461183548
13.3251953125,-0.13138406,-0.32467393,-0.04730968177318573,-0.26365768909454346,-0.010468903928995132,-0.2752379775047302
13.330078125,-0.097453815,-0.27809919,-0.07536160200834274,-0.30899685621261597,0.06484218686819077,-0.3320910632610321
13.3349609375,-0.027931844,-0.33108776,-0.11438831686973572,-0.32377082109451294,0.09445996582508087,-0.3253780007362366
13.33984375,-0.054253582,-0.33108096,-0.15448591113090515,-0.32075533270835876,-0.007435073610395193,-0.3214648365974426
13.3447265625,-0.13906186,-0.26992966,-0.16471771895885468,-0.22598232328891754,-0.04187675192952156,-0.23001359403133392
13.349609375,-0.14627826,-0.055099735,-0.1474374234676361,-0.04975046589970589,-0.020523851737380028,-0.05384264513850212
13.3544921875,-0.090155223,0.18283157,-0.12280339002609253,0.14688046276569366,-0.003640343202278018,0.15526816248893738
13.359375,-0.085762103,0.31640209,-0.10503440350294113,0.2361745834350586,0.004823906812816858,0.2414971888065338
13.3642578125,-0.13281296,0.084544832,-0.121076799929142,-0.00924359168857336,-0.018919814378023148,-0.09075827896595001
13.369140625,-0.18072562,-0.59553504,-0.17466722428798676,-0.5950371623039246,-0.08841785043478012,-0.5352383852005005
13.3740234375,-0.14109663,-0.88760362,-0.188653364777565,-0.8106567859649658,-0.11344967037439346,-0.7387024164199829
13.37890625,-0.020068847,-0.55818044,-0.15759149193763733,-0.536868155002594,0.0021734090987592936,-0.49826011061668396
13.3837890625,0.053225694,-0.10705899,-0.1123901829123497,-0.1419173926115036,0.12830200791358948,-0.14145798981189728
13.388671875,0.15458339,0.28500889,-0.04733334109187126,0.10394811630249023,0.21711201965808868,0.12880584597587585
13.3935546875,0.25171293,0.11231731,-0.011022343300282955,0.04146168380975723,0.2937111258506775,0.05496741458773613
13.3984375,0.29791461,-0.25253236,-0.01631336845457554,-0.10674752295017242,0.2791382074356079,-0.07017630338668823
13.4033203125,0.20610658,0.10441959,0.012674879282712936,0.05020371824502945,0.1829141229391098,0.07569529116153717
13.408203125,0.036224263,0.34619633,0.05677838996052742,0.28639644384384155,0.0778709128499031,0.27872687578201294
13.4130859375,0.025874486,0.30814459,0.1069922149181366,0.37810367345809937,0.025528203696012497,0.40268227458000183
13.41796875,0.30054354,0.51445271,0.19988664984703064,0.45168134570121765,0.012714223004877567,0.4583966135978699
13.4228515625,0.61991458,0.52130118,0.2789217531681061,0.519795835018158,0.0443769246339798,0.5159658193588257
13.427734375,0.80161318,0.51334311,0.334229052066803,0.5814642310142517,0.10636255890130997,0.5733722448348999
13.4326171875,0.86681272,0.60933172,0.39832720160484314,0.6355540156364441,0.20618122816085815,0.642606794834137
13.4375,0.81756424,0.65518759,0.4746202528476715,0.6802173852920532,0.26560118794441223,0.7068307399749756
13.4423828125,0.71408708,0.69814675,0.5328052639961243,0.651636004447937,0.25009140372276306,0.6871333718299866
13.447265625,0.62010835,0.50505306,0.4524483382701874,0.4518872797489166,0.1829909235239029,0.49306628108024597
13.4521484375,0.39575336,0.1523765,0.2334292083978653,0.18140919506549835,0.09630973637104034,0.1999000459909439
13.45703125,-0.019845078,-0.1184271,0.00643869349732995,-0.10263638943433762,-0.02104044519364834,-0.05398629233241081
13.4619140625,-0.38459794,-0.22306691,-0.12129084765911102,-0.19794894754886627,-0.15362490713596344,-0.18863382935523987
13.466796875,-0.61600897,-0.15118579,-0.11125118285417557,-0.12690824270248413,-0.2736799418926239,-0.1594715118408203
13.4716796875,-0.73082093,0.0067751592,-0.02674749307334423,-0.04048615321516991,-0.34524041414260864,-0.03472807630896568
13.4765625,-0.74249391,-0.019121697,0.005407505668699741,-0.04309745505452156,-0.38095375895500183,-0.05469512566924095
13.4814453125,-0.81530861,-0.13985627,-0.07030195742845535,-0.14365018904209137,-0.4354729652404785,-0.15810106694698334
13.486328125,-0.94467355,-0.26713306,-0.2162514626979828,-0.2613780200481415,-0.4575430154800415,-0.2868165671825409
13.4912109375,-1.0687006,-0.36101637,-0.32170528173446655,-0.34083330631256104,-0.47058993577957153,-0.3397011160850525
13.49609375,-1.1717981,-0.35607293,-0.3109833002090454,-0.368353933095932,-0.5373719930648804,-0.3281717598438263
13.5009765625,-1.2556478,-0.0024244495,-0.9024398326873779,-0.05929136648774147,-0.9559386372566223,0.15690727531909943
13.505859375,-1.4021352,-0.13456523,-0.8602301478385925,-0.28797590732574463,-1.0049294233322144,-0.5168370008468628
13.5107421875,-1.4881095,-0.81588622,-0.9799301028251648,-0.6868606209754944,-1.0297657251358032,-0.8884790539741516
13.515625,-1.4834075,-0.66685088,-1.1921179294586182,-0.8188337087631226,-1.1140855550765991,-1.0006548166275024
13.5205078125,-1.7366564,-0.48739023,-1.264028549194336,-0.9440436363220215,-1.1982656717300415,-1.1388909816741943
13.525390625,-2.2259146,-1.8082776,-1.2689239978790283,-1.5749448537826538,-1.3095648288726807,-1.4989444017410278
13.5302734375,-1.9617709,-2.9370387,-1.5413780212402344,-2.02929425239563,-1.5672872066497803,-2.033388614654541
13.53515625,-0.06184148,-3.1051605,-1.8857237100601196,-2.5467369556427,-1.5730724334716797,-2.277466058731079
13.5400390625,3.1208421,-2.4434429,-1.472393274307251,-1.7423940896987915,-0.7036126255989075,-1.5270365476608276
13.544921875,6.2698721,0.26615368,0.23197683691978455,0.5083093643188477,1.1364668607711792,0.6559621095657349
13.5498046875,7.0419989,4.1136615,2.866356134414673,3.803563356399536,3.37034273147583,3.8394012451171875
13.5546875,4.828834,5.8227164,4.762313365936279,6.073568820953369,4.852771759033203,6.0318732261657715
13.5595703125,1.6252428,4.5062392,4.324316501617432,5.1051926612854,4.524762153625488,5.186804294586182
13.564453125,-0.55587703,2.0754555,2.1911580562591553,2.1957921981811523,2.6901943683624268,2.2889719009399414
13.5693359375,-0.90013533,0.13448393,0.053617917001247406,-0.15527041256427765,0.6788164377212524,-0.19289958477020264
13.57421875,-0.65309542,-1.1411129,-0.8482856750488281,-1.3090156316757202,-0.4110548198223114,-1.0900709629058838
13.5791015625,-0.80627833,-1.4399106,-0.6864288449287415,-1.4220545291900635,-0.5334728360176086,-1.0522674322128296
13.583984375,-0.93025544,-1.2181695,-0.6853218674659729,-1.278794765472412,-0.4958195388317108,-0.9221461415290833
13.5888671875,-0.9055374,-1.1016276,-0.8734045624732971,-1.1456204652786255,-0.565207302570343,-0.9439746737480164
13.59375,-0.90726163,-0.78778791,-0.8529344797134399,-0.7047512531280518,-0.61266028881073,-0.9099339842796326
13.5986328125,-0.95181896,-0.14694453,-0.6087698340415955,-0.19288606941699982,-0.689262866973877,-0.3492630422115326
13.603515625,-0.95392061,0.43782973,-0.32484444975852966,0.28235924243927,-0.7177619934082031,0.3250374495983124
13.6083984375,-0.83966044,0.38947457,-0.23174212872982025,0.3505457639694214,-0.6625030040740967,0.2873530983924866
13.61328125,-0.69421625,0.046982859,-0.1235358938574791,0.17165669798851013,-0.64815753698349,0.16636203229427338
13.6181640625,-0.60587295,0.20741464,0.06457065045833588,0.3182308077812195,-0.6252933740615845,0.3218154311180115
13.623046875,-0.56183918,0.73266332,0.32061731815338135,0.6788725256919861,-0.5815445184707642,0.6609043478965759
13.6279296875,-0.50143792,1.0184608,0.5369876623153687,0.7291033267974854,-0.5041009187698364,0.8214045763015747
13.6328125,-0.3982596,0.68278494,0.3471074402332306,0.5704832077026367,-0.3641442656517029,0.6244522929191589
13.6376953125,-0.24839138,-0.094196179,-0.18447895348072052,-0.07585859298706055,-0.23564699292182922,-0.004959288518875837
13.642578125,0.0048014555,-1.0037718,-0.6520203351974487,-1.0154327154159546,-0.1434469223022461,-0.9417386651039124
13.6474609375,0.23366879,-1.606697,-0.8631876707077026,-1.5222108364105225,-0.07200013846158981,-1.4052331447601318
13.65234375,0.24289525,-1.4467772,-0.8077892661094666,-1.5261667966842651,-0.035528529435396194,-1.3474395275115967
13.6572265625,0.28951986,-0.99707286,-0.6115602254867554,-0.9308805465698242,-0.02761773206293583,-0.985338568687439
13.662109375,0.33049719,-0.34497172,-0.3391875922679901,-0.3621845245361328,-0.03646940737962723,-0.3595585525035858
13.6669921875,0.23929233,0.03788336,-0.1032634750008583,-0.07669523358345032,0.013230772688984871,-0.0933912917971611
13.671875,0.16563331,-0.0060536942,-0.11426440626382828,-0.09266438335180283,0.11663657426834106,-0.16427533328533173
13.6767578125,0.21716204,-0.33509514,-0.2228303700685501,-0.24994327127933502,0.22671577334403992,-0.2625736892223358
13.681640625,0.22942779,-0.21140445,-0.21754592657089233,-0.12508676946163177,0.32016679644584656,-0.15448854863643646
13.6865234375,0.082293228,0.26853553,-0.09742207825183868,0.1485220491886139,0.29725006222724915,0.17109866440296173
13.69140625,0.092654562,0.3495633,0.038776639848947525,0.3301064670085907,0.1948174238204956,0.327402800321579
13.6962890625,0.12136234,0.30410928,0.13557544350624084,0.3313424587249756,0.08895503729581833,0.38038721680641174
13.701171875,0.057850624,0.39332238,0.2028048187494278,0.28242063522338867,0.010353868827223778,0.32500290870666504
13.7060546875,0.038677625,0.087345279,0.15958376228809357,0.0924072116613388,0.009679289534687996,0.08975916355848312
13.7109375,0.011687856,-0.20798992,0.08817826211452484,-0.09991587698459625,0.05148088559508324,-0.10618775337934494
13.7158203125,-0.024332627,0.039758568,0.18013523519039154,0.054271627217531204,0.05378267914056778,0.0957021564245224
13.720703125,-0.18242943,0.41246484,0.24658900499343872,0.3005145788192749,0.005722029600292444,0.33860352635383606
13.7255859375,-0.3072305,0.31383304,0.26368075609207153,0.3687412142753601,-0.05946725979447365,0.3964194357395172
13.73046875,-0.33314327,0.38099022,0.33392778038978577,0.4166239798069,-0.11415327340364456,0.3978523015975952
13.7353515625,-0.34698912,0.60541381,0.36669012904167175,0.523198664188385,-0.19044435024261475,0.5218543410301208
13.740234375,-0.32026145,0.56914408,0.36548590660095215,0.545564591884613,-0.24299488961696625,0.5509225726127625
13.7451171875,-0.35715365,0.46424707,0.3363110423088074,0.4654521942138672,-0.25653356313705444,0.43898656964302063
13.75,-0.37841997,0.42224191,0.23137065768241882,0.35846319794654846,-0.27828025817871094,0.3768143653869629
13.7548828125,-0.32342883,0.22911894,0.1522447019815445,0.19032086431980133,-0.2871760427951813,0.16913987696170807
13.759765625,-0.13976629,-0.12474029,0.15128783881664276,-0.05025984346866608,-0.27520257234573364,-0.03373116999864578
13.7646484375,-0.04800685,-0.066576171,0.20417724549770355,0.030836323276162148,-0.1901502013206482,0.024188747629523277
13.76953125,-0.13348769,0.43444816,0.20578093826770782,0.3207968771457672,-0.08531558513641357,0.32638782262802124
13.7744140625,-0.088827011,0.56909651,0.05430414527654648,0.4559481739997864,-0.06372120976448059,0.3180777132511139
13.779296875,0.10227318,-0.10009521,-0.07717632502317429,-0.08264513313770294,-0.026482587680220604,-0.14784640073776245
13.7841796875,0.23622506,-0.64542461,-0.08752070367336273,-0.5141230821609497,0.05226394906640053,-0.4592322111129761
13.7890625,0.288739,-0.30026427,-0.15189789235591888,-0.2847486734390259,0.11631891131401062,-0.34754085540771484
13.7939453125,0.31643484,0.065759083,-0.22818779945373535,-0.10694198310375214,0.2297152429819107,-0.1613733321428299
13.798828125,0.50415448,-0.18383497,-0.18861424922943115,-0.17589212954044342,0.374880850315094,-0.2095879167318344
13.8037109375,0.6852972,-0.41051887,-0.12781278789043427,-0.40355122089385986,0.4534299373626709,-0.38011568784713745
13.80859375,0.71321681,-0.47481981,-0.10628566890954971,-0.5795845985412598,0.4723471403121948,-0.47928571701049805
13.8134765625,0.71022254,-0.69207744,-0.17722848057746887,-0.7534731030464172,0.5468104481697083,-0.7229446768760681
13.818359375,0.76841751,-1.1109278,-0.28964531421661377,-1.0781173706054688,0.6142065525054932,-0.9966126680374146
13.8232421875,0.84236463,-1.1303632,-0.28821781277656555,-1.1491572856903076,0.6196181178092957,-0.9837523102760315
13.828125,0.75251075,-0.98401823,-0.2532951533794403,-1.1274770498275757,0.6154621243476868,-0.9391688108444214
13.8330078125,0.5459393,-1.1793141,-0.2930784821510315,-1.1438004970550537,0.5286033749580383,-1.0490165948867798
13.837890625,0.37076725,-0.63994299,-0.43995940685272217,-0.6203634142875671,0.3616275191307068,-0.8049430251121521
13.8427734375,0.12061799,0.22892842,-0.4456685483455658,0.04213861748576164,0.1932467818260193,-0.07414663583040237
13.84765625,-0.089213345,0.3240751,-0.04029136523604393,0.4229556918144226,-0.016208598390221596,0.43388432264328003
13.8525390625,-0.235936,0.62290991,0.5213606953620911,0.73520827293396,-0.20785215497016907,0.7943083047866821
13.857421875,-0.49905178,1.341816,0.8690140843391418,1.0353480577468872,-0.3255470097064972,1.1932780742645264
13.8623046875,-0.68084876,1.4221991,0.8336037993431091,1.061339020729065,-0.4188586175441742,1.2146198749542236
13.8671875,-0.63595603,0.71165459,0.48275646567344666,0.8086180686950684,-0.482832133769989,0.8326695561408997
13.8720703125,-0.64466841,0.38456208,0.036092787981033325,0.49995872378349304,-0.5577569007873535,0.5166804194450378
13.876953125,-0.80582487,0.43586418,-0.18349234759807587,0.39799579977989197,-0.6215125918388367,0.3485942482948303
13.8818359375,-0.86050682,0.32567158,-0.12483596801757812,0.2746032178401947,-0.5421279072761536,0.17634771764278412
13.88671875,-0.71338848,0.019861977,-0.0776236280798912,0.1383342146873474,-0.4683716893196106,0.05987470597028732
13.8916015625,-0.53686357,0.15422639,-0.0918232798576355,0.21226702630519867,-0.4234251081943512,0.16442587971687317
13.896484375,-0.45598445,0.54651987,0.00042669285903684795,0.42046213150024414,-0.33454927802085876,0.43046292662620544
13.9013671875,-0.38726317,0.63607359,0.18294358253479004,0.4505974054336548,-0.3038617968559265,0.537775456905365
13.90625,-0.29298623,0.38192487,0.1039704754948616,0.28440287709236145,-0.2752661406993866,0.23947027325630188
13.9111328125,-0.17862185,-0.17642017,-0.15438520908355713,-0.12285006046295166,-0.180866077542305,-0.09415759146213531
13.916015625,-0.014812868,-0.39512642,-0.2295963019132614,-0.3398010730743408,-0.06824605166912079,-0.33435389399528503
13.9208984375,0.11050378,-0.27104009,-0.1420256346464157,-0.23246034979820251,0.03067067079246044,-0.2978554964065552
13.92578125,0.10593032,-0.053051289,-0.01166046317666769,-0.07392378151416779,0.14625610411167145,-0.16736795008182526
13.9306640625,0.089757035,0.11239642,-0.028919747099280357,-0.023410581052303314,0.17785029113292694,-0.09695405513048172
13.935546875,0.19894233,-0.19221679,-0.20812149345874786,-0.28424787521362305,0.13855189085006714,-0.2597099542617798
13.9404296875,0.36568852,-0.86032849,-0.33176669478416443,-0.8052306175231934,0.16917389631271362,-0.7929366230964661
13.9453125,0.30307149,-0.8669558,-0.3427845537662506,-0.7834965586662292,0.1990792602300644,-0.7962375283241272
13.9501953125,0.18954878,-0.43177327,-0.19218754768371582,-0.5016088485717773,0.21332918107509613,-0.4436180591583252
13.955078125,0.32806973,-0.25319526,-0.08355262130498886,-0.36399045586586,0.21011507511138916,-0.35881176590919495
13.9599609375,0.41410698,-0.42976233,-0.15097033977508545,-0.3260824978351593,0.17368310689926147,-0.35197022557258606
13.96484375,0.24706855,-0.23125596,-0.2516119182109833,-0.24545110762119293,0.21714723110198975,-0.25738638639450073
13.9697265625,0.25302978,-0.056355061,-0.27289408445358276,-0.14306645095348358,0.24961234629154205,-0.15088272094726562
13.974609375,0.30563377,-0.21640653,-0.20739401876926422,-0.12566137313842773,0.22633975744247437,-0.14221838116645813
13.9794921875,0.19166676,-0.012226309,-0.1761559545993805,-0.0748450830578804,0.20770761370658875,-0.09420596063137054
13.984375,0.1831078,-0.044254897,-0.13917677104473114,-0.07795446366071701,0.18115587532520294,-0.11350369453430176
13.9892578125,0.23126031,-0.15940236,-0.018614880740642548,-0.08990922570228577,0.13593581318855286,-0.13218899071216583
13.994140625,0.16034941,0.025918863,0.06816952675580978,0.006850816309452057,0.14633239805698395,0.04902133345603943
13.9990234375,0.076954426,0.38868802,-0.02027825266122818,0.1918865442276001,0.12170752882957458,0.25341060757637024
14.00390625,-0.033141836,0.92510032,0.5112865567207336,0.8504730463027954,0.26919153332710266,0.951764702796936
14.0087890625,-0.18818273,1.1825213,0.44536271691322327,0.8809926509857178,0.23868149518966675,0.9865390658378601
14.013671875,-0.15663535,0.8175679,0.4177757799625397,0.6186702251434326,0.18010255694389343,0.723713755607605
14.0185546875,-0.071888421,0.015988494,0.3107262849807739,0.11318056285381317,0.11200693249702454,0.09711045026779175
14.0234375,0.030078797,-0.52894023,0.04972577467560768,-0.4453423023223877,0.044986750930547714,-0.4446776211261749
14.0283203125,0.11397048,-0.42743255,-0.08330389857292175,-0.35139304399490356,0.04775039479136467,-0.42173075675964355
14.033203125,0.019929434,-0.085698635,-0.08803883194923401,-0.16317318379878998,0.060309480875730515,-0.17336338758468628
14.0380859375,-0.073472615,0.00017637107,-0.012957798317074776,-0.09468091279268265,0.03788187727332115,-0.09939210116863251
14.04296875,0.0080425083,-0.25183775,0.13204431533813477,-0.167724609375,0.002767786616459489,-0.15644529461860657
14.0478515625,-0.04556283,-0.10017118,0.13542743027210236,-0.05617249011993408,-0.03763891011476517,-0.0640019103884697
14.052734375,-0.21418834,0.28321924,0.09554854780435562,0.1941089779138565,-0.0590028278529644,0.189473494887352
14.0576171875,-0.14194976,0.34383034,0.08658204972743988,0.3003430962562561,-0.08638247102499008,0.27693745493888855
14.0625,-0.077614135,0.17495639,-0.023325076326727867,0.1865990310907364,-0.12393181025981903,0.17514611780643463
14.0673828125,-0.11023726,0.0053163614,-0.13695116341114044,-0.01682307757437229,-0.10283631086349487,-0.007900157012045383
14.072265625,-0.078517635,-0.2000825,-0.19443701207637787,-0.18514756858348846,-0.060705386102199554,-0.17927248775959015
14.0771484375,-0.050733577,-0.23681958,-0.27470627427101135,-0.146099254488945,-0.07399889826774597,-0.17155715823173523
14.08203125,-0.089147134,0.090144306,-0.2832864224910736,-0.011174064129590988,-0.15208186209201813,0.014143758453428745
14.0869140625,-0.09957203,0.074269466,-0.20888341963291168,-0.007467722985893488,-0.17046967148780823,-0.0463012158870697
14.091796875,-0.058077001,-0.2143185,-0.14065824449062347,-0.2515046000480652,-0.18257513642311096,-0.2716507911682129
14.0966796875,-0.092624812,-0.56582629,-0.0661170706152916,-0.49825623631477356,-0.2186233550310135,-0.4734583795070648
14.1015625,-0.16590423,-0.59834045,-0.05335212126374245,-0.5400962829589844,-0.2094983607530594,-0.54531329870224
14.1064453125,-0.19104896,-0.42268335,-0.11894575506448746,-0.39221662282943726,-0.2052658349275589,-0.410411536693573
14.111328125,-0.22414148,-0.20014107,-0.10145436972379684,-0.138809472322464,-0.18797409534454346,-0.2026209533214569
14.1162109375,-0.29055632,0.23107502,-0.04218951240181923,0.1626562774181366,-0.1414824277162552,0.12348408997058868
14.12109375,-0.26537923,0.42687289,-0.025816015899181366,0.3798635005950928,-0.14547277987003326,0.3621722459793091
14.1259765625,-0.19511459,0.4761127,-0.0179694015532732,0.41298791766166687,-0.14281082153320312,0.4266093671321869
14.130859375,-0.0029694245,0.43397264,-0.03227723389863968,0.305837482213974,-0.09469650685787201,0.2378777414560318
14.1357421875,0.1064447,-0.10355707,-0.010946930386126041,-0.08578123897314072,-0.05152428522706032,-0.07788340747356415
14.140625,0.13684632,-0.45542714,0.04836007207632065,-0.3454386293888092,0.009064820595085621,-0.2993530035018921
14.1455078125,0.23375398,-0.17957348,0.046600330621004105,-0.22628483176231384,0.1083138957619667,-0.25865474343299866
14.150390625,0.15635914,-0.079600864,0.03083726204931736,-0.13167797029018402,0.22647802531719208,-0.16257832944393158
14.1552734375,0.076540789,-0.18522023,-0.0020699489396065474,-0.19065481424331665,0.2912367582321167,-0.20875327289104462
14.16015625,0.2294665,-0.32262222,-0.07047488540410995,-0.28758925199508667,0.2493099570274353,-0.3138401210308075
14.1650390625,0.4322795,-0.30277817,-0.05698167905211449,-0.21962717175483704,0.16040274500846863,-0.23861029744148254
14.169921875,0.62093553,-0.010895369,0.09927884489297867,-0.04099959507584572,0.18598082661628723,-0.03744910657405853
14.1748046875,0.78716224,0.17974026,0.29915034770965576,0.12663881480693817,0.4012291133403778,0.11592841893434525
14.1796875,0.8566518,0.2219631,0.4605046808719635,0.30885106325149536,0.6753460764884949,0.2989721894264221
14.1845703125,0.82690155,0.55581924,0.5363315343856812,0.46327587962150574,0.8222380876541138,0.5071415901184082
14.189453125,0.63885336,0.67046059,0.5367634892463684,0.5043842792510986,0.7960507273674011,0.536820650100708
14.1943359375,0.41143004,0.29310819,0.5369962453842163,0.4334636926651001,0.6800252199172974,0.4533616006374359
14.19921875,0.24282875,0.39762215,0.5347542762756348,0.4972236752510071,0.5447316765785217,0.5626837015151978
14.2041015625,0.0023853647,0.77422854,0.5080628395080566,0.6259376406669617,0.40485525131225586,0.7073490023612976
14.208984375,-0.28399866,0.58183549,0.4025047719478607,0.5331330299377441,0.23966537415981293,0.6473395228385925
14.2138671875,-0.56131407,0.29705226,0.16444535553455353,0.3328971564769745,0.007079034578055143,0.3864811658859253
14.21875,-0.65053603,0.12562162,-0.1623421311378479,0.14779455959796906,-0.2743878662586212,0.20011936128139496
14.2236328125,-0.65921811,0.044397895,-0.39219188690185547,0.018386946991086006,-0.5296539664268494,0.07346361130475998
14.228515625,-0.73749791,-0.11020586,-0.4310966730117798,-0.15780429542064667,-0.6926247477531433,-0.15678167343139648
14.2333984375,-0.77540851,-0.42036339,-0.4379885494709015,-0.3368607461452484,-0.7760913372039795,-0.3799903392791748
14.23828125,-0.78287915,-0.33936609,-0.598548173904419,-0.3655504286289215,-0.8589833378791809,-0.3678218424320221
14.2431640625,-0.93527172,-0.28238453,-0.806333601474762,-0.34704598784446716,-0.9659799933433533,-0.3822321593761444
14.248046875,-1.0177179,-0.50902388,-0.9347937703132629,-0.33220550417900085,-1.0827237367630005,-0.5201802253723145
14.2529296875,-1.0517047,-0.086137173,-0.9890035390853882,-0.19435440003871918,-1.1466636657714844,-0.5764448642730713
14.2578125,-1.1202341,0.073718039,-1.0629620552062988,-0.17150510847568512,-1.1564216613769531,-0.6979891657829285
14.2626953125,-1.146279,-0.66503164,-1.2047873735427856,-0.7550339102745056,-1.2083473205566406,-1.0364829301834106
14.267578125,-1.2634257,-1.4638024,-1.3648521900177002,-1.4384163618087769,-1.2825106382369995,-1.4442317485809326
14.2724609375,-1.7794977,-2.2586981,-1.5277475118637085,-1.7329622507095337,-1.4247615337371826,-1.752397060394287
14.27734375,-1.843092,-3.0852048,-1.839069128036499,-2.1234543323516846,-1.7718654870986938,-2.1206037998199463
14.2822265625,-0.32805125,-3.3597771,-2.0859148502349854,-2.6021182537078857,-2.0379958152770996,-2.2658181190490723
14.287109375,2.676095,-2.2859223,-1.448405385017395,-1.4893158674240112,-1.348494291305542,-1.352951169013977
14.2919921875,5.7061336,0.80370845,0.6740860939025879,0.9516031742095947,0.752244234085083,0.9828298091888428
14.296875,6.2047945,4.5273076,3.6562819480895996,4.1984076499938965,3.6509342193603516,4.049813747406006
14.3017578125,3.7374217,6.2079496,5.832298278808594,6.3502984046936035,5.906928539276123,6.075841903686523
14.306640625,0.4210423,4.9650968,5.664996147155762,5.611457347869873,5.865983963012695,5.677522659301758
14.3115234375,-1.5305358,3.0389569,3.331217050552368,3.3733890056610107,3.636685609817505,3.384352207183838
14.31640625,-1.4565905,1.4019244,0.6872549653053284,0.9324795007705688,0.9565937519073486,0.8094369769096375
14.3212890625,-0.68218906,-0.36421222,-0.7387019395828247,-0.5713128447532654,-0.6122478246688843,-0.5517958998680115
14.326171875,-0.47593513,-1.2647968,-0.8421052098274231,-1.3558939695358276,-0.7385866045951843,-0.8898133635520935
14.3310546875,-0.55214164,-1.309783,-0.8186073899269104,-1.3512901067733765,-0.5986654162406921,-0.9849299788475037
14.3359375,-0.50357453,-1.5875301,-1.0016627311706543,-1.4798328876495361,-0.7246302366256714,-1.1173279285430908
14.3408203125,-0.50890938,-1.5712927,-1.013624668121338,-1.5256950855255127,-0.808164656162262,-1.2831693887710571
14.345703125,-0.58092767,-1.5425573,-0.91617751121521,-1.5547611713409424,-0.8950698971748352,-1.487526535987854
14.3505859375,-0.53517185,-1.5241188,-0.7707166075706482,-1.4756247997283936,-0.8945065140724182,-1.5094857215881348
14.35546875,-0.43632048,-1.0742075,-0.6896800398826599,-1.159208059310913,-0.8121508955955505,-1.2338323593139648
14.3603515625,-0.39164999,-0.71490133,-0.6681818962097168,-0.6091837286949158,-0.7554729580879211,-0.8880813717842102
14.365234375,-0.28018237,-0.15011311,-0.5301792025566101,-0.15426363050937653,-0.7030685544013977,-0.38352149724960327
14.3701171875,-0.17477691,0.50503436,-0.3204517960548401,0.3671484589576721,-0.5876274108886719,0.4138178825378418
14.375,-0.2033644,0.61509378,-0.06704447418451309,0.4934512972831726,-0.45069676637649536,0.6443706154823303
14.3798828125,-0.19340096,0.41524499,0.04264124482870102,0.3923929035663605,-0.353474497795105,0.43850892782211304
14.384765625,-0.16096139,0.34114657,-0.11146201938390732,0.2683084309101105,-0.2646808922290802,0.2926443815231323
14.3896484375,-0.092529998,-0.020304899,-0.23796963691711426,-0.06463940441608429,-0.13474275171756744,-0.07135274261236191
14.39453125,0.11894062,-0.55789893,-0.2186046689748764,-0.5119963884353638,0.009949848055839539,-0.43067407608032227
14.3994140625,0.23871766,-0.65199074,-0.16252900660037994,-0.590911328792572,0.11118488013744354,-0.573520302772522
14.404296875,0.2683744,-0.49178242,-0.03288130834698677,-0.4478434920310974,0.13306821882724762,-0.42814886569976807
14.4091796875,0.23375773,-0.1881861,0.10120423138141632,-0.2309848666191101,0.10248233377933502,-0.2224869281053543
14.4140625,0.18460816,-0.049435356,0.16848860681056976,-0.0781325101852417,0.07901600748300552,-0.08723942935466766
14.4189453125,0.16013498,-0.053283871,0.16814948618412018,0.014008432626724243,0.09735067933797836,-0.008133244700729847
14.423828125,0.14888599,0.17370497,0.1223408654332161,0.10961031913757324,0.11244400590658188,0.149171844124794
14.4287109375,0.15320996,0.21008599,0.04924554005265236,0.09540935605764389,0.11499539017677307,0.14543206989765167
14.43359375,0.088370124,-0.14157054,-0.012768514454364777,-0.04759681597352028,0.1210181936621666,-0.04846249148249626
14.4384765625,-0.020659784,-0.03638392,-0.008957304060459137,-0.008997024036943913,0.07933473587036133,-0.013546844013035297
14.443359375,-0.044965681,0.28388905,0.03458157181739807,0.31753212213516235,0.030877582728862762,0.3207641839981079
14.4482421875,-0.08478724,0.67109757,0.18881855905056,0.6468746662139893,0.010514060035347939,0.6459510922431946
14.453125,-0.11064526,0.94597505,0.31643083691596985,0.815312385559082,0.019358517602086067,0.8794297575950623
14.4580078125,-0.1916032,0.82537062,0.2646200954914093,0.7647606730461121,0.00541286775842309,0.7857296466827393
14.462890625,-0.18681908,0.41633223,0.1980685442686081,0.5251943469047546,-0.04835956543684006,0.5703469514846802
14.4677734375,-0.14765515,0.29623707,0.16189123690128326,0.4516696035861969,-0.07190950214862823,0.5270563960075378
14.47265625,-0.26267744,0.62695864,0.11796008050441742,0.44416531920433044,-0.11772651225328445,0.5320876836776733
14.4775390625,-0.36183184,0.49500276,0.023597821593284607,0.34954556822776794,-0.21921931207180023,0.35666418075561523
14.482421875,-0.41607641,0.011253614,-0.15471147000789642,0.12593936920166016,-0.29139068722724915,0.13455086946487427
14.4873046875,-0.39034412,-0.055838897,-0.28648459911346436,-0.0711584985256195,-0.323580265045166,-0.04200195521116257
14.4921875,-0.33456418,-0.11398538,-0.2945516109466553,-0.1288178712129593,-0.3564062714576721,-0.16539567708969116
14.4970703125,-0.34775721,-0.13078931,-0.322967529296875,-0.10998208820819855,-0.35567706823349,-0.2826979160308838
14.501953125,-0.25519794,0.40947151,0.286639004945755,0.2722416818141937,0.2256944328546524,0.3756551444530487
14.5068359375,-0.13295617,0.3989599,0.16705763339996338,0.308246374130249,0.06667016446590424,0.3692232668399811
14.51171875,-0.12654875,0.016539212,0.06972723454236984,0.14876621961593628,0.008742188103497028,0.1326696276664734
14.5166015625,-0.092244401,0.096447559,-0.08985023945569992,0.005883201491087675,-0.005387249868363142,-0.006744538899511099
14.521484375,0.0027649088,-0.15026505,-0.27904611825942993,-0.2475709766149521,-0.10878906399011612,-0.198760524392128
14.5263671875,0.12540943,-0.74261754,-0.38326501846313477,-0.7326471209526062,-0.24271522462368011,-0.6700741648674011
14.53125,0.20631865,-1.0016962,-0.38858723640441895,-0.955888032913208,-0.2637065052986145,-0.9314818978309631
14.5361328125,0.2686783,-0.81522303,-0.3903901278972626,-0.7779921889305115,-0.24474656581878662,-0.7499806880950928
14.541015625,0.37681645,-0.40787173,-0.420958012342453,-0.4928916394710541,-0.22573494911193848,-0.5328930020332336
14.5458984375,0.47940639,-0.31329937,-0.45949307084083557,-0.41139858961105347,-0.1957380771636963,-0.44203317165374756
14.55078125,0.61189918,-0.48920893,-0.4879899024963379,-0.4872736632823944,-0.21183334290981293,-0.4485759437084198
14.5556640625,0.77248536,-0.60366356,-0.48162001371383667,-0.5395082831382751,-0.23083770275115967,-0.49135589599609375
14.560546875,0.90575172,-0.43375338,-0.4599241316318512,-0.42599281668663025,-0.2507452368736267,-0.40410131216049194
14.5654296875,1.0022896,-0.2121984,-0.44079792499542236,-0.3085191547870636,-0.2533394694328308,-0.30246204137802124
14.5703125,0.96687177,-0.28263799,-0.4041506350040436,-0.3478747010231018,-0.2645728588104248,-0.3329344391822815
14.5751953125,0.85406351,-0.61924837,-0.335624635219574,-0.5067681074142456,-0.22578391432762146,-0.4923230707645416
14.580078125,0.66769992,-0.47796005,-0.20729415118694305,-0.3015890419483185,-0.11337745934724808,-0.38868147134780884
14.5849609375,0.35788234,0.27550564,-0.05077541992068291,0.0661565288901329,-0.0019927676767110825,0.10287300497293472
14.58984375,0.040332027,0.33639382,0.08377411961555481,0.27058321237564087,0.022365281358361244,0.26078152656555176
14.5947265625,-0.18654335,0.074407737,0.16611431539058685,0.07727894932031631,0.025812795385718346,0.05092707276344299
14.599609375,-0.35019237,-0.16763401,0.19476830959320068,-0.16987532377243042,0.08105707913637161,-0.182662695646286
14.6044921875,-0.47750001,-0.28394497,0.18391600251197815,-0.18490393459796906,0.1319115310907364,-0.18400293588638306
14.609375,-0.6004909,0.063108681,0.18260756134986877,0.04616941511631012,0.20142081379890442,0.12230785191059113
14.6142578125,-0.76887329,0.43300433,0.2978867292404175,0.40277034044265747,0.3047035038471222,0.4253576397895813
14.619140625,-0.84965389,0.60906678,0.5192505717277527,0.6273418068885803,0.45617568492889404,0.6029322743415833
14.6240234375,-0.782196,0.87537194,0.7138935923576355,0.8015400767326355,0.611164927482605,0.7957892417907715
14.62890625,-0.72714568,0.94380484,0.8155714869499207,0.853377103805542,0.6992093324661255,0.8637816309928894
14.6337890625,-0.69229648,0.77990949,0.7984187602996826,0.8103640079498291,0.7056233882904053,0.8065418004989624
14.638671875,-0.64645985,0.77895799,0.7145875692367554,0.7885913252830505,0.6872240304946899,0.7551606297492981
14.6435546875,-0.53833658,0.81649207,0.6588236689567566,0.7687808871269226,0.6826470494270325,0.7431979179382324
14.6484375,-0.40219979,0.61123906,0.5588013529777527,0.6536449193954468,0.5968289971351624,0.665754497051239
14.6533203125,-0.33245357,0.45435996,0.39982202649116516,0.4785107970237732,0.4421326518058777,0.5386425256729126
14.658203125,-0.22353003,0.36820066,0.28095436096191406,0.37177127599716187,0.19977708160877228,0.3929004967212677
14.6630859375,-0.0098500947,0.3315728,0.1423588991165161,0.31744998693466187,-0.07232670485973358,0.2936519384384155
14.66796875,0.078860236,0.30235359,-0.03426586091518402,0.23409321904182434,-0.24284668266773224,0.19950926303863525
14.6728515625,0.14154873,-0.010330393,-0.20553606748580933,-0.04765026643872261,-0.3363093435764313,-0.06597495824098587
14.677734375,0.2112364,-0.37376103,-0.37014418840408325,-0.29337045550346375,-0.410495787858963,-0.3681144714355469
14.6826171875,0.17520777,-0.28693197,-0.49579161405563354,-0.3107312321662903,-0.5214536786079407,-0.3923074007034302
14.6875,0.22120475,-0.17412115,-0.5864263772964478,-0.36403635144233704,-0.637721061706543,-0.2649725377559662
14.6923828125,0.28519141,-0.54877381,-0.6702926158905029,-0.6068086624145508,-0.6978909969329834,-0.6044229865074158
14.697265625,0.28826686,-1.1737476,-0.722838282585144,-1.1543375253677368,-0.6812153458595276,-1.0823055505752563
14.7021484375,0.27239713,-1.5330456,-0.7093849182128906,-1.3956485986709595,-0.6308773756027222,-1.269896149635315
14.70703125,0.31296973,-1.2378676,-0.6295343637466431,-1.3679602146148682,-0.5803866386413574,-1.2321723699569702
14.7119140625,0.33184095,-1.0441012,-0.5346269011497498,-0.9798948168754578,-0.4847313165664673,-1.045936107635498
14.716796875,0.28770245,-0.47845344,-0.4097444415092468,-0.47869762778282166,-0.3635757863521576,-0.5258736610412598
14.7216796875,0.27502712,0.071121005,-0.2856597304344177,-0.07227905094623566,-0.2846176326274872,-0.09168291836977005
14.7265625,0.25509589,0.060758606,-0.22032120823860168,0.02151716873049736,-0.2539854049682617,-0.007086269557476044
14.7314453125,0.27138567,-0.042733324,-0.11302044242620468,-0.018714524805545807,-0.2598961591720581,-0.0369521901011467
14.736328125,0.26369987,-0.02232323,0.003335871733725071,0.07337270677089691,-0.1822838932275772,0.055122435092926025
14.7412109375,0.22738898,0.37399786,0.10538572072982788,0.3315594792366028,0.027052205055952072,0.33260148763656616
14.74609375,0.1258928,0.61512135,0.2654106616973877,0.510960578918457,0.39243948459625244,0.5159109830856323
14.7509765625,0.065511088,0.40518345,0.3902227580547333,0.5376611351966858,0.7831475138664246,0.5671461820602417
14.755859375,-0.029618509,0.65194582,0.4588155746459961,0.6850939989089966,0.830886721611023,0.6910350918769836
14.7607421875,-0.13994263,0.8847062,0.41492465138435364,0.6126896142959595,0.535733699798584,0.7023947834968567
14.765625,-0.11252242,0.27207738,0.2292850911617279,0.31915563344955444,0.20615661144256592,0.338936984539032
14.7705078125,-0.067422445,-0.25441863,0.05182229354977608,-0.17620880901813507,0.03192336857318878,-0.13415153324604034
14.775390625,-0.020786523,-0.41572791,-0.02320181578397751,-0.36580657958984375,0.03790519759058952,-0.38697031140327454
14.7802734375,-0.025665654,-0.3155675,-0.0018214872106909752,-0.22933727502822876,0.06158732995390892,-0.2675227224826813
14.78515625,-0.17251496,0.060450706,0.0858682319521904,0.062357835471630096,0.07336719334125519,0.039353545755147934
14.7900390625,-0.25868578,0.54415524,0.15831950306892395,0.38180094957351685,0.10290709882974625,0.40906548500061035
14.794921875,-0.15077202,0.50271772,0.14819790422916412,0.37719371914863586,0.07271702587604523,0.3354678750038147
14.7998046875,-0.0037471481,-0.051791171,0.10494951903820038,-0.023362748324871063,0.03904582932591438,-0.015693387016654015
14.8046875,-0.049217327,-0.40970114,0.06435286998748779,-0.26596611738204956,0.03565219044685364,-0.19424989819526672
14.8095703125,-0.13003644,-0.052469805,0.028131097555160522,-0.1631428748369217,0.020772771909832954,-0.1600053310394287
14.814453125,-0.11562826,-0.017756026,-0.006067065056413412,-0.12954957783222198,-0.009806393645703793,-0.21345111727714539
14.8193359375,-0.12322449,-0.443931,-0.04474252834916115,-0.4060328006744385,-0.049092236906290054,-0.4151192605495453
14.82421875,-0.15731581,-0.65078558,-0.06610473990440369,-0.5662383437156677,-0.06530868262052536,-0.5710585713386536
14.8291015625,-0.20754175,-0.49761039,-0.056004904210567474,-0.4560948312282562,-0.011673050001263618,-0.46077534556388855
14.833984375,-0.24360355,-0.23753395,-0.04962826892733574,-0.20196932554244995,0.041904207319021225,-0.18659037351608276
14.8388671875,-0.2354354,0.098159884,-0.05185685306787491,0.028728434816002846,0.03701792284846306,0.011168801225721836
14.84375,-0.12907583,0.21619701,-0.007887576706707478,0.2600935995578766,0.007658995222300291,0.2391156107187271
14.8486328125,-0.12870606,0.49827849,0.07228367775678635,0.5334569215774536,-0.0009322031401097775,0.510000467300415
14.853515625,-0.23628887,0.83175314,0.1532740592956543,0.746816873550415,0.03903187811374664,0.7645449042320251
14.8583984375,-0.21879888,0.85988652,0.21404604613780975,0.813147783279419,0.09754624217748642,0.8829036355018616
14.86328125,-0.067209848,0.72787857,0.21150089800357819,0.6968203186988831,0.1480497568845749,0.697705864906311
14.8681640625,0.088573716,0.44021773,0.16355817019939423,0.42316505312919617,0.09250185638666153,0.5034899115562439
14.873046875,0.19496665,0.098270879,0.08414961397647858,0.18712210655212402,-0.010677977465093136,0.22817622125148773
14.8779296875,0.2804276,-0.0095957873,-0.0048827845603227615,0.082579106092453,-0.06312589347362518,0.14314982295036316
14.8828125,0.30194359,0.26487392,-0.06605766713619232,0.13988856971263885,-0.08302611112594604,0.21727511286735535
14.8876953125,0.24936662,0.14046112,-0.15123571455478668,-0.0010025284718722105,-0.07745307683944702,-0.023318005725741386
14.892578125,0.23199243,-0.5924645,-0.21325482428073883,-0.5656971335411072,-0.07620575278997421,-0.5041651725769043
14.8974609375,0.3398082,-0.78194207,-0.23574069142341614,-0.684055507183075,-0.10112132877111435,-0.6440460085868835
14.90234375,0.55392171,-0.47066612,-0.2374647855758667,-0.5017060041427612,-0.1773240566253662,-0.4554119408130646
14.9072265625,0.65871851,-0.32698418,-0.1855495572090149,-0.32238200306892395,-0.2664124369621277,-0.31684643030166626
14.912109375,0.73834463,-0.1457718,-0.15236681699752808,-0.1848776787519455,-0.3068644404411316,-0.2295006364583969
14.9169921875,0.79799499,-0.082196656,-0.13803520798683167,-0.14691804349422455,-0.2964770495891571,-0.19693057239055634
14.921875,0.73752372,-0.30870939,-0.11736083030700684,-0.2642313241958618,-0.22104217112064362,-0.3012487292289734
14.9267578125,0.67803092,-0.37607738,-0.1370980590581894,-0.3221856653690338,-0.13960695266723633,-0.33623313903808594
14.931640625,0.49537633,-0.20543531,-0.14912456274032593,-0.26423025131225586,-0.05461810529232025,-0.2672559916973114
14.9365234375,0.19506354,-0.22796775,-0.09871018677949905,-0.2042260617017746,0.012998905964195728,-0.21062923967838287
14.94140625,-0.20116698,-0.1397771,-0.05925879627466202,-0.12544958293437958,-0.0028286855667829514,-0.13094767928123474
14.9462890625,-0.53124755,-0.023621215,-0.02537197805941105,-0.04520491883158684,-0.03868744522333145,-0.062774658203125
14.951171875,-0.69230505,0.017656089,0.05605236813426018,0.06330381333827972,0.0042181783355772495,0.04393726959824562
14.9560546875,-0.75745836,0.26961619,0.17552509903907776,0.30416080355644226,0.105450838804245,0.2770298719406128
14.9609375,-0.82431924,0.63418181,0.3297274708747864,0.5173368453979492,0.2267191857099533,0.5103886723518372
14.9658203125,-0.97524062,0.69240048,0.42198166251182556,0.526382565498352,0.2656451463699341,0.545195996761322
14.970703125,-1.1492468,0.31104319,0.4183129072189331,0.364248126745224,0.25601065158843994,0.3294137716293335
14.9755859375,-1.2040727,0.15422982,0.36712855100631714,0.1970364898443222,0.3422103822231293,0.1816452145576477
14.98046875,-1.2253806,0.16367952,0.2955654561519623,0.13935886323451996,0.42201492190361023,0.14268741011619568
14.9853515625,-1.308114,0.11274555,0.2656381130218506,0.16939450800418854,0.4388154149055481,0.16888642311096191
14.990234375,-1.3710073,0.28002249,0.2594468295574188,0.26011189818382263,0.3111779987812042,0.27380242943763733
14.9951171875,-1.4362551,0.33441058,0.24517899751663208,0.228252574801445,0.121024489402771,0.2450168877840042
15.0,-1.6422939,-0.30693257,-1.2681118249893188,-0.6480172276496887,-1.0806628465652466,-1.1040486097335815
15.0048828125,-2.0804266,-1.736161,-1.406746506690979,-1.7171164751052856,-1.145517110824585,-1.590750813484192
15.009765625,-2.1373233,-3.0008216,-1.8235907554626465,-1.9857006072998047,-1.469180941581726,-2.024035692214966
15.0146484375,-0.65999415,-3.3263825,-2.162497043609619,-2.531435966491699,-1.7998697757720947,-2.2696895599365234
15.01953125,2.2815246,-2.7784934,-1.705631136894226,-2.062932252883911,-1.2448710203170776,-1.760089635848999
15.0244140625,5.4679935,-0.36076059,0.023411698639392853,-0.10405644029378891,0.5980221629142761,0.0878899022936821
15.029296875,6.8777914,3.3042723,2.615635395050049,3.1009578704833984,3.24946665763855,3.154489755630493
15.0341796875,5.3944219,5.3096643,4.607334136962891,5.600235939025879,5.33155632019043,5.725035667419434
15.0390625,2.4463231,4.28431,4.444019317626953,5.113358020782471,5.156135082244873,5.223001003265381
15.0439453125,-0.016602051,2.0911227,2.357311725616455,2.2300379276275635,2.945507526397705,2.3715412616729736
15.048828125,-0.8284897,0.18466063,0.12307854741811752,-0.15646837651729584,0.4694802165031433,-0.22312937676906586
15.0537109375,-0.7067362,-1.2419493,-0.7393629550933838,-1.355509877204895,-0.8146732449531555,-1.239066243171692
15.05859375,-0.83702602,-1.2158369,-0.4821183681488037,-1.2915202379226685,-0.8026427626609802,-1.0067301988601685
15.0634765625,-0.95089799,-0.80029585,-0.2999619245529175,-0.911823570728302,-0.5905548334121704,-0.7219196557998657
15.068359375,-0.91895623,-0.82000305,-0.4248077869415283,-0.710654616355896,-0.5963192582130432,-0.673599898815155
15.0732421875,-0.95439146,-0.42288718,-0.44501063227653503,-0.4429685175418854,-0.582222044467926,-0.4953462481498718
15.078125,-0.9370661,-0.058768385,-0.30614665150642395,-0.1499744951725006,-0.6154053211212158,-0.20204021036624908
15.0830078125,-0.86435084,-0.046882934,-0.22474901378154755,-0.08966667205095291,-0.6741085052490234,-0.11354736238718033
15.087890625,-0.79687211,-0.21135505,-0.288896769285202,-0.2084081768989563,-0.6529191136360168,-0.23019535839557648
15.0927734375,-0.68989936,-0.31769494,-0.3501693904399872,-0.24653728306293488,-0.6205583810806274,-0.2688620090484619
15.09765625,-0.65439523,-0.13224704,-0.2883695065975189,-0.09292617440223694,-0.5897413492202759,-0.0787513256072998
15.1025390625,-0.56835904,0.23234029,-0.15468770265579224,0.12786415219306946,-0.5368061065673828,0.1502477526664734
15.107421875,-0.43599155,0.25019388,-0.034804847091436386,0.2916010916233063,-0.43937087059020996,0.24764323234558105
15.1123046875,-0.298198,0.37542081,-0.029886340722441673,0.33986595273017883,-0.32673999667167664,0.37495383620262146
15.1171875,-0.12619858,0.41477859,-0.2049155831336975,0.2856918275356293,-0.24881212413311005,0.15094974637031555
15.1220703125,0.04645255,-0.41035995,-0.3598880171775818,-0.3911810517311096,-0.13977640867233276,-0.3229397237300873
15.126953125,0.11342611,-0.7482492,-0.36971622705459595,-0.6400001645088196,-0.041256699711084366,-0.5771019458770752
15.1318359375,0.078714236,-0.32582275,-0.34538209438323975,-0.5064544081687927,0.02549591101706028,-0.4075251817703247
15.13671875,0.1293282,-0.52048026,-0.330344021320343,-0.5726023316383362,0.10408874601125717,-0.45717647671699524
15.1416015625,0.22897712,-0.76441484,-0.2318938970565796,-0.5732443928718567,0.1619759500026703,-0.6249843835830688
15.146484375,0.2900038,-0.22562051,0.012337343767285347,-0.2255735546350479,0.2200925201177597,-0.3624383211135864
15.1513671875,0.30183992,0.30114033,0.2517935037612915,0.21479098498821259,0.25655654072761536,0.25307804346084595
15.15625,0.23486974,0.46135871,0.326615571975708,0.4174545109272003,0.22356045246124268,0.4760793447494507
15.1611328125,0.15623981,0.56530296,0.2546728253364563,0.4263751208782196,0.18450966477394104,0.4728201925754547
15.166015625,0.11158174,0.31539148,0.08985061943531036,0.23109054565429688,0.12960462272167206,0.06822240352630615
15.1708984375,0.10025777,-0.42993409,-0.0626288503408432,-0.38617491722106934,0.09149061143398285,-0.3109932839870453
15.17578125,0.079408799,-0.62970644,-0.18037927150726318,-0.49925345182418823,0.08491425961256027,-0.5107969641685486
15.1806640625,0.03330656,-0.22654072,-0.18425162136554718,-0.22373373806476593,0.062290217727422714,-0.21367508172988892
15.185546875,-0.018087773,0.057963248,-0.04889387637376785,0.03497099131345749,0.024256719276309013,0.02171100489795208
15.1904296875,-0.065667691,0.2804024,0.01076446007937193,0.27202531695365906,-0.05250200256705284,0.2168855220079422
15.1953125,-0.095992315,0.45131557,0.033409181982278824,0.44314032793045044,-0.13066299259662628,0.4282388985157013
15.2001953125,-0.17844624,0.60693621,0.12206970155239105,0.49536022543907166,-0.14743924140930176,0.5499623417854309
15.205078125,-0.34461795,0.52717075,0.17657679319381714,0.40544065833091736,-0.1630173921585083,0.45725327730178833
15.2099609375,-0.35953584,0.15396097,0.12318108975887299,0.19107136130332947,-0.19136624038219452,0.23061110079288483
15.21484375,-0.24532474,-0.046564147,0.023076258599758148,-0.06988362222909927,-0.20989026129245758,-0.012994890101253986
15.2197265625,-0.21744375,-0.28551187,-0.02636282704770565,-0.2709093391895294,-0.29089444875717163,-0.24271932244300842
15.224609375,-0.26759794,-0.42510987,-0.021457049995660782,-0.35108816623687744,-0.3766965866088867,-0.4265192151069641
15.2294921875,-0.30660826,-0.25988552,-0.026805294677615166,-0.2713054120540619,-0.39920929074287415,-0.2979331314563751
15.234375,-0.2587986,-0.10860861,-0.06955695897340775,-0.19829003512859344,-0.3388911485671997,-0.19303128123283386
15.2392578125,-0.12537834,-0.28380812,-0.09786374866962433,-0.2229071855545044,-0.23513372242450714,-0.22168245911598206
15.244140625,-0.05762123,-0.19755126,-0.08864964544773102,-0.15026330947875977,-0.203971266746521,-0.15959075093269348
15.2490234375,-0.078393351,0.054633087,-0.06299178302288055,0.027965279296040535,-0.1939491331577301,0.04104990139603615
15.25390625,-0.071452248,0.21437653,-0.04064072668552399,0.1514008343219757,-0.12348834425210953,0.19170565903186798
15.2587890625,-0.013600994,0.18671825,0.007933062501251698,0.2198123335838318,0.00766384182497859,0.24552111327648163
15.263671875,0.14442906,0.24565318,0.07868021726608276,0.20758496224880219,0.15835778415203094,0.21078883111476898
15.2685546875,0.34225044,0.11127196,0.11234224587678909,0.12686650454998016,0.2888905107975006,0.1046641394495964
15.2734375,0.51126446,-0.0092249346,0.19566965103149414,0.11375534534454346,0.3505203425884247,0.12103363126516342
15.2783203125,0.56369524,0.367976,0.2555558979511261,0.2835777699947357,0.4142780303955078,0.2949196398258209
15.283203125,0.58791446,0.40109301,0.21776516735553741,0.3159787952899933,0.5252083539962769,0.2922472059726715
15.2880859375,0.59974943,0.0313535,0.29158154129981995,0.1581791788339615,0.6019958853721619,0.1069645881652832
15.29296875,0.63555462,0.06333014,0.3764396011829376,0.10712317377328873,0.6552867889404297,0.09122519195079803
15.2978515625,0.66658151,0.30229673,0.3895609974861145,0.216157004237175,0.6989262104034424,0.2461915761232376
15.302734375,0.64315971,0.20617985,0.3479216992855072,0.10917309671640396,0.6942745447158813,0.1138705462217331
15.3076171875,0.59131461,-0.36659975,0.23486223816871643,-0.3594203591346741,0.701749324798584,-0.32499247789382935
15.3125,0.52245249,-0.69440568,0.14529408514499664,-0.6822105646133423,0.6738700270652771,-0.5547634959220886
15.3173828125,0.36270239,-0.79488003,0.06515651941299438,-0.7986568808555603,0.5048953294754028,-0.6681085824966431
15.322265625,0.15851217,-0.75862965,-0.033973682671785355,-0.71809321641922,0.27994024753570557,-0.6402526497840881
15.3271484375,-0.027107652,-0.46950428,-0.1128247082233429,-0.4647959768772125,0.09246890246868134,-0.4715125262737274
15.33203125,-0.2025001,-0.17100091,-0.22920836508274078,-0.22653165459632874,-0.061109237372875214,-0.24779528379440308
15.3369140625,-0.36722529,-0.083388023,-0.3291650712490082,-0.08773413300514221,-0.25447824597358704,-0.09990358352661133
15.341796875,-0.51244143,-0.021348647,-0.3329291045665741,-0.03732777759432793,-0.44359102845191956,-0.05160292610526085
15.3466796875,-0.60608376,-0.02233956,-0.29992252588272095,0.050694338977336884,-0.5888388752937317,0.05251865088939667
15.3515625,-0.67766905,0.27771987,-0.3113272488117218,0.25332528352737427,-0.7057554125785828,0.24151216447353363
15.3564453125,-0.71275382,0.44514201,-0.35430407524108887,0.37127959728240967,-0.7588722109794617,0.4077143967151642
15.361328125,-0.65583111,0.34210459,-0.3637949228286743,0.3405078053474426,-0.7082536220550537,0.36306607723236084
15.3662109375,-0.56953446,0.26018779,-0.3642961382865906,0.2503034174442291,-0.6518362760543823,0.24379129707813263
15.37109375,-0.56656398,0.13777622,-0.27366355061531067,0.18401765823364258,-0.6295421719551086,0.17279461026191711
15.3759765625,-0.53752818,0.17709406,-0.16396738588809967,0.23722077906131744,-0.5416612029075623,0.22402969002723694
15.380859375,-0.40898329,0.43314591,-0.10856513679027557,0.34532299637794495,-0.36326122283935547,0.3767842948436737
15.3857421875,-0.30537438,0.37969993,-0.06602867692708969,0.3018796741962433,-0.20606325566768646,0.2972615957260132
15.390625,-0.18007646,0.020852416,-0.11608840525150299,0.11290200799703598,-0.13251540064811707,0.08757152408361435
15.3955078125,-0.058320897,-0.047218464,-0.10431084781885147,0.033848512917757034,-0.087330162525177,0.04618404433131218
15.400390625,0.036680756,0.19865695,0.061748940497636795,0.08846265077590942,-0.015754148364067078,0.13367290794849396
15.4052734375,0.095360728,0.12491938,0.14250443875789642,0.030262215062975883,0.07194583863019943,0.0182537492364645
15.41015625,0.16018294,-0.3197267,0.12289075553417206,-0.3293423056602478,0.13122357428073883,-0.29258212447166443
15.4150390625,0.19986428,-0.57593966,0.08603222668170929,-0.4567275941371918,0.14415866136550903,-0.4568861722946167
15.419921875,0.21824154,-0.3453831,0.06327733397483826,-0.27506640553474426,0.17685119807720184,-0.29745548963546753
15.4248046875,0.22408215,0.023114866,0.10219027101993561,-0.042397286742925644,0.23534679412841797,-0.03956528380513191
15.4296875,0.21740353,0.15164036,0.20791448652744293,0.1906324028968811,0.23419015109539032,0.21540041267871857
15.4345703125,0.19167047,0.48056187,0.3982129991054535,0.4992848336696625,0.22427453100681305,0.46547478437423706
15.439453125,0.20347818,0.79399144,0.6551029086112976,0.6762104034423828,0.25047767162323,0.6769593358039856
15.4443359375,0.23574415,0.75046573,0.7689322829246521,0.8044614791870117,0.25617140531539917,0.8768100738525391
15.44921875,0.18155813,1.0139477,0.6426241993904114,0.857718288898468,0.2255137413740158,0.8529801964759827
15.4541015625,0.11038113,0.96540449,0.3732556104660034,0.6968100666999817,0.21678133308887482,0.7476742267608643
15.458984375,0.20579267,0.045310886,-0.03560205176472664,0.11571860313415527,0.2164061814546585,0.10317254066467285
15.4638671875,0.35499464,-0.78316847,-0.33446529507637024,-0.7903512120246887,0.19696387648582458,-0.7557246088981628
15.46875,0.31284834,-1.0035465,-0.3870534598827362,-1.0400325059890747,0.19417007267475128,-1.0040390491485596
15.4736328125,0.26717991,-1.019356,-0.3844922184944153,-0.9483441710472107,0.1610729992389679,-0.78037428855896
15.478515625,0.24240592,-0.60343234,-0.3886398375034332,-0.669799268245697,0.10697071254253387,-0.6345766186714172
15.4833984375,0.10367145,-0.42879917,-0.46345651149749756,-0.5104025602340698,0.057338036596775055,-0.536210298538208
15.48828125,0.033449527,-0.48463629,-0.5380825996398926,-0.4866540729999542,0.011672941967844963,-0.48959195613861084
15.4931640625,0.10241003,-0.48637672,-0.5239410400390625,-0.5733279585838318,-0.0034446308854967356,-0.5380906462669373
15.498046875,0.076499907,-0.53130776,-0.41617849469184875,-0.6054676175117493,0.015970049425959587,-0.5776345729827881
15.5029296875,-0.017592805,-0.27950563,-0.15390145778656006,-0.2078843116760254,0.10354970395565033,-0.2920561134815216
15.5078125,-0.043936886,0.073917014,-0.11100385338068008,-0.07192546874284744,-0.00020643678726628423,-0.13982988893985748
15.5126953125,-0.086817286,-0.098343482,-0.08807715773582458,-0.10271283984184265,-0.09140488505363464,-0.13261282444000244
15.517578125,-0.14150602,-0.27674873,-0.0985279232263565,-0.2522810995578766,-0.1401590257883072,-0.26632797718048096
15.5224609375,-0.17753282,-0.29043744,-0.19623835384845734,-0.25416436791419983,-0.15180625021457672,-0.28059446811676025
15.52734375,-0.20601288,-0.16482226,-0.18626244366168976,-0.13498567044734955,-0.1265772134065628,-0.13813884556293488
15.5322265625,-0.22070358,0.052364898,-0.10128894448280334,0.03414613753557205,-0.09909725189208984,0.044773586094379425
15.537109375,-0.21288243,0.22030024,-0.052186790853738785,0.19325610995292664,-0.0615638792514801,0.19843077659606934
15.5419921875,-0.11412751,0.29707947,0.035036299377679825,0.3197630047798157,-0.03833020478487015,0.3300705850124359
15.546875,-0.089253023,0.43237676,0.04520786926150322,0.3289792239665985,-0.09594068676233292,0.40356895327568054
15.5517578125,-0.16934772,0.2087754,-0.0056963833048939705,0.1407603919506073,-0.1916920393705368,0.15205691754817963
15.556640625,-0.13454739,-0.33020642,-0.03763643652200699,-0.17768029868602753,-0.25767627358436584,-0.13547185063362122
15.5615234375,-0.11784447,-0.057702331,-0.03856932744383812,-0.06493347138166428,-0.27242323756217957,-0.011491441167891026
15.56640625,-0.21714958,0.33110284,0.0888184979557991,0.2686039209365845,-0.1957174390554428,0.29430142045021057
15.5712890625,-0.21190193,0.50590369,0.21302971243858337,0.5425361394882202,-0.08817257732152939,0.584969162940979
15.576171875,-0.15865765,0.79275671,0.16813506186008453,0.7611602544784546,-0.09622100740671158,0.8152389526367188
15.5810546875,-0.1424661,0.96757838,0.20787377655506134,0.8654677867889404,-0.15226779878139496,0.9573128819465637
15.5859375,-0.10047736,0.81359413,0.22089320421218872,0.7135617733001709,-0.1698584109544754,0.7112284302711487
15.5908203125,-0.077592658,0.30208155,0.06412175297737122,0.37889277935028076,-0.16771087050437927,0.38503462076187134
15.595703125,-0.10591059,0.046493438,-0.08347334712743759,0.04626229405403137,-0.14797867834568024,0.04732475057244301
15.6005859375,-0.096093582,-0.26500066,-0.18363231420516968,-0.2917996346950531,-0.15762409567832947,-0.26756903529167175
15.60546875,-0.02305252,-0.61340821,-0.2768875062465668,-0.5633751153945923,-0.1593213677406311,-0.4623034596443176
15.6103515625,0.081594428,-0.64747086,-0.34528690576553345,-0.6594094634056091,-0.11736714094877243,-0.5730708837509155
15.615234375,0.160047,-0.62294429,-0.27542975544929504,-0.612872302532196,-0.0036649401299655437,-0.571973443031311
15.6201171875,0.20389143,-0.49464617,-0.12111251056194305,-0.4182869791984558,0.16577370464801788,-0.41997453570365906
15.625,0.26340474,-0.08335134,0.08867030590772629,-0.12556932866573334,0.27906715869903564,-0.13460969924926758
15.6298828125,0.24467702,0.11572865,0.3225325047969818,0.06121627241373062,0.32466837763786316,0.015713289380073547
15.634765625,0.20560116,0.15385181,0.3759628236293793,0.20822888612747192,0.2940850257873535,0.17125993967056274
15.6396484375,0.33102278,0.41268192,0.21065407991409302,0.41550666093826294,0.184496209025383,0.3769456148147583
15.64453125,0.54411982,0.65482165,0.13718445599079132,0.6194852590560913,0.14756016433238983,0.6258991360664368
15.6494140625,0.59465361,0.71621996,0.23008741438388824,0.655411422252655,0.32546278834342957,0.7164161801338196
15.654296875,0.6938707,0.48718758,0.4102857708930969,0.479757159948349,0.6063331961631775,0.46145883202552795
15.6591796875,0.81675146,0.22359372,0.6128606796264648,0.3087433874607086,0.7938833236694336,0.31654828786849976
15.6640625,0.74210613,0.3303073,0.5982279181480408,0.25930583477020264,0.8805950284004211,0.23038288950920105
15.6689453125,0.62406794,0.19196929,0.4866279661655426,0.21582917869091034,0.8472121953964233,0.16275735199451447
15.673828125,0.51804246,0.038842086,0.469778448343277,0.16435255110263824,0.71638023853302,0.15351258218288422
15.6787109375,0.30981993,0.39379517,0.4208502471446991,0.2346983253955841,0.5403545498847961,0.24345934391021729
15.68359375,-0.054939526,0.025061015,0.2266388237476349,-0.06607717275619507,0.3600093424320221,-0.07915476709604263
15.6884765625,-0.4178903,-0.70486044,-0.11739904433488846,-0.6633359789848328,0.13355910778045654,-0.5676436424255371
15.693359375,-0.57920422,-0.74988136,-0.4418275058269501,-0.734291672706604,-0.2035774439573288,-0.648705005645752
15.6982421875,-0.65864971,-0.6153456,-0.616872251033783,-0.6022124886512756,-0.5093626379966736,-0.5156759023666382
15.703125,-0.82563426,-0.39764713,-0.6294724345207214,-0.4064657688140869,-0.6582232713699341,-0.3930054008960724
15.7080078125,-0.96025715,-0.1670811,-0.6409361958503723,-0.26978835463523865,-0.7668442130088806,-0.2923427224159241
15.712890625,-1.0786579,-0.27047843,-0.6366968750953674,-0.31408587098121643,-0.8768274784088135,-0.3216663897037506
15.7177734375,-1.1866602,-0.53639935,-0.7022057175636292,-0.483185738325119,-0.974442720413208,-0.4812314212322235
15.72265625,-1.2725886,-0.51432468,-0.8711762428283691,-0.5321781039237976,-1.1202185153961182,-0.5223524570465088
15.7275390625,-1.3798121,-0.39044058,-0.911728024482727,-0.5467860698699951,-1.232555866241455,-0.5019127130508423
15.732421875,-1.4935191,-0.66415048,-0.955064058303833,-0.7014102935791016,-1.3057035207748413,-0.7902786135673523
15.7373046875,-1.5475806,-0.8886463,-1.172852873802185,-0.8936328291893005,-1.4012850522994995,-1.0561341047286987
15.7421875,-1.6298428,-0.92763252,-1.2512952089309692,-1.083032488822937,-1.5152207612991333,-1.1467671394348145
15.7470703125,-2.0695508,-1.0619565,-1.2553471326828003,-1.2916545867919922,-1.6141525506973267,-1.3300879001617432
15.751953125,-2.3990934,-1.7275096,-1.5132054090499878,-1.5984443426132202,-1.8262536525726318,-1.6032344102859497
15.7568359375,-1.4360305,-2.8264349,-2.0273070335388184,-2.1914892196655273,-2.2138359546661377,-2.219940185546875
15.76171875,1.2081981,-3.1545158,-2.1502935886383057,-2.340306282043457,-1.9985642433166504,-2.2047431468963623
15.7666015625,4.6501187,-1.3503173,-0.8691709041595459,-0.5632458329200745,-0.25162550806999207,-0.5313403606414795
15.771484375,6.9650437,2.6967564,2.0123744010925293,2.5366222858428955,2.721628189086914,2.262660026550293
15.7763671875,6.5088816,6.2656361,5.396499156951904,5.691927909851074,5.767247676849365,5.241707801818848
15.78125,3.8236456,6.8517236,7.026415824890137,6.9211835861206055,6.942591667175293,6.724944114685059
15.7861328125,0.7439399,5.2135992,5.566885948181152,5.419634819030762,5.265946865081787,5.478196144104004
15.791015625,-0.80886406,3.0827939,2.4309208393096924,2.9299378395080566,2.1887362003326416,2.5643341541290283
15.7958984375,-0.80707743,0.67467789,-0.09921674430370331,0.3413401246070862,-0.2684553563594818,0.04880939796566963
15.80078125,-0.82878796,-1.2036447,-0.977261483669281,-1.3798768520355225,-0.9342557191848755,-0.9914002418518066
15.8056640625,-0.9053275,-1.6597238,-0.8655432462692261,-1.6463998556137085,-0.6875735521316528,-1.1039483547210693
15.810546875,-0.92772841,-1.4109944,-0.7729483842849731,-1.4053409099578857,-0.7542592883110046,-0.9816784858703613
15.8154296875,-1.0389054,-1.2802802,-0.8262994289398193,-1.3172968626022339,-0.8823491334915161,-1.0358312129974365
15.8203125,-1.0134071,-1.2902735,-0.8723993897438049,-1.2237601280212402,-0.9234145283699036,-1.1245213747024536
15.8251953125,-0.90831782,-1.0344108,-0.8850739598274231,-1.0922144651412964,-0.9581266641616821,-1.0518290996551514
15.830078125,-0.81983906,-0.92767252,-0.844109833240509,-0.9698861837387085,-0.9297652244567871,-0.918243944644928
15.8349609375,-0.75250604,-0.97018284,-0.857690691947937,-0.9348620772361755,-0.9066638350486755,-0.9053291082382202
15.83984375,-0.6527271,-0.8368207,-0.8622510433197021,-0.8762978911399841,-0.8610825538635254,-0.8360639810562134
15.8447265625,-0.46818957,-0.82182335,-0.7644105553627014,-0.8736042380332947,-0.756934642791748,-0.8116946220397949
15.849609375,-0.39908129,-0.93023032,-0.6049759984016418,-0.8466376066207886,-0.6075833439826965,-0.843689501285553
15.8544921875,-0.35474156,-0.56042076,-0.46963751316070557,-0.5604214668273926,-0.4435747563838959,-0.6072738170623779
15.859375,-0.22928368,-0.20660431,-0.37323078513145447,-0.33072367310523987,-0.32111698389053345,-0.3526608347892761
15.8642578125,-0.12716473,-0.29289135,-0.26147469878196716,-0.23679986596107483,-0.21992741525173187,-0.2605177164077759
15.869140625,-0.054186264,-0.16440562,-0.10491034388542175,-0.14088118076324463,-0.08798939734697342,-0.1643264889717102
15.8740234375,0.03680634,0.019166835,0.09503430873155594,-0.0485025979578495,0.015276942402124405,-0.07762694358825684
15.87890625,0.12336615,-0.053880737,0.14103682339191437,0.001473942305892706,0.05271078273653984,-0.014676367864012718
15.8837890625,0.23548663,0.12141083,0.12331119179725647,0.20684008300304413,0.10234016180038452,0.18384432792663574
15.888671875,0.26635447,0.60196744,0.18363620340824127,0.43738073110580444,0.193669393658638,0.43954339623451233
15.8935546875,0.14094883,0.71226252,0.20964351296424866,0.48007968068122864,0.258022665977478,0.5199961066246033
15.8984375,0.085777022,0.25492509,0.20301465690135956,0.3244277536869049,0.2525276839733124,0.2711305320262909
15.9033203125,0.18312095,0.126784,0.18280872702598572,0.21463677287101746,0.21046945452690125,0.1455388069152832
15.908203125,0.19224729,0.35343772,0.1659366339445114,0.30862027406692505,0.16343218088150024,0.2560460567474365
15.9130859375,0.15505558,0.3971461,0.16339300572872162,0.46400225162506104,0.1201150044798851,0.44205811619758606
15.91796875,0.13606219,0.59676586,0.11214063316583633,0.5124236345291138,0.08589174598455429,0.6296077370643616
15.9228515625,0.059636966,0.74925455,-0.028658904135227203,0.598878800868988,0.07280034571886063,0.5761387944221497
15.927734375,0.020244453,0.043147835,-0.14160402119159698,0.04958578199148178,0.07553593069314957,-0.07779426127672195
15.9326171875,0.042161515,-0.8425662,-0.24780359864234924,-0.6973512172698975,0.023496923968195915,-0.5440241694450378
15.9375,-0.052454961,-0.3175882,-0.3064984381198883,-0.30628451704978943,-0.07297887653112411,-0.34253329038619995
15.9423828125,-0.18367968,0.43832661,-0.22783486545085907,0.10093513131141663,-0.1414005160331726,0.04402672126889229
15.947265625,-0.22336203,0.046458767,-0.1276513636112213,0.00826853234320879,-0.211420476436615,-0.08852250874042511
15.9521484375,-0.24318326,-0.45751339,-0.14211657643318176,-0.43772658705711365,-0.2563023567199707,-0.3862784206867218
15.95703125,-0.2774423,-0.57865213,-0.2672337591648102,-0.5200157165527344,-0.2933756411075592,-0.5018157362937927
15.9619140625,-0.30516164,-0.46631333,-0.40491408109664917,-0.39128339290618896,-0.3539372384548187,-0.40105921030044556
15.966796875,-0.3590024,-0.14489118,-0.48463010787963867,-0.13652709126472473,-0.38546082377433777,-0.17981989681720734
15.9716796875,-0.38664609,0.16008519,-0.4208322763442993,0.14091257750988007,-0.3825833797454834,0.12790441513061523
15.9765625,-0.30968203,0.43375473,-0.2670181393623352,0.36676186323165894,-0.3552500009536743,0.3971312344074249
15.9814453125,-0.20476667,0.45889018,-0.04069628193974495,0.42910224199295044,-0.3257429897785187,0.4243289530277252
15.986328125,-0.13439831,0.37881629,0.21687397360801697,0.44190874695777893,-0.2846195101737976,0.46349024772644043
15.9912109375,0.017427534,0.55457847,0.38025224208831787,0.5182237029075623,-0.23728333413600922,0.5491352081298828
15.99609375,0.10945832,0.61051238,0.40697160363197327,0.5189846754074097,-0.1573794037103653,0.5947626233100891
16.0009765625,0.11811551,0.19776082,-0.08812712132930756,0.04721078649163246,-0.0051739453338086605,0.2014320343732834
16.005859375,0.21512039,-0.37718869,-0.20017439126968384,-0.4513252377510071,-0.19099028408527374,-0.5933287739753723
16.0107421875,0.33994611,-0.77766017,-0.2518501877784729,-0.6761881709098816,-0.2780817151069641,-0.7443035840988159
16.015625,0.40680386,-0.54587379,-0.23229151964187622,-0.43694859743118286,-0.3209082782268524,-0.448927104473114
16.0205078125,0.45134791,0.10645289,-0.1843436062335968,-0.0863148495554924,-0.3953503370285034,-0.03816651552915573
16.025390625,0.52079895,0.11424955,-0.12308511137962341,0.00822981633245945,-0.4462766945362091,0.0673239454627037
16.0302734375,0.59622721,-0.18027519,-0.10688315331935883,-0.087102010846138,-0.4398556351661682,-0.07886693626642227
16.03515625,0.63885654,-0.048696491,-0.14142704010009766,-0.08385036885738373,-0.4258856177330017,-0.09258656948804855
16.0400390625,0.65776349,-0.010266494,-0.176803320646286,-0.05288451537489891,-0.36122313141822815,-0.045930661261081696
16.044921875,0.67943863,-0.12384842,-0.2293010801076889,-0.13676120340824127,-0.1846885085105896,-0.11710430681705475
16.0498046875,0.57656565,-0.23264932,-0.2627418637275696,-0.17450454831123352,0.007987509481608868,-0.20081095397472382
16.0546875,0.4184714,-0.078716924,-0.22467541694641113,-0.17989952862262726,0.11657903343439102,-0.22715754806995392
16.0595703125,0.39888929,-0.28455923,-0.19359268248081207,-0.35196632146835327,0.1569112092256546,-0.38741856813430786
16.064453125,0.28282472,-0.76344582,-0.1995854526758194,-0.6430562734603882,0.07282041013240814,-0.612561047077179
16.0693359375,0.02485354,-0.61816545,-0.1817188560962677,-0.5497081279754639,-0.04403335228562355,-0.5637729167938232
16.07421875,-0.19109042,-0.28755463,-0.114052414894104,-0.2902330458164215,-0.08626661449670792,-0.3277895152568817
16.0791015625,-0.36040804,-0.017995649,0.030072392895817757,0.006140754092484713,-0.029727524146437645,-0.056646157056093216
16.083984375,-0.53083271,0.39218414,0.2086244821548462,0.3503350019454956,0.07436604052782059,0.32293370366096497
16.0888671875,-0.65401366,0.68103315,0.3187429904937744,0.5891588926315308,0.16389016807079315,0.5725983381271362
16.09375,-0.7037884,0.66860432,0.32768145203590393,0.5618410110473633,0.251923531293869,0.5796837210655212
16.0986328125,-0.6433113,0.34740918,0.2636876404285431,0.3870481550693512,0.340692937374115,0.32908183336257935
16.103515625,-0.61349258,0.15734042,0.20561017096042633,0.23669147491455078,0.37043315172195435,0.19368432462215424
16.1083984375,-0.64210916,0.30774681,0.1766083687543869,0.2855232357978821,0.31038549542427063,0.2475307732820511
16.11328125,-0.6096278,0.41372922,0.15865661203861237,0.3364284634590149,0.21129053831100464,0.33284950256347656
16.1181640625,-0.51712332,0.25620438,0.1255887895822525,0.21074293553829193,0.12290701270103455,0.18285591900348663
16.123046875,-0.41290836,-0.096446678,0.07741135358810425,-0.09181776642799377,0.11720028519630432,-0.06938916444778442
16.1279296875,-0.28277537,-0.29432264,0.057829421013593674,-0.23522616922855377,0.127369686961174,-0.2183963805437088
16.1328125,-0.15930796,-0.15892572,0.07967635989189148,-0.11666539311408997,0.10279537737369537,-0.08378395438194275
16.1376953125,-0.064191938,0.14203298,0.11232786625623703,0.039923522621393204,0.11037590354681015,0.052047040313482285
16.142578125,0.053794384,0.055233977,0.15270711481571198,0.10339952260255814,0.05195644870400429,0.10956072807312012
16.1474609375,0.087142071,0.15256992,0.19248798489570618,0.1632445752620697,-0.008459564298391342,0.16205720603466034
16.15234375,0.14340639,0.31026539,0.1771503984928131,0.2686091661453247,0.04955500736832619,0.239706888794899
16.1572265625,0.21238345,0.23525658,0.13179433345794678,0.260634183883667,0.11205621808767319,0.22131407260894775
16.162109375,0.20557492,0.16621461,0.07899609208106995,0.1725596785545349,0.10281656682491302,0.1633092164993286
16.1669921875,0.18341049,0.11634297,0.0058057354763150215,0.07134759426116943,-0.008722898550331593,0.11819547414779663
16.171875,0.22388751,-0.096134281,-0.05394412949681282,-0.1780676692724228,-0.15174517035484314,-0.14632336795330048
16.1767578125,0.28418057,-0.53022141,-0.08186648041009903,-0.3951733708381653,-0.22388644516468048,-0.43503326177597046
16.181640625,0.24862992,-0.33187893,-0.08516165614128113,-0.1885405033826828,-0.15248122811317444,-0.2701144218444824
16.1865234375,0.16095599,0.39020646,-0.03722083568572998,0.2523134648799896,-0.11660692095756531,0.3676005005836487
16.19140625,0.10311548,0.7533454,-0.0021586555521935225,0.6431140303611755,-0.19447630643844604,0.6255631446838379
16.1962890625,0.18121957,0.041861447,-0.0730261355638504,0.12316533178091049,-0.2099369615316391,-0.13798923790454865
16.201171875,0.24606157,-0.75880212,-0.17700424790382385,-0.7296214699745178,-0.18459711968898773,-0.7303423881530762
16.2060546875,0.28862825,-0.84676799,-0.26422253251075745,-0.848187267780304,-0.14447356760501862,-0.8004088401794434
16.2109375,0.29200904,-0.68994202,-0.31480872631073,-0.651209831237793,-0.12051470577716827,-0.5122403502464294
16.2158203125,0.17955192,-0.35339797,-0.2515372633934021,-0.3591584265232086,-0.16662777960300446,-0.3412739634513855
16.220703125,0.11015756,-0.0088100624,-0.17499679327011108,-0.10852141678333282,-0.10893048346042633,-0.13402312994003296
16.2255859375,0.12037554,-0.082026435,-0.1131754219532013,-0.009485479444265366,-0.05958734452724457,-0.025261491537094116
16.23046875,0.075869244,0.10258941,-0.019611889496445656,0.09661996364593506,-0.055763375014066696,0.07958939671516418
16.2353515625,-0.0015320009,0.27246605,-0.0064563388004899025,0.17690590023994446,-0.022968310862779617,0.14673003554344177
16.240234375,-0.045797288,0.067131972,-0.04352221265435219,0.17312335968017578,-0.006651885341852903,0.1263766884803772
16.2451171875,-0.044927303,0.24067815,-0.04912158474326134,0.12846273183822632,0.009446033276617527,0.11660491675138474
16.25,-0.0063776173,0.013503225,-0.06500180065631866,-0.07783226668834686,-0.009842611849308014,-0.10372349619865417
16.2548828125,0.018003833,-0.51656311,-0.07123410701751709,-0.44863924384117126,-0.07814345508813858,-0.36821576952934265
16.259765625,-0.018818932,-0.53735778,-0.0898849368095398,-0.580295205116272,-0.11428410559892654,-0.5162133574485779
16.2646484375,-0.056713155,-0.66289237,-0.1309082955121994,-0.6780752539634705,-0.1389293521642685,-0.5842867493629456
16.26953125,-0.050121694,-0.66260216,-0.11372882127761841,-0.5345115065574646,-0.08072071522474289,-0.6135676503181458
16.2744140625,-0.093345859,-0.15361539,-0.030660074204206467,-0.16522714495658875,0.03175533935427666,-0.26742273569107056
16.279296875,-0.14462043,0.4103874,0.10837627947330475,0.35988911986351013,0.14700452983379364,0.3857472240924835
16.2841796875,-0.084418289,0.73935489,0.2574023902416229,0.6732882857322693,0.1630915105342865,0.7562729716300964
16.2890625,-0.061786729,0.73600715,0.30997219681739807,0.6391080021858215,0.07077572494745255,0.7162845134735107
16.2939453125,-0.12567241,0.37649733,0.21739636361598969,0.4305633306503296,-0.007748790550976992,0.41127943992614746
16.298828125,-0.12582587,0.20804453,0.06238788738846779,0.23756161332130432,0.016072256490588188,0.24589292705059052
16.3037109375,-0.15377697,0.15081854,0.020836949348449707,0.13728852570056915,0.11750267446041107,0.14894908666610718
16.30859375,-0.22722074,0.050980472,0.08016602694988251,0.09973293542861938,0.26130858063697815,0.09745317697525024
16.3134765625,-0.22575881,0.098508135,0.1537608802318573,0.12145703285932541,0.4044208824634552,0.12063891440629959
16.318359375,-0.18172986,0.22509778,0.16922245919704437,0.21157802641391754,0.5155768394470215,0.23492702841758728
16.3232421875,-0.16260159,0.29198457,0.08633778989315033,0.2925308048725128,0.49834632873535156,0.2876339852809906
16.328125,-0.11283705,0.24623076,0.047672100365161896,0.2890971899032593,0.45969024300575256,0.29829132556915283
16.3330078125,-0.11196644,0.35103736,0.044903263449668884,0.32793691754341125,0.3678068220615387,0.3229350745677948
16.337890625,-0.12210136,0.36761444,0.047337669879198074,0.3611561059951782,0.17852488160133362,0.34833264350891113
16.3427734375,-0.12284114,0.38420779,0.0663788840174675,0.34927770495414734,-0.008364202454686165,0.3362742066383362
16.34765625,-0.14118359,0.31279776,0.014857249334454536,0.28865358233451843,-0.25678935647010803,0.2851882576942444
16.3525390625,-0.15697329,0.21074469,-0.042652904987335205,0.1715971827507019,-0.4449441134929657,0.1891930252313614
16.357421875,-0.10872414,-0.078860224,-0.08554496616125107,-0.13777762651443481,-0.4567233622074127,-0.12966369092464447
16.3623046875,0.088922683,-0.56108135,-0.15491746366024017,-0.5159667134284973,-0.4410315454006195,-0.42771124839782715
16.3671875,0.22975547,-0.65772795,-0.18794023990631104,-0.6257280111312866,-0.435152530670166,-0.5366693735122681
16.3720703125,0.25547905,-0.53429138,-0.15281395614147186,-0.5922247767448425,-0.43418556451797485,-0.5388737916946411
16.376953125,0.2964013,-0.56324665,-0.09756800532341003,-0.4896383285522461,-0.3820323944091797,-0.5056460499763489
16.3818359375,0.24515359,-0.35493505,-0.0731826052069664,-0.29500168561935425,-0.3290562033653259,-0.33608242869377136
16.38671875,0.18164096,0.066790524,-0.11328272521495819,-0.07466874271631241,-0.3783486783504486,-0.08418681472539902
16.3916015625,0.22201064,-0.020457133,-0.14911310374736786,-0.06280093640089035,-0.5110044479370117,-0.06066061183810234
16.396484375,0.39163803,-0.20533993,-0.11381669342517853,-0.13949152827262878,-0.5506319403648376,-0.15299397706985474
16.4013671875,0.62096509,-0.061061601,-0.0335153304040432,-0.08479596674442291,-0.5379927754402161,-0.09381569176912308
16.40625,0.79055305,0.022380793,0.04296905919909477,-0.02927870862185955,-0.452151358127594,-0.017452333122491837
16.4111328125,0.79662835,-0.065343802,0.04014083743095398,-0.0388188399374485,-0.21489763259887695,-0.04381590336561203
16.416015625,0.76247097,-0.010194015,0.034311167895793915,0.07642410695552826,0.12565471231937408,0.060342635959386826
16.4208984375,0.72619219,0.38439606,0.15653096139431,0.3823809027671814,0.6543864011764526,0.3463859260082245
16.42578125,0.489119,0.74204014,0.30561119318008423,0.6704257726669312,1.3259446620941162,0.7287392020225525
16.4306640625,0.30516173,0.80802699,0.36317840218544006,0.656278669834137,1.7701343297958374,0.7980907559394836
16.435546875,0.058843448,0.36215353,0.3208017349243164,0.3955501616001129,1.70945143699646,0.44863781332969666
16.4404296875,-0.35284345,0.031115593,0.19042207300662994,0.09723608940839767,1.168937087059021,0.14653056859970093
16.4453125,-0.65321248,-0.11333627,0.04318268597126007,-0.11432494223117828,0.4424617886543274,-0.08105000108480453
16.4501953125,-0.7883615,-0.2298597,-0.03128882125020027,-0.22396813333034515,-0.03643129765987396,-0.2693556547164917
16.455078125,-0.85961632,-0.24974399,-0.04836530610918999,-0.20305413007736206,-0.21710044145584106,-0.27653107047080994
16.4599609375,-0.9449133,-0.077490708,-0.039369769394397736,-0.1266842931509018,-0.2105020135641098,-0.12375358492136002
16.46484375,-1.0077673,-0.11004126,-0.049780987203121185,-0.12542666494846344,-0.23930294811725616,-0.14355841279029846
16.4697265625,-1.0096014,-0.23697039,-0.0706743448972702,-0.21576973795890808,-0.3281916379928589,-0.22614052891731262
16.474609375,-1.0414613,-0.26925842,-0.07537705451250076,-0.3161439001560211,-0.36277124285697937,-0.34003305435180664
16.4794921875,-1.1662215,-0.44848673,-0.13155777752399445,-0.4080391824245453,-0.4338180422782898,-0.41192007064819336
16.484375,-1.3403969,-0.39549236,-0.21343299746513367,-0.4603213369846344,-0.4919842779636383,-0.4257551431655884
16.4892578125,-1.4727836,-0.51721482,-0.24667248129844666,-0.48977184295654297,-0.4370158314704895,-0.46498093008995056
16.494140625,-1.5232119,-0.50167682,-0.2729077637195587,-0.5937957763671875,-0.4284754991531372,-0.5310315489768982
16.4990234375,-1.8640253,-0.4780275,-0.2658424973487854,-0.5134875774383545,-0.48119843006134033,-0.5474383234977722
16.50390625,-2.4107275,-1.4875207,-1.5698760747909546,-1.5745166540145874,-1.5981804132461548,-1.56283438205719
16.5087890625,-1.8867006,-3.1144649,-2.0506393909454346,-2.090778112411499,-2.0086872577667236,-2.150526762008667
16.513671875,0.39744296,-4.0905045,-2.405656576156616,-2.662170886993408,-2.2649643421173096,-2.453878164291382
16.5185546875,3.6798426,-2.8773422,-1.4117178916931152,-1.3367847204208374,-1.3016533851623535,-1.324164867401123
16.5234375,6.4089555,0.99428388,1.2640385627746582,1.3997375965118408,1.1979806423187256,1.2264684438705444
16.5283203125,6.708815,5.4553684,4.870926380157471,4.778995513916016,4.512803077697754,4.59316873550415
16.533203125,4.4085976,7.2765559,7.253722190856934,6.999632358551025,6.866358280181885,6.883311748504639
16.5380859375,1.3414364,5.9037289,6.42062520980835,5.882656097412109,6.434388160705566,6.060242176055908
16.54296875,-0.62990066,2.8896446,3.2216548919677734,2.760690212249756,3.706148147583008,2.835794448852539
16.5478515625,-0.86647209,-0.048332265,0.1230810284614563,-0.1258833259344101,0.7550761103630066,-0.2510562539100647
16.552734375,-0.76089776,-1.4884869,-1.0063607692718506,-1.7446134090423584,-0.7839579582214355,-1.3662784099578857
16.5576171875,-0.85335885,-1.3991681,-0.5811256170272827,-1.5495853424072266,-0.8532497882843018,-1.1871843338012695
16.5625,-0.86922174,-0.78271401,-0.35784807801246643,-0.7592951059341431,-0.7721887826919556,-0.6360259652137756
16.5673828125,-0.9351795,-0.28639557,-0.5656082630157471,-0.3545844852924347,-0.8631393909454346,-0.3258550465106964
16.572265625,-0.98268912,-0.30083297,-0.7583520412445068,-0.3909412920475006,-0.86081862449646,-0.3839050531387329
16.5771484375,-0.93811218,-0.57872809,-0.8979318141937256,-0.5389495491981506,-0.9304481744766235,-0.5473586916923523
16.58203125,-0.87057456,-0.49549426,-0.8702042102813721,-0.637799859046936,-0.983265221118927,-0.6293196082115173
16.5869140625,-0.74544812,-0.63043945,-0.7923768162727356,-0.7544236183166504,-0.9213544130325317,-0.7905619144439697
16.591796875,-0.61623707,-1.3093346,-0.8293559551239014,-1.2907384634017944,-0.8728088736534119,-1.1278257369995117
16.5966796875,-0.62072366,-1.4670483,-0.900368332862854,-1.3462321758270264,-0.8154310584068298,-1.3163764476776123
16.6015625,-0.51743001,-0.9546782,-0.8657774329185486,-0.9852544665336609,-0.6844243407249451,-1.0290470123291016
16.6064453125,-0.26216196,-0.63464426,-0.6383495330810547,-0.5819674730300903,-0.5490888953208923,-0.6709250211715698
16.611328125,-0.11443146,-0.4253047,-0.40378543734550476,-0.4138230085372925,-0.4228770434856415,-0.44976499676704407
16.6162109375,-0.020525292,-0.15094386,-0.3757535219192505,-0.2765304744243622,-0.29687386751174927,-0.29499512910842896
16.62109375,0.0126215,-0.31602036,-0.3406454920768738,-0.27889469265937805,-0.15815788507461548,-0.3120672404766083
16.6259765625,-0.022187061,-0.34319071,-0.2186955064535141,-0.2007201462984085,-0.017060168087482452,-0.29455435276031494
16.630859375,0.024720252,0.19152495,-0.13172852993011475,0.12307287007570267,0.06201031431555748,0.11172689497470856
16.6357421875,0.14135987,0.58064566,-0.06139397993683815,0.43897777795791626,0.09067402780056,0.40703752636909485
16.640625,0.25902588,0.12812541,0.003364833537489176,0.10931199043989182,0.09483811259269714,0.005815907381474972
16.6455078125,0.30646162,-0.56285544,0.07607188820838928,-0.42706575989723206,0.12304668128490448,-0.33708909153938293
16.650390625,0.23554672,-0.2605041,0.14941717684268951,-0.15280452370643616,0.19853799045085907,-0.1895088404417038
16.6552734375,0.16351582,0.50391914,0.14685620367527008,0.2955670952796936,0.22065423429012299,0.2865216135978699
16.66015625,0.15435235,0.51377697,0.13492703437805176,0.41632550954818726,0.20962053537368774,0.37593281269073486
16.6650390625,0.095991873,0.028621212,0.1367417424917221,0.17035993933677673,0.19306129217147827,0.15627199411392212
16.669921875,0.0539139,0.077727485,0.24082496762275696,0.14815303683280945,0.13365377485752106,0.12331672012805939
16.6748046875,0.052232484,0.47397202,0.37143921852111816,0.3730334937572479,0.09942594915628433,0.35832804441452026
16.6796875,0.011299355,0.5304321,0.3941505253314972,0.5127381682395935,0.08395812660455704,0.5183225870132446
16.6845703125,0.0040066375,0.57023409,0.4221288859844208,0.5257608294487,0.05117066204547882,0.5538572072982788
16.689453125,-0.048566102,0.47178323,0.37949785590171814,0.44901785254478455,-0.027995966374874115,0.49901899695396423
16.6943359375,-0.16645385,0.38157467,0.23524092137813568,0.3521416485309601,-0.13735727965831757,0.4118673801422119
16.69921875,-0.21490183,0.31493992,0.10139340907335281,0.211210697889328,-0.18092778325080872,0.18320918083190918
16.7041015625,-0.22410633,-0.24844937,-0.0354110449552536,-0.24855221807956696,-0.20348112285137177,-0.22635677456855774
16.708984375,-0.27540686,-0.62032679,-0.21674853563308716,-0.5431370735168457,-0.2391425520181656,-0.5251840353012085
16.7138671875,-0.29620426,-0.49599445,-0.3441542088985443,-0.40633463859558105,-0.26698625087738037,-0.43258100748062134
16.71875,-0.30244011,-0.17743682,-0.33415359258651733,-0.21114586293697357,-0.31880778074264526,-0.16907690465450287
16.7236328125,-0.332484,-0.022512147,-0.3163210451602936,-0.041902393102645874,-0.37688183784484863,-0.05392202362418175
16.728515625,-0.32517641,0.067080201,-0.2868330180644989,0.14180615544319153,-0.3768851161003113,0.11104892194271088
16.7333984375,-0.18663518,0.44948704,-0.25325655937194824,0.35849153995513916,-0.33609840273857117,0.3165504038333893
16.73828125,-0.095758001,0.48320251,-0.2800850570201874,0.4384292662143707,-0.28853076696395874,0.41563522815704346
16.7431640625,-0.091763976,0.4291812,-0.2566172480583191,0.4104197323322296,-0.2321677953004837,0.41128724813461304
16.748046875,-0.0030346722,0.50072181,-0.21233676373958588,0.3586738407611847,-0.16174058616161346,0.20578059554100037
16.7529296875,0.063168142,-0.26259722,-0.1735285371541977,-0.2626967132091522,-0.0598607063293457,-0.1934136301279068
16.7578125,0.11136124,-0.71736163,-0.08313386142253876,-0.5205351710319519,0.05778682604432106,-0.5110219717025757
16.7626953125,0.16268344,-0.08268945,-0.0076235332526266575,-0.2252703309059143,0.15348783135414124,-0.27973759174346924
16.767578125,0.24360633,0.074245031,-0.011234952136874199,-0.08917945623397827,0.24092067778110504,-0.16514557600021362
16.7724609375,0.39073699,-0.36914093,0.044669196009635925,-0.28491970896720886,0.3589112460613251,-0.30058392882347107
16.77734375,0.47036855,-0.42923351,0.17126090824604034,-0.39117828011512756,0.5095860362052917,-0.39212071895599365
16.7822265625,0.58114064,-0.30912408,0.22360758483409882,-0.33363914489746094,0.6272100806236267,-0.33162903785705566
16.787109375,0.72650345,-0.27347134,0.35394614934921265,-0.25380122661590576,0.6999731659889221,-0.24340704083442688
16.7919921875,0.7338503,-0.12462072,0.49373507499694824,-0.17562256753444672,0.7662115693092346,-0.18030399084091187
16.796875,0.72478693,-0.16336589,0.5881048440933228,-0.15070843696594238,0.8212283253669739,-0.16836997866630554
16.8017578125,0.70482022,-0.15114935,0.6352614760398865,-0.10648147761821747,0.8442927598953247,-0.12443031370639801
16.806640625,0.62735652,0.03384155,0.5773904323577881,-0.036907196044921875,0.8350485563278198,-0.03606273606419563
16.8115234375,0.54469559,-0.037971345,0.4957685172557831,-0.09996472299098969,0.7519091367721558,-0.12021233141422272
16.81640625,0.3623696,-0.29534982,0.42718786001205444,-0.2145179659128189,0.5598373413085938,-0.24703064560890198
16.8212890625,0.11937963,-0.12612253,0.4636012613773346,-0.05371604859828949,0.3389338254928589,-0.033362794667482376
16.826171875,-0.023987464,0.38845159,0.5389524698257446,0.3827686011791229,0.14324335753917694,0.40671178698539734
16.8310546875,-0.2549591,0.79720706,0.4069784879684448,0.7470728754997253,-0.08036345988512039,0.7718160152435303
16.8359375,-0.48265997,0.92230478,0.1453511267900467,0.7832323312759399,-0.3444330096244812,0.9648913145065308
16.8408203125,-0.56653345,0.65389292,-0.03611623868346214,0.6098926067352295,-0.5585653185844421,0.6785901188850403
16.845703125,-0.68004624,0.21885919,-0.1989070475101471,0.35245758295059204,-0.6880872845649719,0.36388838291168213
16.8505859375,-0.76234717,0.15477078,-0.4189917743206024,0.21054516732692719,-0.7791321873664856,0.2581598460674286
16.85546875,-0.71821691,0.34702129,-0.6084222793579102,0.20256905257701874,-0.8393879532814026,0.20600104331970215
16.8603515625,-0.7315741,-0.0908943,-0.650600790977478,-0.14757075905799866,-0.8241398930549622,-0.17772690951824188
16.865234375,-0.67762509,-0.60655625,-0.6791971325874329,-0.5038910508155823,-0.747816801071167,-0.4421371519565582
16.8701171875,-0.52914941,-0.43366285,-0.6908438801765442,-0.45769256353378296,-0.6922852993011475,-0.44605568051338196
16.875,-0.45612472,-0.38902196,-0.6681883335113525,-0.37158292531967163,-0.5994182229042053,-0.3869466483592987
16.8798828125,-0.41859343,-0.30952783,-0.6326498985290527,-0.25659698247909546,-0.43867984414100647,-0.27513501048088074
16.884765625,-0.32398504,-0.0072855903,-0.4656636714935303,-0.14070674777030945,-0.3247331976890564,-0.15731871128082275
16.8896484375,-0.25773446,-0.20958533,-0.3181203007698059,-0.15591564774513245,-0.2765923738479614,-0.2003314346075058
16.89453125,-0.19625717,-0.22862692,-0.27447736263275146,-0.2414565235376358,-0.25187230110168457,-0.26426565647125244
16.8994140625,-0.025898283,-0.24602262,-0.1778915375471115,-0.3230434060096741,-0.13840700685977936,-0.3576847314834595
16.904296875,0.13059323,-0.57500519,-0.06565304100513458,-0.4706672132015228,0.018485652282834053,-0.488659530878067
16.9091796875,0.26284852,-0.49476125,0.04660152643918991,-0.3612692058086395,0.0923246368765831,-0.4355252683162689
16.9140625,0.37518854,-0.043086841,0.1427413821220398,-0.0963934063911438,0.1483054906129837,-0.10909228771924973
16.9189453125,0.3887538,0.21510688,0.15347668528556824,0.11022791266441345,0.2101946324110031,0.12836451828479767
16.923828125,0.39806838,0.12798199,0.18348729610443115,0.1368951052427292,0.2787993848323822,0.13211992383003235
16.9287109375,0.31826996,0.081154973,0.16747267544269562,0.11755199730396271,0.32340267300605774,0.1045341044664383
16.93359375,0.24329709,0.14327109,0.09106478095054626,0.12890848517417908,0.32414740324020386,0.1190255731344223
16.9384765625,0.28359854,0.13557524,0.07767445594072342,0.16802680492401123,0.3136100769042969,0.17620792984962463
16.943359375,0.29123604,0.24727196,0.0908498540520668,0.16634204983711243,0.2977493405342102,0.2030431032180786
16.9482421875,0.23201839,0.046970139,0.10712500661611557,-0.03380892053246498,0.29563409090042114,0.0076816328801214695
16.953125,0.20887019,-0.33431018,0.14102844893932343,-0.17895197868347168,0.3030838668346405,-0.14864692091941833
16.9580078125,0.21860707,0.075306647,0.06378736346960068,0.03284427523612976,0.26643720269203186,0.07319715619087219
16.962890625,0.16082583,0.41511459,-0.012881232425570488,0.2796185612678528,0.22670619189739227,0.33378180861473083
16.9677734375,0.0601693,0.22006399,0.15444381535053253,0.435168594121933,0.19206032156944275,0.4761604368686676
16.97265625,0.043569035,0.67738834,0.3526149094104767,0.7045415639877319,0.13464128971099854,0.687561571598053
16.9775390625,0.027094113,1.0939661,0.3520487844944,0.8087703585624695,0.09828679263591766,0.9270422458648682
16.982421875,0.0077939411,0.57313459,0.18864013254642487,0.5922712087631226,0.09289982169866562,0.6401748061180115
16.9873046875,0.088644501,0.18942545,-0.03610968962311745,0.3277517259120941,0.08287639170885086,0.33467116951942444
16.9921875,0.028102346,0.13828025,-0.13414816558361053,0.10931079834699631,0.05167175084352493,0.09758829325437546
16.9970703125,-0.14490801,-0.063038871,-0.06279955059289932,-0.05199355259537697,0.02717794105410576,-0.09980730712413788
17.001953125,-0.12142938,-0.060181447,-0.057087454944849014,-0.0669671967625618,0.10332413762807846,-0.058696646243333817
17.0068359375,0.016973834,0.026133636,-0.18691164255142212,-0.08382781594991684,0.011108515784144402,-0.12583144009113312
17.01171875,0.047651614,-0.40459949,-0.2812698781490326,-0.4649464190006256,-0.030512984842061996,-0.39396509528160095
17.0166015625,0.06279375,-0.98988111,-0.27090537548065186,-0.9768590927124023,-0.05977252125740051,-1.0007407665252686
17.021484375,0.020217054,-0.89282283,-0.21289929747581482,-0.7621729373931885,-0.12416675686836243,-0.8272115588188171
17.0263671875,-0.072644572,-0.16248799,-0.20350684225559235,-0.38702476024627686,-0.09486160427331924,-0.3291185200214386
17.03125,-0.072232187,-0.11083917,-0.2542476952075958,-0.25389769673347473,-0.06245347857475281,-0.2831532657146454
17.0361328125,-0.042788238,-0.57311454,-0.31725385785102844,-0.42257875204086304,-0.0620163157582283,-0.41525182127952576
17.041015625,-0.042685238,-0.39180294,-0.32395777106285095,-0.3132080137729645,-0.07868432998657227,-0.3676505386829376
17.0458984375,-0.043804176,-0.0027236522,-0.30912020802497864,-0.13450554013252258,-0.1376306712627411,-0.1485683172941208
17.05078125,-0.072108144,-0.089373082,-0.24959668517112732,-0.09378530830144882,-0.16826492547988892,-0.12858232855796814
17.0556640625,-0.13484373,-0.19672483,-0.23122769594192505,-0.23020701110363007,-0.1521419733762741,-0.2563614845275879
17.060546875,-0.12798362,-0.43603985,-0.2604641914367676,-0.40985962748527527,-0.14686116576194763,-0.4266479015350342
17.0654296875,-0.099357266,-0.57165758,-0.20098797976970673,-0.40841853618621826,-0.11339826881885529,-0.46457111835479736
17.0703125,-0.1841264,-0.17438278,-0.040752120316028595,-0.17581740021705627,-0.028588781133294106,-0.20683307945728302
17.0751953125,-0.20255904,0.16186969,0.08446861058473587,0.08499467372894287,0.013904286548495293,0.11737503111362457
17.080078125,-0.15821767,0.2659482,0.13200660049915314,0.27251997590065,0.0027553457766771317,0.29294461011886597
17.0849609375,-0.15729837,0.33765169,0.17239832878112793,0.32223957777023315,-0.027233058586716652,0.35043227672576904
17.08984375,-0.14218181,0.29213727,0.2711837589740753,0.36258938908576965,-0.0781865119934082,0.3326810598373413
17.0947265625,-0.20773036,0.45309688,0.39821088314056396,0.5120858550071716,-0.12218129634857178,0.48569217324256897
17.099609375,-0.26798297,0.80682765,0.49337947368621826,0.7324556708335876,-0.14763666689395905,0.7622913718223572
17.1044921875,-0.28567718,0.9154261,0.47438833117485046,0.8686746954917908,-0.16654114425182343,0.9264647960662842
17.109375,-0.26418556,0.93381304,0.27903133630752563,0.8082714080810547,-0.13271723687648773,0.8378726840019226
17.1142578125,-0.067526745,0.6144445,0.10570672899484634,0.5140689611434937,-0.09749393165111542,0.5458909273147583
17.119140625,0.11132186,0.052358035,0.031726062297821045,0.16680552065372467,-0.03332742303609848,0.14724677801132202
17.1240234375,0.20695225,-0.27479607,0.07674095779657364,-0.220738485455513,0.06425639986991882,-0.1517651081085205
17.12890625,0.28697231,-0.2681422,0.22528913617134094,-0.25125059485435486,0.12897953391075134,-0.2534533143043518
17.1337890625,0.28744378,-0.16806864,0.34012293815612793,-0.1560707688331604,0.20176346600055695,-0.19489939510822296
17.138671875,0.16669784,-0.048413973,0.2814542055130005,-0.032660968601703644,0.2050628811120987,-0.06095849722623825
17.1435546875,0.14701384,0.10347092,0.06467533111572266,0.04412037506699562,0.14716556668281555,0.05284414812922478
17.1484375,0.44418102,0.053154469,-0.10975978523492813,0.019412783905863762,0.16967467963695526,0.004030217416584492
17.1533203125,0.68415669,-0.10538885,-0.1517738401889801,-0.07590900361537933,0.2829298973083496,-0.0891333818435669
17.158203125,0.72151217,-0.097001655,-0.05041120573878288,-0.10485322773456573,0.44733932614326477,-0.11330472677946091
17.1630859375,0.80200125,-0.083338738,-0.010910522192716599,-0.12917526066303253,0.5556745529174805,-0.1317828744649887
17.16796875,0.76032978,-0.22595403,0.00712878443300724,-0.1883980929851532,0.5883910059928894,-0.18357299268245697
17.1728515625,0.69363605,-0.18223773,0.06144845113158226,-0.16267503798007965,0.609458863735199,-0.18239448964595795
17.177734375,0.56534979,-0.04914639,0.025302700698375702,-0.13406981527805328,0.5464469790458679,-0.16251449286937714
17.1826171875,0.22754119,-0.26151489,-0.05001571774482727,-0.25493717193603516,0.4351905286312103,-0.280722439289093
17.1875,-0.084500198,-0.45470336,-0.20793914794921875,-0.4380694031715393,0.3331723213195801,-0.42975905537605286
17.1923828125,-0.29686069,-0.50053899,-0.3704572319984436,-0.49934425950050354,0.1438293159008026,-0.48838406801223755
17.197265625,-0.51729643,-0.48602379,-0.47405728697776794,-0.4832679033279419,-0.12199373543262482,-0.4831574559211731
17.2021484375,-0.60480963,-0.43376628,-0.5165196657180786,-0.3969874680042267,-0.3292946219444275,-0.4232707917690277
17.20703125,-0.60128317,-0.30173099,-0.42781350016593933,-0.22981268167495728,-0.44662564992904663,-0.29125866293907166
17.2119140625,-0.7732511,0.04202303,-0.2903192937374115,0.04155977815389633,-0.5167033672332764,0.01314701046794653
17.216796875,-0.92039592,0.43718642,-0.251207560300827,0.2887004017829895,-0.6160392165184021,0.3320595920085907
17.2216796875,-0.88410712,0.24031031,-0.4416092038154602,0.19685380160808563,-0.7275801301002502,0.20108552277088165
17.2265625,-0.85533096,-0.18404744,-0.6999256610870361,-0.10547896474599838,-0.8535993695259094,-0.07691023498773575
17.2314453125,-1.008874,-0.12920188,-0.5849964618682861,0.04284924268722534,-0.96170574426651,0.07361193001270294
17.236328125,-1.1685378,0.62655839,-0.11964153498411179,0.5865761041641235,-0.9936484694480896,0.46763721108436584
17.2412109375,-1.1676774,1.0673572,0.41235852241516113,0.8359113335609436,-1.0751298666000366,0.540645956993103
17.24609375,-1.1655467,1.1105437,0.5470877885818481,0.8267688751220703,-1.154429316520691,0.16878941655158997
17.2509765625,-1.4969009,0.39087835,-0.07531140744686127,0.05900438874959946,-1.1050456762313843,-0.4207870066165924
17.255859375,-1.8651335,-2.1085417,-1.185141921043396,-1.6594805717468262,-1.1261459589004517,-1.342924952507019
17.2607421875,-1.4547208,-4.0020274,-2.129579544067383,-2.1940956115722656,-1.476684808731079,-2.1757521629333496
17.265625,0.18725414,-3.7802447,-2.348706007003784,-2.6994223594665527,-1.672216773033142,-2.189967632293701
17.2705078125,3.095021,-2.2424159,-1.4259473085403442,-1.4085724353790283,-0.7139016389846802,-1.2222049236297607
17.275390625,5.9577981,0.82477599,0.7653279900550842,1.0429197549819946,1.5362882614135742,1.024436354637146
17.2802734375,6.1055588,4.5532357,3.447190999984741,4.247518062591553,4.271960735321045,4.178317070007324
17.28515625,3.1999158,5.7980335,5.053431510925293,6.108765602111816,5.668646335601807,6.061649799346924
17.2900390625,-0.08977539,4.026192,4.296907901763916,4.9280877113342285,4.380031108856201,5.108180522918701
17.294921875,-1.6366265,2.2817423,1.9997190237045288,2.278087854385376,1.5688894987106323,2.4248416423797607
17.2998046875,-1.4072622,0.63530804,-0.06557799130678177,0.06409714370965958,-0.6413474678993225,0.04570095241069794
17.3046875,-0.73990996,-1.2981204,-0.9734640121459961,-1.3835142850875854,-1.2126027345657349,-1.2138017416000366
17.3095703125,-0.46078572,-2.0665816,-0.7656794786453247,-1.911082148551941,-0.7659265398979187,-1.508438229560852
17.314453125,-0.48051811,-1.7346234,-0.5601683855056763,-1.7955440282821655,-0.5108934044837952,-1.4173109531402588
17.3193359375,-0.51453248,-1.2762429,-0.5924484133720398,-1.3408620357513428,-0.5235235095024109,-1.169437289237976
17.32421875,-0.53290465,-0.79703775,-0.5600631833076477,-0.672300398349762,-0.5175691843032837,-0.7814204692840576
17.3291015625,-0.49131658,-0.23111727,-0.5711687803268433,-0.25278863310813904,-0.531133234500885,-0.32348334789276123
17.333984375,-0.53343852,0.16345629,-0.5254890322685242,0.08909936994314194,-0.5691462755203247,0.09685048460960388
17.3388671875,-0.55811457,0.22315038,-0.4519539177417755,0.18033389747142792,-0.5528650879859924,0.2721128761768341
17.34375,-0.4343187,0.1614363,-0.43789899349212646,0.13515156507492065,-0.5099987983703613,0.09431465715169907
17.3486328125,-0.35388775,-0.014425452,-0.3770901560783386,-0.06260965019464493,-0.4702066481113434,-0.10103235393762589
17.353515625,-0.18774651,-0.32245863,-0.31130629777908325,-0.26232588291168213,-0.3858783543109894,-0.23450219631195068
17.3583984375,-0.11989421,-0.32532014,-0.27663663029670715,-0.34158220887184143,-0.29846298694610596,-0.3134106695652008
17.36328125,-0.14383058,-0.29571552,-0.2511557638645172,-0.370211660861969,-0.24662213027477264,-0.3721616268157959
17.3681640625,0.041129493,-0.51710951,-0.22093138098716736,-0.4859773516654968,-0.1895475685596466,-0.46913403272628784
17.373046875,0.18487464,-0.55874015,-0.07152289897203445,-0.4787236452102661,-0.09973234683275223,-0.5082407593727112
17.3779296875,0.12523579,-0.34635236,0.041519250720739365,-0.33248376846313477,-0.012214280664920807,-0.362650603055954
17.3828125,0.164455,-0.14093196,0.021362844854593277,-0.1105685830116272,0.08874224126338959,-0.16377140581607819
17.3876953125,0.21274903,0.15025789,0.062050364911556244,0.169806569814682,0.2366180717945099,0.12029026448726654
17.392578125,0.1034459,0.53970389,0.1283997744321823,0.3830936551094055,0.3246132433414459,0.4067634046077728
17.3974609375,0.049288248,0.19742718,0.12753574550151825,0.16364996135234833,0.27469098567962646,-0.03201533481478691
17.40234375,0.10705649,-0.57140778,0.053128473460674286,-0.5435660481452942,0.16962304711341858,-0.4278962016105652
17.4072265625,0.25167321,-0.64907409,-0.01031060516834259,-0.5186528563499451,0.06033904105424881,-0.5955590009689331
17.412109375,0.33484114,-0.19008291,0.019766531884670258,-0.15647828578948975,0.02223888784646988,-0.26198482513427734
17.4169921875,0.16876636,0.39271356,0.028074854984879494,0.2620614767074585,0.03481687232851982,0.2991958558559418
17.421875,-0.017998111,0.49237159,-0.03908475860953331,0.37771373987197876,0.05291341617703438,0.35771891474723816
17.4267578125,-0.035996651,-0.11523491,-0.08700242638587952,-0.07148668169975281,0.04577290266752243,-0.09125012159347534
17.431640625,-0.11617509,-0.42296581,-0.13848546147346497,-0.3043661117553711,0.01044338010251522,-0.28196272253990173
17.4365234375,-0.24847998,-0.094011344,-0.15054664015769958,-0.10611232370138168,-0.05844870209693909,-0.08523044735193253
17.44140625,-0.19218937,0.19749197,-0.09862188994884491,0.19035278260707855,-0.12655985355377197,0.2107952982187271
17.4462890625,-0.17214316,0.50100587,-0.04722965136170387,0.42140790820121765,-0.17750021815299988,0.4295043647289276
17.451171875,-0.2376257,0.60585258,0.04236256331205368,0.45434364676475525,-0.18870744109153748,0.4662141799926758
17.4560546875,-0.30710226,0.34268187,0.07465063035488129,0.3500155210494995,-0.20485667884349823,0.3170250952243805
17.4609375,-0.38234229,0.26787021,0.02354208379983902,0.3000746965408325,-0.29351693391799927,0.30178919434547424
17.4658203125,-0.38500276,0.37240375,-0.10405246913433075,0.2620277404785156,-0.36646997928619385,0.2598452568054199
17.470703125,-0.32491026,0.067431293,-0.23560164868831635,0.016582734882831573,-0.3363734483718872,-0.024800552055239677
17.4755859375,-0.36409528,-0.50541842,-0.26852989196777344,-0.4832780957221985,-0.28824499249458313,-0.4204855263233185
17.48046875,-0.41564375,-0.69746818,-0.26058071851730347,-0.5459348559379578,-0.26295778155326843,-0.6080600023269653
17.4853515625,-0.313255,-0.33306414,-0.1931086927652359,-0.2971631586551666,-0.20926259458065033,-0.40049952268600464
17.490234375,-0.27374808,0.099695302,-0.04914134740829468,0.03203122690320015,-0.2246638834476471,-0.05571883171796799
17.4951171875,-0.20731369,0.24627371,0.06824754178524017,0.25003865361213684,-0.24685393273830414,0.3132278323173523
17.5,-0.029751171,0.55941795,0.33857789635658264,0.6180991530418396,0.30528149008750916,0.6950746774673462
17.5048828125,0.12600442,0.77997971,0.39972037076950073,0.6661796569824219,0.2703666090965271,0.7253226637840271
17.509765625,0.22536553,0.61128941,0.35338908433914185,0.48875370621681213,0.38754135370254517,0.5667378306388855
17.5146484375,0.23617681,0.22487507,0.2728700637817383,0.22207342088222504,0.479091078042984,0.21647004783153534
17.51953125,0.38583922,-0.28688665,0.20366381108760834,-0.23277831077575684,0.3167436420917511,-0.1856510192155838
17.5244140625,0.59808781,-0.39648919,0.12650355696678162,-0.3568742573261261,0.01210879348218441,-0.36768969893455505
17.529296875,0.6719598,-0.28006267,0.047435078769922256,-0.23520280420780182,-0.17737175524234772,-0.24149014055728912
17.5341796875,0.68622848,-0.040054522,-0.011945629492402077,-0.050316087901592255,-0.14538034796714783,-0.0658576637506485
17.5390625,0.76207317,0.13884689,-0.029277900233864784,0.081672303378582,-0.06257764995098114,0.06686973571777344
17.5439453125,0.77139276,0.11177494,-0.04867246001958847,0.12410549819469452,-0.08662528544664383,0.09429790824651718
17.548828125,0.79467338,0.15402162,-0.10364256054162979,0.07822636514902115,-0.1314181387424469,0.056102652102708817
17.5537109375,0.83461349,-0.046844239,-0.12939541041851044,-0.09387341141700745,-0.22240525484085083,-0.10683689266443253
17.55859375,0.6991013,-0.34642034,-0.1420205533504486,-0.27564242482185364,-0.2868137061595917,-0.2831992506980896
17.5634765625,0.49705794,-0.23396819,-0.15861327946186066,-0.18340307474136353,-0.25087881088256836,-0.20450325310230255
17.568359375,0.37886644,0.05956363,-0.14902523159980774,-0.051125649362802505,-0.20107953250408173,-0.027785316109657288
17.5732421875,0.19021725,-0.052665704,-0.12905153632164001,-0.07845812290906906,-0.213199183344841,-0.07990940660238266
17.578125,-0.061618434,-0.2259532,-0.17420653998851776,-0.17940790951251984,-0.17095597088336945,-0.18845021724700928
17.5830078125,-0.29145534,-0.12616335,-0.21840329468250275,-0.1758682131767273,-0.11090531200170517,-0.1990911066532135
17.587890625,-0.53137275,-0.18565924,-0.1912495642900467,-0.11963368952274323,-0.08458173274993896,-0.12309835851192474
17.5927734375,-0.75308335,0.053782871,-0.07101835310459137,0.07850013673305511,-0.05185456946492195,0.07515115290880203
17.59765625,-0.85029659,0.40247684,0.12453339993953705,0.28600555658340454,-0.013050473295152187,0.28096872568130493
17.6025390625,-0.88243664,0.27167446,0.18406224250793457,0.24552740156650543,0.041217632591724396,0.20706884562969208
17.607421875,-0.88283501,-0.035944908,-0.0349959135055542,-0.041431326419115067,0.06392274051904678,-0.07796093821525574
17.6123046875,-0.80148274,-0.32581216,-0.35726651549339294,-0.37735769152641296,0.07899436354637146,-0.32174697518348694
17.6171875,-0.59869743,-0.71012634,-0.524046778678894,-0.7065040469169617,0.2023322582244873,-0.5895599722862244
17.6220703125,-0.46844883,-0.89610897,-0.4370562434196472,-0.853797435760498,0.27901676297187805,-0.7059742212295532
17.626953125,-0.44262991,-0.58446229,-0.2406758964061737,-0.5366288423538208,0.23421521484851837,-0.48099279403686523
17.6318359375,-0.31865626,-0.0097822787,-0.1378650814294815,-0.17328795790672302,0.24031546711921692,-0.1866813600063324
17.63671875,-0.2571859,-0.050324622,-0.06707245111465454,-0.03848687559366226,0.19537504017353058,-0.052379608154296875
17.6416015625,-0.25809966,-0.04923502,0.04408281669020653,0.03698398545384407,0.027990631759166718,0.026208413764834404
17.646484375,-0.10058609,0.27350962,0.1427495777606964,0.14418087899684906,-0.08743231743574142,0.13784930109977722
17.6513671875,0.092635686,0.13770398,0.23431091010570526,0.18902456760406494,-0.04864094778895378,0.18085291981697083
17.65625,0.14746426,0.15101154,0.19735214114189148,0.23913009464740753,0.054868001490831375,0.234662726521492
17.6611328125,0.13885807,0.48077274,0.1224493682384491,0.3525101840496063,0.09732995927333832,0.34769365191459656
17.666015625,0.22266476,0.33383087,0.22555944323539734,0.3730733394622803,-0.0021608276292681694,0.3663399815559387
17.6708984375,0.35509345,0.36551192,0.35394930839538574,0.36779502034187317,-0.10944368690252304,0.35137373208999634
17.67578125,0.39345654,0.48604917,0.36880719661712646,0.36168691515922546,-0.0918409675359726,0.33559179306030273
17.6806640625,0.34188905,0.20387551,0.22682945430278778,0.24241958558559418,0.014021509326994419,0.21211189031600952
17.685546875,0.28986213,0.10753811,0.03227902576327324,0.06278177350759506,0.13788974285125732,0.08280324190855026
17.6904296875,0.30569141,-0.17336838,-0.019602838903665543,-0.21328328549861908,0.17667263746261597,-0.1683529168367386
17.6953125,0.30218778,-0.48698719,0.04287359490990639,-0.3681912422180176,0.1584235578775406,-0.43513402342796326
17.7001953125,0.21300121,-0.24630916,0.08788689225912094,-0.16009338200092316,0.17080552875995636,-0.24158735573291779
17.705078125,0.16702321,0.26670659,0.0740923061966896,0.14315825700759888,0.133439302444458,0.164793461561203
17.7099609375,0.22201011,0.35877563,0.04522298648953438,0.3242573142051697,0.046404700726270676,0.3250811696052551
17.71484375,0.21547504,0.21039537,0.06331929564476013,0.2931388020515442,-0.0635005384683609,0.29491862654685974
17.7197265625,0.17310502,0.36532051,0.06238000467419624,0.2969316244125366,-0.18329420685768127,0.2992623448371887
17.724609375,0.097555988,0.27283234,-0.005863424390554428,0.2626509368419647,-0.26101234555244446,0.24187296628952026
17.7294921875,0.0043483331,0.089605481,-0.024932175874710083,0.1108085885643959,-0.29399213194847107,0.10844388604164124
17.734375,0.029417942,-0.022025743,-0.011106218211352825,-0.025850588455796242,-0.24641384184360504,-0.012083255685865879
17.7392578125,0.094463199,-0.1260591,-0.07065671682357788,-0.11343502253293991,-0.18768556416034698,-0.09401769191026688
17.744140625,0.085889845,-0.11119789,-0.1073276549577713,-0.12568913400173187,-0.19372780621051788,-0.11269412189722061
17.7490234375,0.02371929,-0.10882238,-0.1062433272600174,-0.09507277607917786,-0.1841060370206833,-0.08842198550701141
17.75390625,-0.087243346,-0.041304464,-0.10138539969921112,-0.07104530930519104,-0.11210965365171432,-0.08611588925123215
17.7587890625,-0.12049554,-0.087471959,-0.09827503561973572,-0.16681307554244995,-0.04703138768672943,-0.19769930839538574
17.763671875,-0.031397628,-0.46716669,-0.1722589135169983,-0.3652307093143463,0.05613365396857262,-0.37183940410614014
17.7685546875,0.005336005,-0.39981911,-0.23607681691646576,-0.3701931834220886,0.09432172775268555,-0.38279810547828674
17.7734375,-0.11911937,-0.20870766,-0.19865860044956207,-0.29958197474479675,-0.04489957168698311,-0.3004036247730255
17.7783203125,-0.20667441,-0.33416504,-0.10753987729549408,-0.25238901376724243,-0.10519839078187943,-0.2534277141094208
17.783203125,-0.2147332,-0.15165386,-0.015183532610535622,-0.10227201133966446,-0.0945504903793335,-0.1128903329372406
17.7880859375,-0.15922301,0.2250679,0.027872074395418167,0.09976138174533844,0.01306379958987236,0.1282254159450531
17.79296875,-0.12285318,0.16782825,0.01472643855959177,0.16208352148532867,0.27313950657844543,0.155745729804039
17.7978515625,-0.17910608,0.11093697,0.039658527821302414,0.15900357067584991,0.3513316214084625,0.13870501518249512
17.802734375,-0.18291982,0.24065466,0.06719350069761276,0.25075042247772217,0.24483348429203033,0.21168109774589539
17.8076171875,-0.20743124,0.3778749,0.05012388899922371,0.35387006402015686,0.10595673322677612,0.36639928817749023
17.8125,-0.29364766,0.50395648,0.05085698515176773,0.35211193561553955,-0.00372125837020576,0.3476366102695465
17.8173828125,-0.32625643,0.035676348,0.02078157663345337,0.017074385657906532,-0.036827459931373596,-0.030428370460867882
17.822265625,-0.23970525,-0.57106615,-0.13998085260391235,-0.5394117832183838,-0.08256450295448303,-0.5118111371994019
17.8271484375,-0.19790449,-0.72468189,-0.2922654151916504,-0.6553902626037598,-0.12427923828363419,-0.5958773493766785
17.83203125,-0.13997494,-0.51438077,-0.31124210357666016,-0.5315486788749695,-0.04217993840575218,-0.4666001796722412
17.8369140625,-0.031161436,-0.36471383,-0.2587205469608307,-0.3732011914253235,0.10372352600097656,-0.35742828249931335
17.841796875,0.12041478,-0.2565408,-0.10984829813241959,-0.1841089278459549,0.2663719356060028,-0.22604525089263916
17.8466796875,0.29774338,0.077601224,0.12993554770946503,0.02938896231353283,0.2704298496246338,0.02097373828291893
17.8515625,0.32463125,0.27929653,0.2829042077064514,0.23555946350097656,0.16449101269245148,0.27807676792144775
17.8564453125,0.20717987,0.30738123,0.3150620460510254,0.27558860182762146,0.047029782086610794,0.2795810103416443
17.861328125,0.092681913,0.11507202,0.2905452847480774,0.1650932878255844,0.04142175614833832,0.13505971431732178
17.8662109375,0.18301048,0.066312818,0.23401591181755066,0.2081582248210907,0.05462466552853584,0.1887999325990677
17.87109375,0.4593401,0.60645329,0.17689701914787292,0.47243133187294006,-0.03723369166254997,0.5342777967453003
17.8759765625,0.65898341,0.81424624,0.19146974384784698,0.5689512491226196,-0.16759245097637177,0.7413644194602966
17.880859375,0.6555285,0.34387442,0.2519255578517914,0.38569381833076477,-0.1114882379770279,0.4270024299621582
17.8857421875,0.7283679,0.097295882,0.21359525620937347,0.12025253474712372,-0.04255314916372299,0.1624620407819748
17.890625,0.72244895,-0.1030286,0.1410486102104187,-0.16601338982582092,0.009475692175328732,-0.13258595764636993
17.8955078125,0.56472471,-0.56891079,0.0742797777056694,-0.5517730116844177,0.0614132359623909,-0.4572810232639313
17.900390625,0.44794068,-0.73137606,0.03616739809513092,-0.5273308157920837,-0.007917185313999653,-0.6169797778129578
17.9052734375,0.3158741,-0.16678107,0.11147940158843994,-0.23304744064807892,-0.09656864404678345,-0.20907779037952423
17.91015625,-0.066456779,0.18698071,0.17126309871673584,0.04991477355360985,-0.09697870910167694,0.09524677693843842
17.9150390625,-0.3978176,0.051666798,0.14154072105884552,0.05515891686081886,-0.10479363799095154,0.06425212323665619
17.919921875,-0.49326809,-0.038533482,0.04464513808488846,-0.03242072835564613,-0.180547297000885,-0.058863844722509384
17.9248046875,-0.53177097,-0.099950135,-0.1269862949848175,-0.14369866251945496,-0.33913159370422363,-0.15879406034946442
17.9296875,-0.60260132,-0.26935676,-0.21863579750061035,-0.2090599685907364,-0.5050920844078064,-0.3257489800453186
17.9345703125,-0.68517605,-0.13195352,-0.1330546736717224,-0.046925898641347885,-0.42628154158592224,-0.07759460806846619
17.939453125,-0.78436179,0.38905473,0.08612087368965149,0.39401108026504517,0.04601075127720833,0.3666737973690033
17.9443359375,-0.92727495,0.83279719,0.37928128242492676,0.818179726600647,0.8293316960334778,0.7951698899269104
17.94921875,-1.0307231,1.2453597,0.5676235556602478,1.004158616065979,1.5110219717025757,1.258268117904663
17.9541015625,-1.0954913,1.3661929,0.41996440291404724,1.1160776615142822,1.5095549821853638,1.2400749921798706
17.958984375,-1.1857459,1.0792522,0.01882278546690941,0.8308903574943542,0.8320519328117371,0.7334445714950562
17.9638671875,-1.2352104,0.52567112,-0.5231086611747742,0.4828876852989197,-0.07995685935020447,-0.0035818361211568117
17.96875,-1.1992923,-0.33352167,-1.1318702697753906,-0.5162482857704163,-0.670524001121521,-0.8309465050697327
17.9736328125,-1.4345983,-1.637728,-1.4790900945663452,-1.5052772760391235,-0.8331135511398315,-1.4450677633285522
17.978515625,-1.86573,-3.1611831,-1.7037382125854492,-1.9406579732894897,-0.873982310295105,-1.853289246559143
17.9833984375,-1.5361474,-3.7637029,-2.0782177448272705,-2.4466373920440674,-0.9211713671684265,-2.165794849395752
17.98828125,0.22632479,-3.2287586,-2.2328193187713623,-2.572819709777832,-0.9690728187561035,-2.039989709854126
17.9931640625,3.386521,-1.7394649,-1.4951410293579102,-1.3405230045318604,-0.8859615325927734,-1.0701452493667603
17.998046875,6.0903214,1.3999506,0.4840792715549469,1.686933159828186,-0.6215059757232666,0.8270859122276306
18.0029296875,5.7037574,4.7078946,3.726327896118164,4.8993964195251465,4.945228099822998,4.983953952789307
18.0078125,2.8894146,5.3256777,4.118747711181641,5.6516008377075195,5.467172145843506,5.670167446136475
18.0126953125,0.16802773,3.2534832,2.722139835357666,3.8149335384368896,3.7300093173980713,3.7193710803985596
18.017578125,-1.1142393,0.98990753,0.558785617351532,0.8289162516593933,1.1893049478530884,0.8393340706825256
18.0224609375,-0.96166621,-0.60052214,-0.8931389451026917,-0.8917064666748047,-0.547971248626709,-1.0501827001571655
18.02734375,-0.47388033,-1.6622783,-1.2028955221176147,-1.7296595573425293,-0.8717154860496521,-1.4510899782180786
18.0322265625,-0.51315419,-1.6546014,-0.9593245387077332,-1.489473581314087,-0.63023841381073,-1.1608539819717407
18.037109375,-0.62267926,-1.1710079,-0.8777558207511902,-1.2712867259979248,-0.6308782696723938,-0.9641041159629822
18.0419921875,-0.59508185,-1.0449919,-0.9914764165878296,-1.0062737464904785,-0.6836528182029724,-0.8828978538513184
18.046875,-0.67880287,-0.85344831,-0.9731758236885071,-0.8381450772285461,-0.7364961504936218,-0.8697136640548706
18.0517578125,-0.70249467,-0.65482739,-0.9065366387367249,-0.618411123752594,-0.8048630952835083,-0.6570547223091125
18.056640625,-0.61034181,-0.36606666,-0.8849659562110901,-0.39632782340049744,-0.8252752423286438,-0.39949506521224976
18.0615234375,-0.52132643,-0.16435509,-0.8697873950004578,-0.22530317306518555,-0.7666488885879517,-0.23649746179580688
18.06640625,-0.44429529,-0.17387703,-0.8013754487037659,-0.15559735894203186,-0.6713526248931885,-0.2101883441209793
18.0712890625,-0.31549577,-0.1226464,-0.6300607323646545,-0.1539483517408371,-0.5180731415748596,-0.21525272727012634
18.076171875,-0.23597318,-0.18433599,-0.5312179327011108,-0.2394661158323288,-0.3667494058609009,-0.2736239731311798
18.0810546875,-0.23156147,-0.46391646,-0.4915979504585266,-0.43861210346221924,-0.27913373708724976,-0.42649760842323303
18.0859375,-0.10322643,-0.61237919,-0.40274742245674133,-0.4773903489112854,-0.2113417387008667,-0.5242489576339722
18.0908203125,0.02211516,-0.30165881,-0.25384023785591125,-0.21825052797794342,-0.10848893225193024,-0.29822325706481934
18.095703125,0.063670381,0.26539476,0.02435881644487381,0.15727455914020538,0.004559566732496023,0.13388244807720184
18.1005859375,0.1257754,0.41928023,0.23500856757164001,0.4079350233078003,0.05908256396651268,0.4547739624977112
18.10546875,0.10161675,0.52160884,0.19793131947517395,0.4583939015865326,0.08275812119245529,0.5106362700462341
18.1103515625,0.083106682,0.58510216,0.16394782066345215,0.4103080928325653,0.17030781507492065,0.3608415126800537
18.115234375,0.10797385,0.11448273,0.2605678141117096,0.23505961894989014,0.25501731038093567,0.17311885952949524
18.1201171875,0.097125064,0.2258238,0.3913041055202484,0.30112728476524353,0.25169137120246887,0.2994867265224457
18.125,0.14297811,0.68668747,0.43885061144828796,0.5319399833679199,0.2031652331352234,0.5886650681495667
18.1298828125,0.23618625,0.59942236,0.3834727704524994,0.6292209029197693,0.12098731845617294,0.6632028222084045
18.134765625,0.133435,0.64571842,0.3816283941268921,0.7020524144172668,0.060248810797929764,0.6965734362602234
18.1396484375,0.033468692,0.79293152,0.4424284100532532,0.6390975117683411,0.07056862860918045,0.6847822070121765
18.14453125,0.059339041,0.35274252,0.4200168550014496,0.3858756124973297,0.07830790430307388,0.36483287811279297
18.1494140625,0.035311807,-0.035745815,0.35488763451576233,0.1445642113685608,0.07208764553070068,0.09305108338594437
18.154296875,-0.02670119,0.19049825,0.3084883987903595,0.17664270102977753,0.05740763619542122,0.2253991812467575
18.1591796875,-0.10484038,0.43045812,0.2746109962463379,0.2830670475959778,-0.007041447330266237,0.27266600728034973
18.1640625,-0.11541658,0.052571269,0.283095121383667,0.1455542892217636,-0.09164204448461533,0.09300059080123901
18.1689453125,-0.16773507,-0.061306371,0.3489087224006653,0.04935254529118538,-0.13480667769908905,0.06755539029836655
18.173828125,-0.24966898,0.3009339,0.3996551036834717,0.19772109389305115,-0.14608728885650635,0.22829720377922058
18.1787109375,-0.27972096,0.28487263,0.30468693375587463,0.28656628727912903,-0.18366828560829163,0.2796711027622223
18.18359375,-0.34158719,0.16862433,0.12928073108196259,0.2213035225868225,-0.2455541342496872,0.20319674909114838
18.1884765625,-0.38701475,0.21510777,-0.024647044017910957,0.2261047512292862,-0.30220478773117065,0.21088539063930511
18.193359375,-0.37013216,0.30017817,-0.12087086588144302,0.2334265410900116,-0.33322277665138245,0.21439619362354279
18.1982421875,-0.3617884,0.062080257,-0.11608261615037918,0.06818724423646927,-0.3529355823993683,0.050201963633298874
18.203125,-0.39039323,-0.14734444,-0.20255692303180695,-0.10936390608549118,-0.32890811562538147,-0.14057646691799164
18.2080078125,-0.34376232,-0.12449664,-0.43517938256263733,-0.1494046300649643,-0.2594717741012573,-0.19311484694480896
18.212890625,-0.28009656,-0.17041913,-0.5346694588661194,-0.20042139291763306,-0.19239988923072815,-0.23178285360336304
18.2177734375,-0.21996775,-0.27997724,-0.5260686874389648,-0.3836573660373688,-0.13396742939949036,-0.3564775884151459
18.22265625,-0.035587156,-0.63104631,-0.49232885241508484,-0.6699872016906738,-0.09779589623212814,-0.7100995182991028
18.2275390625,0.16999412,-1.0639282,-0.43834224343299866,-1.0117872953414917,-0.052543893456459045,-1.0258933305740356
18.232421875,0.2797706,-1.0796026,-0.5049528479576111,-1.182787537574768,0.047157879918813705,-1.1010288000106812
18.2373046875,0.33239934,-1.2230215,-0.5686010122299194,-1.3005844354629517,0.16915354132652283,-1.159855842590332
18.2421875,0.45895073,-1.7035294,-0.5231727957725525,-1.6077325344085693,0.2745167911052704,-1.3940788507461548
18.2470703125,0.57668791,-1.831726,-0.4745763838291168,-1.8783973455429077,0.3911055624485016,-1.7631815671920776
18.251953125,0.68591404,-1.383711,-0.32318568229675293,-1.4152462482452393,0.48354747891426086,-1.528347134590149
18.2568359375,0.77488142,-0.50438621,-0.13853520154953003,-0.4558161497116089,0.5135118961334229,-0.6734547019004822
18.26171875,0.81868669,0.16851724,0.08463375270366669,0.12750433385372162,0.5800461769104004,0.1511947214603424
18.2666015625,0.829174,0.38254759,0.37908604741096497,0.33678683638572693,0.6798115968704224,0.4542551338672638
18.271484375,0.83980783,0.42615775,0.5029444098472595,0.5029821991920471,0.7156388163566589,0.3925459384918213
18.2763671875,0.80734082,0.59279014,0.5384874939918518,0.6337368488311768,0.7118389010429382,0.5569421648979187
18.28125,0.69328149,0.91116142,0.6333067417144775,0.835915207862854,0.7047913670539856,0.8259929418563843
18.2861328125,0.41138054,1.0517622,0.575336217880249,0.9100058674812317,0.5882862210273743,0.9256458878517151
18.291015625,0.17859728,0.82808339,0.5367411375045776,0.8805925846099854,0.4077896773815155,0.8485204577445984
18.2958984375,-0.033093057,0.8517189,0.5632435083389282,0.8152228593826294,0.22627277672290802,0.7476667165756226
18.30078125,-0.2884238,0.73302702,0.4082818925380707,0.6848284602165222,-0.008832214400172234,0.6461679935455322
18.3056640625,-0.40686286,0.34584773,0.18828405439853668,0.4476231634616852,-0.24101677536964417,0.4714784324169159
18.310546875,-0.48677742,0.28014012,0.07662645727396011,0.42498156428337097,-0.4397258758544922,0.4041145145893097
18.3154296875,-0.67560819,0.61185214,0.13428552448749542,0.5579825043678284,-0.5885364413261414,0.5750064253807068
18.3203125,-0.84543604,0.77982225,0.18265098333358765,0.7672925591468811,-0.6641108393669128,0.8105913996696472
18.3251953125,-0.86749954,1.0404199,0.22580161690711975,0.9663344621658325,-0.7038610577583313,1.0238245725631714
18.330078125,-0.81265681,1.2107989,0.25980237126350403,0.9795577526092529,-0.6715843081474304,0.9776245355606079
18.3349609375,-0.75687224,0.7899261,0.046577177941799164,0.6527764797210693,-0.5873056650161743,0.690257728099823
18.33984375,-0.63813141,0.19451527,-0.20372289419174194,0.27469906210899353,-0.5678036212921143,0.238372340798378
18.3447265625,-0.478078,-0.30654805,-0.3283274173736572,-0.28325217962265015,-0.5250853896141052,-0.2982565462589264
18.349609375,-0.35374926,-0.65578375,-0.4083482325077057,-0.6013709306716919,-0.41563862562179565,-0.564384937286377
18.3544921875,-0.31043274,-0.63046353,-0.3768153190612793,-0.6533837914466858,-0.35875239968299866,-0.6026612520217896
18.359375,-0.30428145,-0.48902552,-0.34864363074302673,-0.6470764875411987,-0.26334187388420105,-0.6122299432754517
18.3642578125,-0.16708779,-0.74847853,-0.29017943143844604,-0.7506012320518494,-0.19570162892341614,-0.741847813129425
18.369140625,0.045186022,-0.80459201,-0.17904573678970337,-0.7776287794113159,-0.17389437556266785,-0.7584107518196106
18.3740234375,0.07109865,-0.52682321,-0.15087096393108368,-0.6459143161773682,-0.05702144652605057,-0.6741687655448914
18.37890625,0.087577906,-0.61570338,-0.21717219054698944,-0.532637357711792,0.0915888100862503,-0.5547393560409546
18.3837890625,0.21547307,-0.37439724,-0.2994059920310974,-0.38415437936782837,0.1771121323108673,-0.3973442316055298
18.388671875,0.2671841,-0.10708444,-0.3682314455509186,-0.27974915504455566,0.2044028341770172,-0.28622376918792725
18.3935546875,0.281013,-0.49297645,-0.3481275737285614,-0.4163039028644562,0.21531327068805695,-0.4030325412750244
18.3984375,0.34342972,-0.56306264,-0.22755365073680878,-0.35753634572029114,0.2215951830148697,-0.43558934330940247
18.4033203125,0.37676907,0.055405559,-0.06470382213592529,-0.04734346643090248,0.2267189770936966,-0.05750855803489685
18.408203125,0.29867543,0.34209891,0.09894799441099167,0.2295340597629547,0.23786459863185883,0.28083518147468567
18.4130859375,0.27893341,0.221591,0.1605178564786911,0.2761687934398651,0.2692793011665344,0.28789642453193665
18.41796875,0.28561039,0.22170159,0.1584922969341278,0.2337294965982437,0.3008494973182678,0.2583262622356415
18.4228515625,0.26614601,0.27667316,0.11580584198236465,0.24240343272686005,0.31662026047706604,0.2327282875776291
18.427734375,0.2401105,0.13726023,0.03999630734324455,0.16709861159324646,0.30237966775894165,0.13976235687732697
18.4326171875,0.21873381,0.042454705,0.06985373795032501,0.149081289768219,0.24589046835899353,0.1355096399784088
18.4375,0.18219766,0.37996464,0.14278891682624817,0.2547245919704437,0.15732154250144958,0.24217984080314636
18.4423828125,0.12094404,0.2125799,0.16572345793247223,0.1579328030347824,0.11988663673400879,0.11886027455329895
18.447265625,0.12940394,-0.21439323,0.12898831069469452,-0.12202554941177368,0.09678705781698227,-0.11867938935756683
18.4521484375,0.10934926,-0.14206328,0.05690087378025055,-0.1695089042186737,0.08914558589458466,-0.16788683831691742
18.45703125,0.066720024,-0.10418974,-0.0011977988760918379,-0.1368689388036728,0.0670025572180748,-0.12862323224544525
18.4619140625,0.036199898,-0.19702527,-0.02842123806476593,-0.17828235030174255,0.0048243943601846695,-0.1802995800971985
18.466796875,-0.020526688,-0.18968744,-0.022682713344693184,-0.19415955245494843,-0.01836538128554821,-0.2110787332057953
18.4716796875,0.0035889559,-0.1731432,0.11087924242019653,-0.13131320476531982,-0.010660492815077305,-0.14146170020103455
18.4765625,-0.0064571665,0.0060903715,0.2175830900669098,0.02193491905927658,-0.01007426530122757,0.03421784192323685
18.4814453125,-0.083323043,0.25859782,0.19170762598514557,0.16590744256973267,-0.0004573282494675368,0.19770044088363647
18.486328125,-0.15503584,0.19842863,0.09271734207868576,0.2219541221857071,-0.06108984351158142,0.2136344164609909
18.4912109375,-0.1725268,0.1545263,-0.050799690186977386,0.19571717083454132,-0.12680885195732117,0.19585737586021423
18.49609375,-0.14677043,0.23808892,-0.07897347211837769,0.13227641582489014,-0.11539087444543839,0.1871960610151291
18.5009765625,-0.13931423,-0.11590165,-0.20715880393981934,-0.20544219017028809,-0.05053291842341423,-0.2907748818397522
18.505859375,-0.17512347,-0.31357331,-0.1265428215265274,-0.2967836558818817,-0.05857672542333603,-0.29188838601112366
18.5107421875,-0.14340293,-0.30788314,-0.12627768516540527,-0.3336505889892578,-0.06459543108940125,-0.36611130833625793
18.515625,-0.12687821,-0.39465427,-0.13099932670593262,-0.27502283453941345,-0.08410482108592987,-0.34221744537353516
18.5205078125,-0.1365927,-0.045386506,-0.024594977498054504,-0.022830534726381302,-0.13388165831565857,-0.019353341311216354
18.525390625,-0.052818422,0.48994626,0.1521621197462082,0.4248294532299042,-0.17089532315731049,0.4262710511684418
18.5302734375,-0.032642727,0.75280812,0.2888146638870239,0.6517549753189087,-0.15428955852985382,0.7706397771835327
18.53515625,-0.099169998,0.64499813,0.32348376512527466,0.5694021582603455,-0.11296164244413376,0.679980456829071
18.5400390625,-0.18830966,0.32908984,0.18397469818592072,0.34437334537506104,-0.11939367651939392,0.3758065104484558
18.544921875,-0.22803145,0.027951867,-0.007384661119431257,0.0031156744807958603,-0.142466738820076,0.04210854694247246
18.5498046875,-0.16689344,-0.34854026,-0.04035915806889534,-0.2730785608291626,-0.17875418066978455,-0.24005916714668274
18.5546875,-0.15795292,-0.29541188,-0.029593899846076965,-0.2880494296550751,-0.1960996836423874,-0.26642724871635437
18.5595703125,-0.26279518,-0.15294947,-0.04324724152684212,-0.2542620003223419,-0.22925303876399994,-0.28156453371047974
18.564453125,-0.24251114,-0.38370986,-0.08682578057050705,-0.29377713799476624,-0.24886104464530945,-0.3254658281803131
18.5693359375,-0.091623705,-0.26751669,-0.16148556768894196,-0.20514000952243805,-0.19167092442512512,-0.2433096170425415
18.57421875,-0.049123139,0.044542675,-0.1325806826353073,-0.048225514590740204,-0.1081940233707428,-0.03271104395389557
18.5791015625,0.039558107,0.033392657,-0.13146831095218658,-0.0367843322455883,-0.057108230888843536,-0.03403657674789429
18.583984375,0.19813292,-0.19234512,-0.12965549528598785,-0.13842442631721497,0.005330495536327362,-0.1579982489347458
18.5888671875,0.29471482,-0.12871495,0.0029537600930780172,-0.10069122910499573,0.09496443718671799,-0.11722484976053238
18.59375,0.31141804,0.083304889,0.15809716284275055,-0.019775401800870895,0.1872674971818924,-7.696777174714953e-06
18.5986328125,0.25062366,-0.058756611,0.23361852765083313,-0.016488894820213318,0.23347938060760498,-0.008741816505789757
18.603515625,0.25427565,-0.017610123,0.18336714804172516,0.0429539792239666,0.14278525114059448,0.04347950220108032
18.6083984375,0.46609345,0.27798541,0.08124735206365585,0.25088560581207275,0.018025074154138565,0.22359400987625122
18.61328125,0.61238052,0.42456069,0.08676362782716751,0.3348644971847534,0.11059081554412842,0.37020164728164673
18.6181640625,0.67104335,0.2207299,0.15249711275100708,0.19326192140579224,0.34926947951316833,0.19636832177639008
18.623046875,0.85757028,-0.13558673,0.1894841194152832,-0.05781395733356476,0.5920355319976807,-0.05647655576467514
18.6279296875,0.88910504,-0.1096113,0.1794196218252182,-0.09783940762281418,0.7960352301597595,-0.08573579043149948
18.6328125,0.72829042,0.044168745,0.1599607616662979,0.039627742022275925,0.862273633480072,0.03274659439921379
18.6376953125,0.56715077,0.18176853,0.13827890157699585,0.16368897259235382,0.787807047367096,0.15026134252548218
18.642578125,0.40617878,0.28775591,0.09344106167554855,0.19850105047225952,0.6098422408103943,0.1837618201971054
18.6474609375,0.13503831,0.006165039,0.09060686081647873,-0.02969145029783249,0.40182703733444214,-0.03982415050268173
18.65234375,-0.21602621,-0.33511874,0.1357089877128601,-0.305282324552536,0.2361830770969391,-0.28841957449913025
18.6572265625,-0.50176845,-0.3762873,0.12953658401966095,-0.25217801332473755,-0.01048542745411396,-0.30648738145828247
18.662109375,-0.67453153,0.024213224,-0.012920944020152092,-0.035529572516679764,-0.33283406496047974,0.0008303832728415728
18.6669921875,-0.8267753,0.25408943,-0.18158233165740967,0.11221672594547272,-0.5393258929252625,0.14053617417812347
18.671875,-0.96212362,0.028543587,-0.21364061534404755,0.08466633409261703,-0.6152304410934448,0.08644271641969681
18.6767578125,-1.0129853,0.027128158,-0.0836539939045906,0.1222769245505333,-0.6520956754684448,0.138173907995224
18.681640625,-1.1637977,0.42083352,0.03970038890838623,0.40615636110305786,-0.6981480121612549,0.38400763273239136
18.6865234375,-1.3739161,0.72695729,-0.033721912652254105,0.6670083403587341,-0.8007296919822693,0.7320804595947266
18.69140625,-1.4418307,0.79359237,-0.2607433795928955,0.617730438709259,-0.9359398484230042,0.7623167037963867
18.6962890625,-1.4510534,0.4404699,-0.51179438829422,0.3878774642944336,-1.0033520460128784,0.24756795167922974
18.701171875,-1.448303,-0.23515039,-0.8219299912452698,-0.1964588761329651,-1.038696050643921,-0.4516477584838867
18.7060546875,-1.4840895,-0.72019705,-1.0156747102737427,-0.8098611235618591,-1.1386163234710693,-0.9550219774246216
18.7109375,-1.8347699,-0.93251969,-1.0453438758850098,-1.1811257600784302,-1.1855460405349731,-1.2072868347167969
18.7158203125,-2.3371785,-2.1732921,-1.2690969705581665,-1.6191093921661377,-1.1421105861663818,-1.5818103551864624
18.720703125,-1.8174884,-3.8387632,-1.8435752391815186,-2.2422025203704834,-1.3419286012649536,-2.143860340118408
18.7255859375,0.30984449,-4.0209213,-2.3782894611358643,-2.7242279052734375,-1.8146274089813232,-2.3067290782928467
18.73046875,3.2566856,-2.5307296,-1.8063054084777832,-1.6107704639434814,-1.5807242393493652,-1.4396032094955444
18.7353515625,5.8230103,0.52141969,0.338858962059021,0.7165657877922058,0.20032957196235657,0.7350273132324219
18.740234375,6.3977144,4.1755303,3.344231128692627,3.9121782779693604,3.200441837310791,3.9269211292266846
18.7451171875,4.6839755,6.1687406,5.663527011871338,6.319448471069336,5.872647762298584,6.2692790031433105
18.75,2.1139391,5.2332807,5.29524564743042,5.571129322052002,5.95297384262085,5.611900806427002
18.7548828125,0.064852255,2.5733517,2.5256125926971436,2.6595242023468018,3.325756788253784,2.6957385540008545
18.759765625,-0.55986181,0.13497358,-0.1300227791070938,-0.008022421039640903,0.25429946184158325,0.025001948699355125
18.7646484375,-0.69176463,-1.0903451,-1.2010475397109985,-1.2993801832199097,-1.3312335014343262,-0.9988115429878235
18.76953125,-0.91473015,-1.0684851,-0.9878934621810913,-1.1237576007843018,-1.1447474956512451,-0.8151366710662842
18.7744140625,-0.91173054,-0.64871625,-0.5329647660255432,-0.8440908193588257,-0.6075302362442017,-0.6937383413314819
18.779296875,-0.93470346,-0.85599647,-0.5378875136375427,-0.8995650410652161,-0.5511546730995178,-0.7365365624427795
18.7841796875,-1.0149936,-1.230275,-0.6420413255691528,-1.184278964996338,-0.5918185114860535,-1.0391969680786133
18.7890625,-1.0013094,-1.1420873,-0.6747562885284424,-1.1635875701904297,-0.622948169708252,-1.105406403541565
18.7939453125,-0.92942157,-0.89266906,-0.691059410572052,-0.867132842540741,-0.6624592542648315,-0.8949611186981201
18.798828125,-0.87155087,-0.57606136,-0.6355682611465454,-0.5301033854484558,-0.6733875870704651,-0.6266069412231445
18.8037109375,-0.80011822,-0.18736766,-0.5064527988433838,-0.33146557211875916,-0.6372479796409607,-0.3787303566932678
18.80859375,-0.66541703,-0.25904477,-0.4732855558395386,-0.3254728317260742,-0.5663540959358215,-0.3105267286300659
18.8134765625,-0.46585188,-0.57561265,-0.4430559575557709,-0.418512761592865,-0.48938432335853577,-0.4339505434036255
18.818359375,-0.29914604,-0.27878439,-0.3113498091697693,-0.20618833601474762,-0.402006596326828,-0.2473423331975937
18.8232421875,-0.23464559,0.27569734,-0.12662066519260406,0.06633348762989044,-0.3147055208683014,0.09517925977706909
18.828125,-0.2085926,0.16742462,0.04882711544632912,0.1165323331952095,-0.22721710801124573,0.11393166333436966
18.8330078125,-0.11007537,-0.093089064,0.16875801980495453,0.025814706459641457,-0.10599593073129654,0.033015813678503036
18.837890625,0.050019889,0.13253298,0.13610343635082245,0.141318678855896,0.03526642918586731,0.12854056060314178
18.8427734375,0.11163567,0.42298498,0.15241186320781708,0.3733145594596863,0.11371049284934998,0.3278581202030182
18.84765625,0.19678492,0.51194738,0.28023508191108704,0.5141100287437439,0.15644493699073792,0.5122655034065247
18.8525390625,0.26605298,0.64895072,0.3202151656150818,0.5098458528518677,0.1840473860502243,0.6207322478294373
18.857421875,0.23854046,0.47397687,0.2882339060306549,0.3494887948036194,0.21796587109565735,0.34493714570999146
18.8623046875,0.25107611,-0.13915947,0.15398553013801575,-0.07983288913965225,0.21730734407901764,-0.06893131136894226
18.8671875,0.24782383,-0.43354257,-0.03430309146642685,-0.36612486839294434,0.13427089154720306,-0.33283698558807373
18.8720703125,0.19331307,-0.29669863,-0.10294151306152344,-0.2779455780982971,0.07572717219591141,-0.2843540608882904
18.876953125,0.12860797,-0.13794574,-0.052556298673152924,-0.114146389067173,0.08356798440217972,-0.14692182838916779
18.8818359375,0.10423446,0.082130089,0.0197004284709692,0.01402533520013094,0.10110213607549667,0.02034875936806202
18.88671875,0.11618543,0.072703401,0.02634184993803501,-0.004103605169802904,0.0813792273402214,-0.013087409548461437
18.8916015625,0.052827322,-0.1724474,-0.02116943523287773,-0.11207377165555954,0.06059768795967102,-0.11784979701042175
18.896484375,-0.0052082149,-0.096068962,-0.052910301834344864,-0.086481973528862,0.040541842579841614,-0.09798086434602737
18.9013671875,-0.10515569,0.0689944,-0.11988899856805801,0.053556058555841446,-0.04131166264414787,0.032198019325733185
18.90625,-0.20214704,0.18590661,-0.17368505895137787,0.19229409098625183,-0.14003592729568481,0.18629072606563568
18.9111328125,-0.17038701,0.3594842,-0.21724745631217957,0.22858397662639618,-0.18863904476165771,0.1695275455713272
18.916015625,-0.20604962,-0.10530797,-0.30616432428359985,-0.1713624894618988,-0.22274678945541382,-0.15461421012878418
18.9208984375,-0.29449208,-0.63760286,-0.2942928075790405,-0.485410213470459,-0.2705080807209015,-0.4404680132865906
18.92578125,-0.27211159,-0.23425562,-0.19476862251758575,-0.1908608078956604,-0.3379294276237488,-0.2328071892261505
18.9306640625,-0.26252692,0.3280752,-0.179610475897789,0.11759823560714722,-0.38099047541618347,0.1357841044664383
18.935546875,-0.25057171,0.1864391,-0.20737065374851227,0.20945635437965393,-0.3562811613082886,0.19569732248783112
18.9404296875,-0.2196509,0.076624807,-0.2057439237833023,0.13918302953243256,-0.33595651388168335,0.14750590920448303
18.9453125,-0.24619366,0.21212769,-0.2035733163356781,0.1520119458436966,-0.3201293647289276,0.15850764513015747
18.9501953125,-0.25610693,0.13141398,-0.08386170119047165,0.16488583385944366,-0.3255491256713867,0.14142759144306183
18.955078125,-0.20002964,0.14671171,0.05330578610301018,0.18177445232868195,-0.30946141481399536,0.14038090407848358
18.9599609375,-0.066031826,0.28958947,0.06695166230201721,0.21484792232513428,-0.20753373205661774,0.19094306230545044
18.96484375,0.043435169,0.096723569,0.018117133527994156,0.04715874791145325,-0.10438919812440872,0.011995673179626465
18.9697265625,0.15964401,-0.3003526,-0.021191444247961044,-0.31344175338745117,-0.008524907752871513,-0.28662988543510437
18.974609375,0.27674652,-0.56004754,-0.018989741802215576,-0.4759528636932373,0.16549775004386902,-0.47033971548080444
18.9794921875,0.31946046,-0.45117961,0.008922998793423176,-0.3803405165672302,0.29850640892982483,-0.43296951055526733
18.984375,0.42056944,-0.18488618,0.05963997170329094,-0.20401541888713837,0.36017948389053345,-0.20882762968540192
18.9892578125,0.56712958,-0.0051169775,0.15841074287891388,-0.041827838867902756,0.45256486535072327,-0.04966491460800171
18.994140625,0.60798172,0.078408072,0.2594913840293884,-0.017396166920661926,0.562929093837738,-0.06441479921340942
18.9990234375,0.62422536,-0.34158062,0.38423827290534973,-0.1771152913570404,0.614212691783905,-0.16389743983745575
19.00390625,0.67667049,-0.44775614,0.11120619624853134,-0.31373998522758484,0.06655408442020416,-0.35960614681243896
19.0087890625,0.62979255,0.039967542,0.15259793400764465,-0.060642410069704056,0.12467818707227707,-0.11001943051815033
19.013671875,0.56913093,0.16201146,0.25963878631591797,0.0942978635430336,0.2345423847436905,0.04292922094464302
19.0185546875,0.49689937,0.085139747,0.4073200821876526,0.19070738554000854,0.24559062719345093,0.18688537180423737
19.0234375,0.37284487,0.40752921,0.4467921853065491,0.3718911409378052,0.22851599752902985,0.3665631115436554
19.0283203125,0.24784661,0.60585359,0.40553033351898193,0.5627557039260864,0.30525732040405273,0.5731772184371948
19.033203125,0.13308304,0.6220849,0.3402918875217438,0.6352295875549316,0.46576809883117676,0.6480295658111572
19.0380859375,-0.018971819,0.64067457,0.27207380533218384,0.6808049082756042,0.5595609545707703,0.6978613138198853
19.04296875,-0.2545979,0.71377415,0.2578918933868408,0.5894883275032043,0.47842341661453247,0.6291220784187317
19.0478515625,-0.50492355,0.41149931,0.17321783304214478,0.34629741311073303,0.42336133122444153,0.3742326498031616
19.052734375,-0.60576094,-0.22842682,0.029999298974871635,-0.1718122512102127,0.3576481342315674,-0.15455342829227448
19.0576171875,-0.58014845,-0.54086077,-0.05573352426290512,-0.5104458332061768,0.23882780969142914,-0.48869943618774414
19.0625,-0.59463132,-0.57637814,-0.13679015636444092,-0.5704209804534912,0.18507181107997894,-0.47218838334083557
19.0673828125,-0.56543739,-0.53225832,-0.2158433198928833,-0.5485861301422119,0.12432844191789627,-0.4837486445903778
19.072265625,-0.49599771,-0.472799,-0.2090926170349121,-0.4656463861465454,0.06011764332652092,-0.4781036376953125
19.0771484375,-0.51493976,-0.42585134,-0.23566070199012756,-0.31539538502693176,0.061790309846401215,-0.3859000504016876
19.08203125,-0.47640568,-0.039771768,-0.2538534700870514,-0.05225184187293053,-0.017217271029949188,-0.10670490562915802
19.0869140625,-0.38431157,0.33153594,-0.14671829342842102,0.217969611287117,-0.18655242025852203,0.22767473757266998
19.091796875,-0.33622585,0.29675589,-0.06727919727563858,0.2789171636104584,-0.34166955947875977,0.23573008179664612
19.0966796875,-0.26851507,0.12075332,-0.08906690031290054,0.12638793885707855,-0.4226485788822174,0.10513310134410858
19.1015625,-0.16314856,-0.063107326,-0.16308902204036713,-0.0643472895026207,-0.45812439918518066,-0.06570639461278915
19.1064453125,-0.078273979,-0.21542082,-0.2800203263759613,-0.2193320393562317,-0.47995150089263916,-0.23039764165878296
19.111328125,-0.0060937537,-0.27680801,-0.2949794828891754,-0.16717509925365448,-0.4289369285106659,-0.23373301327228546
19.1162109375,0.042362217,0.081763141,-0.19745095074176788,-0.023456161841750145,-0.34773802757263184,0.008878207765519619
19.12109375,0.074612828,0.12605898,-0.15669262409210205,-0.010580414906144142,-0.30140528082847595,-0.02987614832818508
19.1259765625,0.13992418,-0.31358538,-0.1139860525727272,-0.2610841691493988,-0.2653040885925293,-0.20752470195293427
19.130859375,0.20246335,-0.33019057,-0.011645635589957237,-0.18686243891716003,-0.23008061945438385,-0.18107487261295319
19.1357421875,0.19138,0.28774431,0.05052412301301956,0.058960411697626114,-0.20055051147937775,0.13998760282993317
19.140625,0.18564447,0.25492698,0.024185840040445328,0.16109372675418854,-0.18323147296905518,0.0952029749751091
19.1455078125,0.25454411,-0.18587366,-0.13441120088100433,-0.19954553246498108,-0.22502650320529938,-0.27862468361854553
19.150390625,0.30887733,-0.6581556,-0.2952159345149994,-0.6405237317085266,-0.2432386577129364,-0.5764928460121155
19.1552734375,0.29252481,-0.77488061,-0.27106592059135437,-0.6364283561706543,-0.16554497182369232,-0.6246499419212341
19.16015625,0.2643773,-0.33476665,-0.12714573740959167,-0.3736172318458557,-0.04353216290473938,-0.3427425026893616
19.1650390625,0.23816568,-0.02355773,0.06486839056015015,-0.059138379991054535,0.07821562141180038,-0.10043862462043762
19.169921875,0.24716582,0.10615576,0.2860140800476074,0.15862855315208435,0.13228313624858856,0.1428552120923996
19.1748046875,0.17904357,0.47920934,0.42965376377105713,0.5465614199638367,0.155074343085289,0.4935714900493622
19.1796875,0.040713642,0.97522789,0.44672054052352905,0.8265125155448914,0.19029851257801056,0.893237292766571
19.1845703125,0.041477305,1.0122092,0.42013707756996155,0.8678641319274902,0.24498064815998077,0.9909688830375671
19.189453125,0.086361217,0.63201633,0.34583064913749695,0.6972851157188416,0.3850107192993164,0.721444308757782
19.1943359375,0.081157244,0.39473018,0.27230411767959595,0.4676853120326996,0.48569801449775696,0.5224833488464355
19.19921875,0.067036488,0.42965867,0.26552173495292664,0.3336140215396881,0.4546041190624237,0.3464216887950897
19.2041015625,0.010959827,0.072359764,0.20490217208862305,0.18300576508045197,0.39470067620277405,0.18441370129585266
19.208984375,0.018174055,0.069733206,0.0753713995218277,0.062435369938611984,0.3036956489086151,0.12732471525669098
19.2138671875,0.040283055,0.13385032,-0.045301493257284164,-0.01260433066636324,0.21608024835586548,-0.005381263326853514
19.21875,-0.007752249,-0.39735745,-0.18465183675289154,-0.34561845660209656,0.16719567775726318,-0.3117939829826355
19.2236328125,-0.058566912,-0.50118331,-0.264850914478302,-0.42312169075012207,0.08220470696687698,-0.40725111961364746
19.228515625,-0.05139034,-0.17133763,-0.2545551061630249,-0.3459532558917999,-0.011933991685509682,-0.31943774223327637
19.2333984375,-0.016258285,-0.38379937,-0.263433039188385,-0.445514053106308,-0.0882115438580513,-0.4270624816417694
19.23828125,-0.024213399,-0.75020091,-0.3284987509250641,-0.6281178593635559,-0.09607841074466705,-0.6078541278839111
19.2431640625,-0.091537752,-0.5329708,-0.3655734062194824,-0.5402985215187073,-0.10167848318815231,-0.5570490956306458
19.248046875,-0.14207924,-0.35850015,-0.25406041741371155,-0.36281275749206543,-0.15134255588054657,-0.36649289727211
19.2529296875,-0.18918841,-0.18971661,-0.08776034414768219,-0.20641890168190002,-0.16914217174053192,-0.21636371314525604
19.2578125,-0.17851461,-0.068744903,-0.03259516507387161,-0.11199435591697693,-0.11982767283916473,-0.11895529180765152
19.2626953125,-0.090098932,-0.12718101,-0.04831153526902199,-0.07379934936761856,0.019089890643954277,-0.07052439451217651
19.267578125,-0.12625617,0.041885942,-0.018511904403567314,0.04027396813035011,0.041422173380851746,0.03872662037611008
19.2724609375,-0.12996156,0.25201767,0.1567036509513855,0.2519383430480957,-0.011540251784026623,0.2328733503818512
19.27734375,-0.053304288,0.45024969,0.34153568744659424,0.5089467763900757,-0.0547432042658329,0.4547620713710785
19.2822265625,-0.046841926,0.77250501,0.3307546079158783,0.6839332580566406,-0.13727708160877228,0.700991690158844
19.287109375,-0.080638642,0.69831164,0.19551746547222137,0.5698975324630737,-0.16519492864608765,0.6789742708206177
19.2919921875,-0.1582129,0.17180633,0.10157071799039841,0.3054802119731903,-0.15336142480373383,0.33672034740448
19.296875,-0.11554332,0.07175633,0.09153991937637329,0.1854768544435501,-0.12144464254379272,0.23119895160198212
19.3017578125,-0.072908741,0.44111954,0.1047523021697998,0.25697270035743713,-0.09322547912597656,0.28297141194343567
19.306640625,-0.1129051,0.073268555,0.049242451786994934,0.04826762527227402,-0.13986235857009888,0.03163178265094757
19.3115234375,-0.11537223,-0.37834569,-0.05927099660038948,-0.31767281889915466,-0.20449776947498322,-0.28721311688423157
19.31640625,-0.08498072,-0.38553921,-0.13037283718585968,-0.4724830985069275,-0.26967746019363403,-0.41253259778022766
19.3212890625,-0.074914469,-0.63378156,-0.2099287062883377,-0.6585094928741455,-0.30098989605903625,-0.5526057481765747
19.326171875,-0.089762918,-0.81414141,-0.32704371213912964,-0.7210209369659424,-0.2686726450920105,-0.6414391398429871
19.3310546875,-0.045190605,-0.47599337,-0.36714136600494385,-0.4947429597377777,-0.22159194946289062,-0.4655730426311493
19.3359375,0.0094278781,-0.1780209,-0.33257415890693665,-0.3225351870059967,-0.13740015029907227,-0.3268356919288635
19.3408203125,0.12609918,-0.3747533,-0.259453684091568,-0.32605260610580444,-0.03520520031452179,-0.33819758892059326
19.345703125,0.20744567,-0.3789219,-0.10147117078304291,-0.2762684226036072,0.11755392700433731,-0.3352392613887787
19.3505859375,0.24137457,-0.036651943,0.013269270770251751,-0.08649385720491409,0.2348102629184723,-0.09236089140176773
19.35546875,0.23755929,0.12103507,0.039133310317993164,0.03244006261229515,0.2633092403411865,0.047035157680511475
19.3603515625,0.1470994,0.002616201,0.09267532825469971,-0.029765719547867775,0.23679551482200623,-0.036299366503953934
19.365234375,0.19545984,-0.17382331,0.12767626345157623,-0.05793427303433418,0.15068599581718445,-0.061960309743881226
19.3701171875,0.38457486,0.17482132,0.10511009395122528,0.21566738188266754,0.1207943931221962,0.19313488900661469
19.375,0.51952799,0.73746116,0.17037813365459442,0.45815300941467285,0.2145986109972,0.4850101172924042
19.3798828125,0.6617749,0.49369519,0.3352639973163605,0.3745810091495514,0.3421957790851593,0.4212002754211426
19.384765625,0.83524107,0.070690572,0.41612526774406433,0.21265161037445068,0.39666977524757385,0.09707219153642654
19.3896484375,0.85443015,0.14352633,0.44349268078804016,0.1479281634092331,0.47424444556236267,0.08626920729875565
19.39453125,0.72262846,0.31776676,0.4949277341365814,0.3733258843421936,0.5796122550964355,0.34534043073654175
19.3994140625,0.56265667,0.55155206,0.61374431848526,0.6258030533790588,0.6142408847808838,0.680853545665741
19.404296875,0.38748087,1.0397695,0.7822442650794983,0.9112221002578735,0.7029106616973877,1.0350432395935059
19.4091796875,0.025415537,1.1703305,0.7412163615226746,0.8444432616233826,0.733288049697876,0.9626723527908325
19.4140625,-0.36709672,0.43125982,0.42165836691856384,0.48858433961868286,0.5705781579017639,0.512257993221283
19.4189453125,-0.59941439,-0.035241424,0.08009523898363113,0.09357263892889023,0.25256675481796265,0.05704857036471367
19.423828125,-0.68679718,-0.20348035,-0.22881706058979034,-0.2879982888698578,-0.1337379515171051,-0.3370404839515686
19.4287109375,-0.73437619,-0.80887581,-0.41518524289131165,-0.6861072182655334,-0.3970075249671936,-0.6078687310218811
19.43359375,-0.83669362,-0.61364866,-0.42897677421569824,-0.4778824746608734,-0.5262962579727173,-0.4859580099582672
19.4384765625,-0.99363412,0.047073798,-0.45957836508750916,-0.21158264577388763,-0.609642744064331,-0.21218299865722656
19.443359375,-1.1591285,-0.2137579,-0.4412785470485687,-0.2043888121843338,-0.6206948161125183,-0.2144092172384262
19.4482421875,-1.2260142,-0.37738802,-0.34115028381347656,-0.1660735309123993,-0.6753178834915161,-0.23425982892513275
19.453125,-1.3052454,0.36044251,-0.3693275451660156,0.13726381957530975,-0.8185413479804993,0.16411858797073364
19.4580078125,-1.415885,0.40977142,-0.5071235299110413,0.3364274799823761,-0.9382514953613281,-0.02562885545194149
19.462890625,-1.4825206,-0.27581071,-0.7046873569488525,-0.19188626110553741,-1.0142886638641357,-0.5342913269996643
19.4677734375,-1.5958392,-0.35604796,-1.0456788539886475,-0.4840531647205353,-1.0739866495132446,-0.8311713933944702
19.47265625,-1.9041582,-0.46705687,-1.3131080865859985,-0.7717611193656921,-1.1888153553009033,-1.0931365489959717
19.4775390625,-2.3121128,-1.7183975,-1.4950101375579834,-1.5249041318893433,-1.3589987754821777,-1.4025355577468872
19.482421875,-1.9215,-2.8765896,-1.8724275827407837,-1.9900988340377808,-1.632913589477539,-1.9156107902526855
19.4873046875,0.077717752,-3.1388758,-2.2229325771331787,-2.469153881072998,-1.8721154928207397,-2.201589584350586
19.4921875,3.1206408,-2.5360682,-1.917979121208191,-2.238588809967041,-1.526021122932434,-1.775078296661377
19.4970703125,5.8723775,-0.1829957,-0.49620383977890015,0.1197047010064125,-0.3167169690132141,-0.21353814005851746
19.501953125,6.6073397,3.4207627,3.106066942214966,3.5168731212615967,4.076618194580078,3.5595295429229736
19.5068359375,4.9227798,5.5685071,4.518205642700195,5.900546550750732,5.641188621520996,5.7974066734313965
19.51171875,2.3032689,5.1299244,4.105391502380371,5.674361228942871,4.920133590698242,5.489561080932617
19.5166015625,0.12583376,2.8352126,2.0366718769073486,2.8530375957489014,2.6501495838165283,2.79703426361084
19.521484375,-0.57356951,0.11486754,-0.0429181307554245,-0.08661240339279175,0.43055135011672974,-0.11231786757707596
19.5263671875,-0.68250827,-1.5331077,-0.8836719989776611,-1.6665221452713013,-0.6075410842895508,-1.5037074089050293
19.53125,-0.93276683,-1.6228239,-0.7095556855201721,-1.6160964965820312,-0.5615735650062561,-1.4654263257980347
19.5361328125,-0.95737022,-1.3750177,-0.5340951085090637,-1.4413080215454102,-0.5110728740692139,-1.1137243509292603
19.541015625,-0.96013292,-1.1420933,-0.6740667223930359,-1.048236608505249,-0.6698890924453735,-0.9504614472389221
19.5458984375,-1.0416234,-0.62979448,-0.8645025491714478,-0.6194118857383728,-0.7684221863746643,-0.6425039768218994
19.55078125,-1.0202242,-0.38465775,-0.8758367300033569,-0.3826347589492798,-0.878272294998169,-0.3316652476787567
19.5556640625,-0.95618623,-0.22471226,-0.8360649943351746,-0.2495725154876709,-0.9202907681465149,-0.2639279365539551
19.560546875,-0.89629804,-0.091249355,-0.8520073890686035,-0.20382274687290192,-0.8356102108955383,-0.2890125513076782
19.5654296875,-0.73228022,-0.41124733,-0.7988524436950684,-0.3792104423046112,-0.7545412182807922,-0.38675373792648315
19.5703125,-0.58944936,-0.61100583,-0.6866548657417297,-0.4599820375442505,-0.6284863948822021,-0.48655569553375244
19.5751953125,-0.49084574,-0.30159006,-0.5853980779647827,-0.28797289729118347,-0.4509442448616028,-0.3368709087371826
19.580078125,-0.44405939,-0.0038644325,-0.4687923789024353,-0.13279622793197632,-0.322759211063385,-0.15646272897720337
19.5849609375,-0.30930099,-0.17315278,-0.37749040126800537,-0.17689847946166992,-0.23057129979133606,-0.20954126119613647
19.58984375,-0.16979569,-0.38519557,-0.38045093417167664,-0.30867916345596313,-0.14587287604808807,-0.3164343535900116
19.5947265625,-0.094446884,-0.25445668,-0.3328607678413391,-0.30813392996788025,-0.044286783784627914,-0.31272265315055847
19.599609375,0.032436623,-0.30326564,-0.16839051246643066,-0.2820601761341095,0.02166537567973137,-0.2733503580093384
19.6044921875,0.097708008,-0.25812994,-0.037884671241045,-0.16998879611492157,0.03502807393670082,-0.17120333015918732
19.609375,0.1203895,0.10201881,0.04314934089779854,0.016574710607528687,0.07986893504858017,0.016227781772613525
19.6142578125,0.23155303,0.17396589,0.14843663573265076,0.2043985277414322,0.15062151849269867,0.19364580512046814
19.619140625,0.26374986,0.38250913,0.2967686355113983,0.38310742378234863,0.20090165734291077,0.3784208595752716
19.6240234375,0.21608557,0.57233638,0.376108855009079,0.5448131561279297,0.20993591845035553,0.546381413936615
19.62890625,0.20767108,0.64438973,0.37718260288238525,0.6291536688804626,0.16439341008663177,0.612177312374115
19.6337890625,0.212712,0.52274075,0.38492313027381897,0.6083382368087769,0.0955427885055542,0.6050761938095093
19.638671875,0.20560434,0.53615032,0.3934551775455475,0.6197994947433472,0.025257950648665428,0.6392768025398254
19.6435546875,0.15559085,0.71154507,0.3657793402671814,0.5439326763153076,0.010523752309381962,0.6407128572463989
19.6484375,0.13931913,0.32510849,0.2446429282426834,0.2854287922382355,0.03452831879258156,0.3540508449077606
19.6533203125,0.078527786,-0.15493923,0.1372651755809784,-0.030451366677880287,0.04440000280737877,0.058201007544994354
19.658203125,-0.00057625471,-0.15870236,0.15164345502853394,-0.1337689310312271,0.04233837500214577,-0.05058632045984268
19.6630859375,-0.075063215,0.0048359924,0.1276535987854004,-0.08123078942298889,0.03391024470329285,-0.06582506000995636
19.66796875,-0.15103826,-0.15419285,0.09156256169080734,-0.1403861939907074,-0.02826911024749279,-0.18821297585964203
19.6728515625,-0.1277325,-0.21739643,0.13772635161876678,-0.18363156914710999,-0.10639875382184982,-0.2189551740884781
19.677734375,-0.1365525,-0.10253824,0.10799870640039444,-0.10454561561346054,-0.15725524723529816,-0.12448623031377792
19.6826171875,-0.28199587,-0.0038483985,0.04391232132911682,-0.02350049838423729,-0.21155349910259247,-0.012069071643054485
19.6875,-0.32833931,0.017926064,-0.04825587198138237,0.021855419501662254,-0.2735435366630554,0.02486160397529602
19.6923828125,-0.30579023,0.041233814,-0.2029997855424881,0.06669022142887115,-0.34148362278938293,0.0660993903875351
19.697265625,-0.38155619,0.14431371,-0.20037174224853516,0.12719041109085083,-0.38803428411483765,0.136596217751503
19.7021484375,-0.3726918,0.21067907,-0.1753261834383011,0.23797057569026947,-0.38559505343437195,0.20821800827980042
19.70703125,-0.29522136,0.33837364,-0.24763835966587067,0.2823088467121124,-0.3060777485370636,0.2500740885734558
19.7119140625,-0.24776384,0.20392781,-0.2545085549354553,0.18082468211650848,-0.21952517330646515,0.13763591647148132
19.716796875,-0.20278815,-0.078631666,-0.25104930996894836,-0.053598128259181976,-0.16009534895420074,-0.03454160690307617
19.7216796875,-0.093453819,-0.20050867,-0.23004558682441711,-0.196346253156662,-0.12247168272733688,-0.15674065053462982
19.7265625,0.054327055,-0.25046942,-0.1510903239250183,-0.3227793872356415,-0.0717875212430954,-0.31594106554985046
19.7314453125,0.15690057,-0.59195111,-0.12070086598396301,-0.4995691776275635,0.006740704644471407,-0.5030831694602966
19.736328125,0.24235699,-0.53715697,-0.0923817828297615,-0.41726481914520264,0.11405206471681595,-0.4821068346500397
19.7412109375,0.33583199,-0.13952044,-0.02902245707809925,-0.1931426227092743,0.240542933344841,-0.18865104019641876
19.74609375,0.43924795,0.050376623,0.04010232165455818,-0.03204290196299553,0.3593243360519409,-0.07110098749399185
19.7509765625,0.55297319,-0.027906019,0.11745917797088623,-0.09026189893484116,0.4769819378852844,-0.164051353931427
19.755859375,0.62619825,-0.35144963,0.09640675038099289,-0.390702486038208,0.5787858366966248,-0.39360377192497253
19.7607421875,0.66444538,-0.75593333,0.06549305468797684,-0.6469944715499878,0.6243288516998291,-0.6127910614013672
19.765625,0.75923786,-0.58500029,0.1553134173154831,-0.4837537109851837,0.669745922088623,-0.5183930397033691
19.7705078125,0.79497968,-0.076504292,0.29908061027526855,-0.1245659813284874,0.7128778696060181,-0.19421331584453583
19.775390625,0.63676577,0.21756949,0.45402801036834717,0.2065356969833374,0.7159233093261719,0.1987488567829132
19.7802734375,0.533804,0.46679133,0.5663022398948669,0.4273914098739624,0.7264267206192017,0.4184311628341675
19.78515625,0.43988261,0.68162268,0.47172844409942627,0.4722541570663452,0.6484798192977905,0.5774219632148743
19.7900390625,0.23703692,0.40230863,0.22045478224754333,0.3015866279602051,0.4647529423236847,0.2447892278432846
19.794921875,0.1542728,-0.3677171,0.059831175953149796,-0.2560243308544159,0.2620811462402344,-0.1748916357755661
19.7998046875,0.018238243,-0.42140732,-0.04557689279317856,-0.3918432593345642,0.031043190509080887,-0.3645058870315552
19.8046875,-0.20899689,-0.15986971,-0.16513429582118988,-0.29022061824798584,-0.1909075677394867,-0.2606433033943176
19.8095703125,-0.36315514,-0.36054073,-0.22996306419372559,-0.3313206434249878,-0.39166566729545593,-0.3592577874660492
19.814453125,-0.49058615,-0.44367534,-0.2691587805747986,-0.37658047676086426,-0.5406315922737122,-0.38495659828186035
19.8193359375,-0.66423785,-0.26365599,-0.3173501491546631,-0.27635008096694946,-0.6138167977333069,-0.2700520157814026
19.82421875,-0.73840103,-0.1382663,-0.3198182284832001,-0.11229626089334488,-0.6890180110931396,-0.14320752024650574
19.8291015625,-0.68879073,0.082233629,-0.2586432993412018,0.12027162313461304,-0.7217882871627808,0.13107708096504211
19.833984375,-0.6756313,0.49383057,-0.20151911675930023,0.47349709272384644,-0.6225077509880066,0.45211949944496155
19.8388671875,-0.68518751,0.74411568,-0.1278340071439743,0.6712520718574524,-0.5590824484825134,0.6401911973953247
19.84375,-0.61697618,0.7531772,-0.011332669295370579,0.7375720143318176,-0.5417609810829163,0.729701578617096
19.8486328125,-0.46025507,0.70940699,0.07835321128368378,0.7128399014472961,-0.44909775257110596,0.7087075114250183
19.853515625,-0.29824004,0.59565987,0.12028156220912933,0.6464170813560486,-0.3926313519477844,0.6635724902153015
19.8583984375,-0.19117358,0.53624025,0.09607592970132828,0.5741226077079773,-0.32883989810943604,0.614486575126648
19.86328125,-0.12061954,0.55447859,0.049127086997032166,0.4580487608909607,-0.2534625828266144,0.5046030282974243
19.8681640625,-0.083570021,0.22402616,0.029447203502058983,0.24872170388698578,-0.19582827389240265,0.24387528002262115
19.873046875,-0.009039964,-0.033841142,0.04803837090730667,0.07102859020233154,-0.04142730310559273,0.12224171310663223
19.8779296875,0.036436186,0.11334491,0.08310326188802719,0.027431098744273186,0.1315462589263916,0.09626004099845886
19.8828125,0.067564874,-0.0029197284,0.051328279078006744,-0.042375922203063965,0.22972466051578522,-0.024937845766544342
19.8876953125,0.14266126,-0.23826637,-0.05601925402879715,-0.19288623332977295,0.23213942348957062,-0.22084690630435944
19.892578125,0.2846987,-0.23119455,-0.13013239204883575,-0.27247703075408936,0.17337936162948608,-0.2890751361846924
19.8974609375,0.27164093,-0.34600074,-0.1362415850162506,-0.3557182252407074,0.19017454981803894,-0.3544098734855652
19.90234375,0.17244705,-0.4902031,-0.0994345098733902,-0.39783889055252075,0.22899457812309265,-0.4136430621147156
19.9072265625,0.20787756,-0.31985355,-0.019253792241215706,-0.2642858028411865,0.22841186821460724,-0.2868589758872986
19.912109375,0.27526634,0.039417535,0.0056990873999893665,-0.10552317649126053,0.22029300034046173,-0.12042057514190674
19.9169921875,0.26832057,-0.074127,-0.025625957176089287,-0.15256235003471375,0.21743541955947876,-0.22248907387256622
19.921875,0.24548599,-0.53621428,-0.09117823839187622,-0.45207130908966064,0.22500327229499817,-0.43109509348869324
19.9267578125,0.23851277,-0.56128435,-0.15816426277160645,-0.5106673836708069,0.25811100006103516,-0.5131689310073853
19.931640625,0.20312599,-0.37138699,-0.1537735015153885,-0.4240579605102539,0.23978017270565033,-0.43378233909606934
19.9365234375,0.16972673,-0.37469331,-0.10389213263988495,-0.33350175619125366,0.17622363567352295,-0.3579855263233185
19.94140625,0.15618111,-0.24112491,0.012929646298289299,-0.23563271760940552,0.12743313610553741,-0.2458052635192871
19.9462890625,0.12301785,-0.069711143,0.13611161708831787,-0.09045275300741196,0.1192575991153717,-0.10959415137767792
19.951171875,0.061629404,0.0019824144,0.1516025960445404,-0.03647776320576668,0.12034888565540314,-0.045213907957077026
19.9560546875,0.055522605,-0.07562467,0.1234549880027771,-0.023338593542575836,0.12120968103408813,-0.022115688771009445
19.9609375,0.072526732,0.040244321,0.15038934350013733,0.010663186199963093,0.0732712671160698,0.010625640861690044
19.9658203125,0.065615244,0.040263018,0.1711515635251999,0.05351575091481209,0.016944915056228638,0.05537799745798111
19.970703125,0.0096083566,0.10766645,0.1966472715139389,0.17334632575511932,-0.0015262726228684187,0.17440256476402283
19.9755859375,-0.025543345,0.42010288,0.2129809558391571,0.34991535544395447,-0.0009614351438358426,0.33480262756347656
19.98046875,0.050579671,0.47457658,0.1548500657081604,0.3929445147514343,-0.0029418731573969126,0.39438509941101074
19.9853515625,0.082399454,0.24920107,0.10258074849843979,0.2966248691082001,-0.027295466512441635,0.3044915497303009
19.990234375,-0.018055269,0.29914017,0.01929524727165699,0.21898680925369263,-0.1284472495317459,0.20835696160793304
19.9951171875,-0.053915546,0.048804641,-0.053893186151981354,-0.01176212728023529,-0.1338643729686737,-0.028354868292808533


==> ecg_Comparison_S4_20sec_08_04_2026.csv <==
Time,Original,Noisy,SDAE_L1,PINN_L4,SDAE_L5,PINN_L8
0.0,-0.035624908,-0.81181564,-0.3425491452217102,-0.7308449149131775,-0.009162431582808495,-0.7205419540405273
0.0048828125,-0.17155285,-0.56943611,-0.41319698095321655,-0.7022526264190674,-0.12657731771469116,-0.6952069997787476
0.009765625,-0.2682887,-0.75939935,-0.4345491826534271,-0.7735595703125,-0.24663355946540833,-0.8349659442901611
0.0146484375,-0.20646966,-0.97732962,-0.4574138820171356,-0.8313472270965576,-0.25272125005722046,-0.8648308515548706
0.01953125,-0.15485026,-0.58808739,-0.49317604303359985,-0.740516722202301,-0.1994304656982422,-0.6998910903930664
0.0244140625,-0.14891932,-0.72797567,-0.39124587178230286,-0.7586525678634644,-0.21479211747646332,-0.7288488745689392
0.029296875,-0.21023202,-0.70702505,-0.2642737329006195,-0.5081881880760193,-0.28039833903312683,-0.46091705560684204
0.0341796875,-0.29987605,0.29932238,-0.1386033147573471,0.11020749807357788,-0.29234135150909424,0.05152669548988342
0.0390625,-0.31530137,0.60417847,-0.017198020592331886,0.39498603343963623,-0.12196339666843414,0.4049178957939148
0.0439453125,-0.1693613,0.19572657,0.056614842265844345,0.22527334094047546,0.13716547191143036,0.24164554476737976
0.048828125,-0.054905192,-0.031257574,0.17294034361839294,0.05787757411599159,0.25316911935806274,0.050927333533763885
0.0537109375,-0.080183497,0.23360485,0.3174375891685486,0.18562838435173035,0.13702519237995148,0.2016688585281372
0.05859375,-0.079686555,0.44099236,0.47475433349609375,0.4042600095272064,-0.030632490292191505,0.39037781953811646
0.0634765625,-0.038352743,0.54016696,0.4798291325569153,0.4431937634944916,-0.14300453662872314,0.4676700830459595
0.068359375,-0.016845033,0.56316186,0.2382645308971405,0.382602721452713,-0.14764489233493805,0.39080068469047546
0.0732421875,0.046931578,0.012783628,0.053367797285318375,0.13801464438438416,-0.06780559569597244,0.14760151505470276
0.078125,0.1234456,0.083291284,0.012296769767999649,0.12663646042346954,-0.08492869883775711,0.18142731487751007
0.0830078125,0.15065408,0.46947854,0.09868965297937393,0.2840597629547119,-0.05584106966853142,0.2874239683151245
0.087890625,0.1552766,0.22867089,0.1411394625902176,0.23377001285552979,0.0637187659740448,0.2516058385372162
0.0927734375,0.10757982,0.14294289,-0.052725452929735184,0.0792483538389206,0.0993482917547226,0.06501060724258423
0.09765625,-0.005510136,-0.21364243,-0.34691572189331055,-0.23367328941822052,0.04195762798190117,-0.2844860255718231
0.1025390625,0.10973723,-0.84642597,-0.44858527183532715,-0.7439834475517273,0.045223645865917206,-0.7650578618049622
0.107421875,0.30389149,-0.87395413,-0.27245789766311646,-0.8420060276985168,0.14126083254814148,-0.9004667401313782
0.1123046875,0.53128736,-0.83605494,0.012118566781282425,-0.8578221797943115,0.18165692687034607,-0.7558176517486572
0.1171875,0.92050892,-0.56167457,0.17248672246932983,-0.5030533671379089,0.2806488871574402,-0.4461977481842041
0.1220703125,1.0587931,0.02690164,0.21990568935871124,-0.048143405467271805,0.48536959290504456,-0.06071971356868744
0.126953125,0.89207061,0.30572475,0.304402619600296,0.27226680517196655,0.5690865516662598,0.27814167737960815
0.1318359375,0.71379402,0.57821217,0.39326226711273193,0.4199264645576477,0.546502411365509,0.43922707438468933
0.13671875,0.50975047,0.27925394,0.46117693185806274,0.35525938868522644,0.385792076587677,0.3525911867618561
0.1416015625,0.21834233,0.3319343,0.4144890308380127,0.36219415068626404,0.17528748512268066,0.35878661274909973
0.146484375,-0.099879344,0.65181035,0.24848565459251404,0.45398056507110596,0.022867118939757347,0.4137759506702423
0.1513671875,-0.31425722,0.29605915,0.14796307682991028,0.46362799406051636,-0.12374690920114517,0.47239065170288086
0.15625,-0.43750221,0.47557805,0.21592223644256592,0.5808629989624023,-0.2020581215620041,0.678303062915802
0.1611328125,-0.59576341,0.97201177,0.33137238025665283,0.8656312823295593,-0.2712887227535248,0.9767565727233887
0.166015625,-0.70182356,1.0908439,0.3159480392932892,0.912294864654541,-0.33618462085723877,1.0695796012878418
0.1708984375,-0.76288586,0.88623355,0.16069549322128296,0.707724392414093,-0.3693293631076813,0.8771675229072571
0.17578125,-0.86078293,-0.11902882,-0.20077632367610931,0.09301795810461044,-0.42703142762184143,-0.1895359605550766
0.1806640625,-0.95938067,-0.72756547,-0.5414615869522095,-0.6097109317779541,-0.4831131398677826,-0.6985453367233276
0.185546875,-1.1280022,-0.28854179,-0.565822184085846,-0.37162503600120544,-0.4324532747268677,-0.49188879132270813
0.1904296875,-1.2007436,-0.057775947,-0.5601475238800049,-0.18642011284828186,-0.3955508768558502,-0.4082184433937073
0.1953125,-1.2852657,-0.39383757,-0.693323016166687,-0.5609673857688904,-0.5346402525901794,-0.6504479050636292
0.2001953125,-1.3387679,-0.82332608,-0.7914247512817383,-0.9863997101783752,-0.6690313816070557,-1.037992000579834
0.205078125,-1.3375683,-1.6268198,-0.936072051525116,-1.5461773872375488,-0.6939220428466797,-1.545119285583496
0.2099609375,-1.5514013,-2.3063041,-1.1608575582504272,-2.061488628387451,-0.8471564650535583,-1.8858665227890015
0.21484375,-2.0579855,-1.3656476,-1.1895796060562134,-1.608594536781311,-1.117882490158081,-1.5839959383010864
0.2197265625,-2.2767758,0.51739791,-0.5811595916748047,0.4272032380104065,-0.9685894846916199,-0.5522171258926392
0.224609375,-1.1131127,1.3411866,0.7764984369277954,1.0839405059814453,0.05407292768359184,0.9065457582473755
0.2294921875,1.5645994,1.7843896,2.3088667392730713,2.057096481323242,1.8372248411178589,2.501420021057129
0.234375,4.6700717,3.4525956,3.0729691982269287,3.4278483390808105,3.3901569843292236,4.133111953735352
0.2392578125,6.4513285,3.9152688,2.405489444732666,4.0174880027771,3.301922082901001,3.8748018741607666
0.244140625,5.7204261,1.752986,0.6717360019683838,1.783144235610962,1.601027488708496,1.7466330528259277
0.2490234375,3.2905953,-1.4261432,-0.8474131226539612,-1.1073940992355347,-0.345575749874115,-0.8437585830688477
0.25390625,0.77682026,-3.5011872,-1.3481944799423218,-2.333735466003418,-1.290155291557312,-1.8399522304534912
0.2587890625,-0.54612782,-3.1882224,-1.1223969459533691,-2.141848564147949,-1.1139625310897827,-1.4251878261566162
0.263671875,-0.65169344,-1.7806064,-0.8708570599555969,-1.4903662204742432,-0.6394091248512268,-1.1599445343017578
0.2685546875,-0.6866976,-1.0010947,-0.7704070806503296,-0.9640478491783142,-0.3391830623149872,-0.8922068476676941
0.2734375,-0.83149962,-1.3396566,-0.7276574373245239,-1.418310523033142,-0.12921826541423798,-1.2215147018432617
0.2783203125,-0.89312074,-1.9265944,-0.8446625471115112,-1.7399705648422241,-0.058597318828105927,-1.895169734954834
0.283203125,-0.96750085,-1.1574597,-0.7596350312232971,-1.2655812501907349,-0.13270479440689087,-1.3433388471603394
0.2880859375,-0.95982661,0.0070429316,-0.2963724434375763,0.05434207245707512,-0.2593763470649719,-0.1835138350725174
0.29296875,-0.92606245,0.59480373,0.1889035999774933,0.527531087398529,-0.294695109128952,0.57322758436203
0.2978515625,-0.97106068,1.0222897,0.6035446524620056,0.9675784111022949,-0.20224744081497192,0.982395350933075
0.302734375,-0.85166481,1.4228468,0.7455677390098572,1.1102890968322754,-0.06139540299773216,1.1597528457641602
0.3076171875,-0.59823897,0.85615305,0.5370534062385559,0.9144554138183594,-0.007464487571269274,0.9131561517715454
0.3125,-0.49783851,0.56504121,0.41823244094848633,0.7170162796974182,-0.025391321629285812,0.7192767262458801
0.3173828125,-0.4451789,0.86151313,0.49224966764450073,0.8092601895332336,-0.0685180127620697,0.7879289388656616
0.322265625,-0.27937002,0.97299691,0.5311815142631531,0.910880446434021,-0.003496988443657756,0.9555054903030396
0.3271484375,-0.1259502,0.92665642,0.40373072028160095,0.9461175799369812,0.15743868052959442,0.9609206914901733
0.33203125,-0.10062466,1.1435061,0.1373390406370163,0.834831953048706,0.27036914229393005,0.9380611777305603
0.3369140625,-0.035359824,0.26056668,0.04320218414068222,0.39534035325050354,0.2928589880466461,0.11084888130426407
0.341796875,0.021610369,-0.82689371,0.1638086438179016,-0.664066731929779,0.271623820066452,-0.6605269312858582
0.3466796875,0.0070212735,0.14034673,0.31103312969207764,0.23781944811344147,0.26319918036460876,-0.024785032495856285
0.3515625,0.1224691,1.2825296,0.41278624534606934,1.1493264436721802,0.24717067182064056,0.9551956653594971
0.3564453125,0.2614567,1.4010991,0.40717852115631104,1.0457442998886108,0.1524525284767151,1.8949404954910278
0.361328125,0.22352896,0.90091125,0.21344807744026184,0.9243529438972473,0.03533237427473068,1.1354302167892456
0.3662109375,0.16455174,-0.35376754,-0.13045500218868256,-0.16748057305812836,-0.018067901954054832,-0.46556398272514343
0.37109375,0.17513906,-1.0161538,-0.30804726481437683,-0.9886513948440552,-0.051705993711948395,-1.1016989946365356
0.3759765625,0.14968461,-0.79707879,-0.2830367088317871,-0.7958089113235474,-0.12886175513267517,-0.8743384480476379
0.380859375,0.14946339,-0.46415773,-0.22240175306797028,-0.5576668381690979,-0.1454024463891983,-0.6362783312797546
0.3857421875,0.24117035,-0.3574868,-0.12302892655134201,-0.24324598908424377,-0.15315020084381104,-0.32241344451904297
0.390625,0.22928227,0.41174484,-0.08830446004867554,0.4017394483089447,-0.20125225186347961,0.5834135413169861
0.3955078125,0.078458012,1.2601724,-0.1123688593506813,0.7877413630485535,-0.20032215118408203,1.412350058555603
0.400390625,0.0028496586,0.25264926,-0.2076420933008194,0.3899258077144623,-0.20045483112335205,0.23844371736049652
0.4052734375,-0.063455867,-0.94285938,-0.44205576181411743,-0.772508978843689,-0.23375821113586426,-0.785166323184967
0.41015625,-0.17288164,-0.99211928,-0.6452838778495789,-1.0312821865081787,-0.29715126752853394,-0.9367372393608093
0.4150390625,-0.22853643,-1.1950276,-0.7200590372085571,-1.217225193977356,-0.36707526445388794,-1.0045286417007446
0.419921875,-0.25049698,-1.6376934,-0.7260809540748596,-1.3473541736602783,-0.37363162636756897,-1.155309796333313
0.4248046875,-0.2850927,-1.4391164,-0.7467014193534851,-1.246200680732727,-0.327062726020813,-1.2086328268051147
0.4296875,-0.27766929,-1.0372248,-0.7175941467285156,-1.1872142553329468,-0.2980366051197052,-1.2451225519180298
0.4345703125,-0.27972226,-1.2233491,-0.6368568539619446,-1.3082760572433472,-0.351082980632782,-1.3174818754196167
0.439453125,-0.3398021,-0.86538226,-0.47607505321502686,-0.792635440826416,-0.4267517328262329,-0.7460842728614807
0.4443359375,-0.40719565,0.45039722,-0.10612305253744125,0.24069440364837646,-0.48454177379608154,0.13356444239616394
0.44921875,-0.36676413,0.6300877,0.21062837541103363,0.4274972975254059,-0.36510926485061646,0.47694993019104004
0.4541015625,-0.27602154,0.10836089,0.2547641098499298,0.35429173707962036,-0.11776318401098251,0.29544496536254883
0.458984375,-0.19629117,0.40582999,0.2704181373119354,0.5449993014335632,0.2769635319709778,0.4586365818977356
0.4638671875,-0.036100277,1.0824678,0.3619809150695801,0.8454521298408508,0.7290838360786438,0.7276450991630554
0.46875,0.13711237,0.81444311,0.4729790687561035,0.8303781747817993,0.9351745843887329,0.790143609046936
0.4736328125,0.2539953,0.64242638,0.6814380884170532,0.8746592998504639,0.8263244032859802,0.9121732711791992
0.478515625,0.36523887,1.5388131,0.9324274063110352,1.2101229429244995,0.6387507319450378,1.1842448711395264
0.4833984375,0.43166713,1.5323968,1.0263468027114868,1.2706900835037231,0.4701201021671295,1.194164752960205
0.48828125,0.48011275,0.7415373,0.9621388912200928,0.8700188994407654,0.4920170307159424,0.8751997351646423
0.4931640625,0.60839516,0.60617905,0.7854997515678406,0.5826848149299622,0.6013663411140442,0.42439988255500793
0.498046875,0.66403454,-0.059462077,0.6241270899772644,0.18017970025539398,0.5714406967163086,0.031081685796380043
0.5029296875,0.7164659,-0.75384751,-0.6060894131660461,-0.8076463341712952,-0.2879970371723175,-0.8312815427780151
0.5078125,0.79727958,-0.76023957,-0.4595605432987213,-0.9236496090888977,-0.25576868653297424,-0.9421281814575195
0.5126953125,0.81033692,-0.40956475,-0.08746982365846634,-0.2828355133533478,-0.2772170603275299,-0.3669682741165161
0.517578125,0.72466198,0.8102458,0.18661832809448242,0.8582186698913574,-0.3540472388267517,0.9156020879745483
0.5224609375,0.58357166,1.466375,0.2944091558456421,1.0084186792373657,-0.32723763585090637,1.9735373258590698
0.52734375,0.3565303,0.44264587,0.16011099517345428,0.7292382121086121,-0.26711079478263855,0.6479103565216064
0.5322265625,0.10414042,-0.74857103,-0.19024382531642914,-0.6699041724205017,-0.24887363612651825,-0.7857677936553955
0.537109375,-0.08736893,-1.043997,-0.45473596453666687,-1.0216258764266968,-0.2513996958732605,-1.0599864721298218
0.5419921875,-0.29447103,-0.7196854,-0.44553840160369873,-0.6981040239334106,-0.34177446365356445,-0.6918308734893799
0.546875,-0.46818837,-0.41333072,-0.3813842833042145,-0.48224470019340515,-0.3535321354866028,-0.4581128656864166
0.5517578125,-0.58976678,-0.36276225,-0.37691137194633484,-0.4744473099708557,-0.2698322832584381,-0.43833646178245544
0.556640625,-0.71527994,-0.59113744,-0.36557894945144653,-0.5737746953964233,-0.20443430542945862,-0.6264840364456177
0.5615234375,-0.74984499,-0.66080698,-0.27855923771858215,-0.5661203861236572,-0.10654692351818085,-0.609650194644928
0.56640625,-0.67892032,-0.20506952,-0.09226693958044052,-0.2024262249469757,-0.053833890706300735,-0.20637068152427673
0.5712890625,-0.61920086,0.34828959,0.02693273313343525,0.2444484382867813,-0.024575307965278625,0.2334965616464615
0.576171875,-0.62808755,0.72647647,-0.003907027654349804,0.4759482741355896,0.01283941138535738,0.5644579529762268
0.5810546875,-0.61189851,0.085673924,-0.07070222496986389,0.05474521219730377,-0.008610422722995281,0.05198938027024269
0.5859375,-0.52891905,-0.57579796,-0.10718125104904175,-0.34665989875793457,-0.008451035246253014,-0.2856200039386749
0.5908203125,-0.4398857,-0.099985207,-0.11419057846069336,-0.2600208520889282,-0.025567537173628807,-0.2902902066707611
0.595703125,-0.2838842,-0.44306409,-0.11229566484689713,-0.42084503173828125,-0.02145373262465,-0.3605916500091553
0.6005859375,-0.058787021,-0.55283027,-0.14501751959323883,-0.39217376708984375,-0.005247476510703564,-0.26903244853019714
0.60546875,0.0078890438,0.23517122,-0.17781086266040802,-0.03309289366006851,0.04931679368019104,-0.03509669750928879
0.6103515625,0.076320633,0.015939381,-0.1314845234155655,-0.06610647588968277,0.27494946122169495,-0.050450827926397324
0.615234375,0.15636101,-0.42505147,-0.0519617423415184,-0.24185651540756226,0.49501127004623413,-0.1416851282119751
0.6201171875,0.085150451,0.13184234,0.04924985393881798,-0.04239900782704353,0.5765557885169983,0.059560105204582214
0.625,0.19651883,0.28417647,0.11151403933763504,0.1306818127632141,0.3972480893135071,0.17093893885612488
0.6298828125,0.30668323,-0.024217567,0.11733261495828629,0.06458435207605362,0.07630151510238647,0.046536047011613846
0.634765625,0.30404366,0.12052251,0.20080037415027618,0.17249728739261627,-0.0023161701392382383,0.17412948608398438
0.6396484375,0.3402869,0.56550448,0.40250298380851746,0.5503487586975098,0.08273100107908249,0.528289794921875
0.64453125,0.27342327,0.91963506,0.6237156987190247,0.8571434617042542,0.14345458149909973,0.9539426565170288
0.6494140625,0.19330445,1.1032131,0.6986498236656189,1.0218561887741089,0.14372548460960388,1.1791002750396729
0.654296875,0.26310749,1.0933615,0.6027191877365112,0.8546151518821716,0.06001129373908043,0.9694892764091492
0.6591796875,0.27219421,0.54828546,0.2929910719394684,0.5439117550849915,-0.01715504378080368,0.5281984210014343
0.6640625,0.15142766,-0.22377054,-0.12905439734458923,-0.09913040697574615,-0.021336592733860016,-0.2066512256860733
0.6689453125,0.17752125,-0.58557246,-0.3354656398296356,-0.5380419492721558,-0.03508022800087929,-0.48677560687065125
0.673828125,0.22249478,-0.53155606,-0.40090277791023254,-0.5815731883049011,-0.09250403195619583,-0.49905985593795776
0.6787109375,0.1061487,-0.53457713,-0.4045073986053467,-0.6878606081008911,-0.15926462411880493,-0.5360692739486694
0.68359375,0.030372773,-0.89289827,-0.38662993907928467,-0.9243744015693665,-0.1599089354276657,-0.9675707817077637
0.6884765625,0.079721506,-1.2356111,-0.4667763411998749,-1.1395267248153687,-0.15802821516990662,-1.1417597532272339
0.693359375,0.083672049,-0.72528911,-0.4055538475513458,-0.7992172837257385,-0.24363000690937042,-0.8584823608398438
0.6982421875,0.022373791,-0.15466392,-0.18578210473060608,-0.04470464959740639,-0.30773499608039856,-0.19669976830482483
0.703125,0.10414345,0.72008828,0.035877883434295654,0.46836066246032715,-0.3310871422290802,0.742192804813385
0.7080078125,0.093523729,0.95194364,0.15929044783115387,0.6290932893753052,-0.2836810052394867,1.1023824214935303
0.712890625,-0.072816816,0.11554245,0.050438232719898224,0.2573102116584778,-0.19990035891532898,-0.049404606223106384
0.7177734375,-0.10874475,-0.92125379,-0.1202639564871788,-0.8385098576545715,-0.12395332008600235,-0.9751240611076355
0.72265625,-0.12927447,-0.91155026,-0.1468692570924759,-0.859425961971283,-0.020531270653009415,-0.9458096027374268
0.7275390625,-0.10619831,-0.069848012,-0.058005623519420624,-0.18456856906414032,0.07878167182207108,-0.08274325728416443
0.732421875,-0.069854908,0.71387252,-0.004255371168255806,0.3929656147956848,0.0907665565609932,0.2501753270626068
0.7373046875,-0.038303194,0.083271568,-0.019065313041210175,0.08857081830501556,0.057996224611997604,-0.05716356262564659
0.7421875,-0.028043222,-0.44676543,0.11701634526252747,-0.1773725301027298,0.11231058835983276,-0.17126144468784332
0.7470703125,-0.058281026,0.51166177,0.3604260981082916,0.6079745292663574,0.23554787039756775,0.4459015130996704
0.751953125,-0.18222179,1.3932495,0.5800859928131104,1.1155643463134766,0.4242941439151764,1.0995007753372192
0.7568359375,-0.22225763,1.2343454,0.6629247069358826,1.06681227684021,0.6631012558937073,1.117775559425354
0.76171875,-0.21600936,0.52485395,0.5269240736961365,0.6820394396781921,0.818026602268219,0.7800372242927551
0.7666015625,-0.13892313,0.34590024,0.3862632215023041,0.5120635032653809,0.8207189440727234,0.5045854449272156
0.771484375,-0.061958203,0.57292984,0.33885762095451355,0.47628864645957947,0.6873722672462463,0.45595434308052063
0.7763671875,-0.14749109,0.30310783,0.32139039039611816,0.49913302063941956,0.4609836935997009,0.4231511950492859
0.78125,-0.19333191,0.67068429,0.29234033823013306,0.5604636073112488,0.195858433842659,0.9336358904838562
0.7861328125,-0.14115407,0.95134063,0.10830225795507431,0.8030659556388855,-0.14198510348796844,1.0318387746810913
0.791015625,-0.082401823,-0.25516812,-0.238521546125412,-0.17633280158042908,-0.44516101479530334,-0.508140504360199
0.7958984375,-0.12123542,-1.7091305,-0.5083011388778687,-1.7250577211380005,-0.6193192601203918,-1.665439248085022
0.80078125,-0.214677,-1.5628937,-0.6365111470222473,-1.5126770734786987,-0.6539773941040039,-1.4040474891662598
0.8056640625,-0.12207435,-0.52402913,-0.6530905961990356,-0.5347847938537598,-0.6042980551719666,-0.5544119477272034
0.810546875,0.049032554,-0.026872424,-0.5408626794815063,0.043058842420578,-0.5708240270614624,-0.1651809811592102
0.8154296875,0.08657757,-0.054349065,-0.4118899405002594,-0.16606947779655457,-0.5489793419837952,-0.16167324781417847
0.8203125,0.13686134,-0.79022523,-0.31805533170700073,-0.7134256362915039,-0.5724449753761292,-0.7189729809761047
0.8251953125,0.15291945,-0.8894556,-0.3216532766819,-0.7160903811454773,-0.6391318440437317,-0.7862539887428284
0.830078125,0.090967175,-0.28270224,-0.39147520065307617,-0.4897959530353546,-0.7813578248023987,-0.3757671117782593
0.8349609375,0.0013730864,-0.59439572,-0.4009219706058502,-0.6903367042541504,-0.872681200504303,-0.7199919819831848
0.83984375,0.018891153,-1.3523463,-0.3300577998161316,-1.2066880464553833,-0.8318036198616028,-1.3226929903030396
0.8447265625,0.20015796,-0.95963907,-0.23729726672172546,-0.9134960174560547,-0.8451579213142395,-0.9437005519866943
0.849609375,0.35662728,-0.17446251,-0.1483001857995987,-0.2681376039981842,-0.8449869155883789,-0.4975768029689789
0.8544921875,0.67608808,-0.17964821,0.006906139198690653,-0.033194296061992645,-0.6770814657211304,-0.1650318205356598
0.859375,1.1678339,0.43818319,0.2693119943141937,0.5131855010986328,-0.19182607531547546,0.416446715593338
0.8642578125,1.1930525,1.1935343,0.5659922361373901,0.9369513392448425,0.7572614550590515,0.7798422574996948
0.869140625,0.74111003,1.0912044,0.804854691028595,1.043860912322998,1.9663951396942139,1.0441527366638184
0.8740234375,0.42424849,1.0105923,0.8773465752601624,1.1107754707336426,2.8975958824157715,1.135263204574585
0.87890625,0.29969984,1.4437383,0.7304796576499939,1.166561484336853,2.918071985244751,1.1775290966033936
0.8837890625,0.077366618,1.1876697,0.4922497570514679,1.0002093315124512,2.0889570713043213,0.8938853144645691
0.888671875,-0.16797078,0.029560714,0.30305564403533936,0.37109342217445374,0.9695788025856018,0.3242189884185791
0.8935546875,-0.38678641,-0.24174534,0.10680392384529114,-0.13075146079063416,0.04155639559030533,-0.017139922827482224
0.8984375,-0.5378602,0.21891859,-0.05347060412168503,0.03254512697458267,-0.4277939200401306,0.17950955033302307
0.9033203125,-0.61403425,0.16674469,-0.07586593925952911,0.08308612555265427,-0.5122420191764832,0.1600714772939682
0.908203125,-0.71878247,-0.11333743,-0.05905028060078621,0.03458842635154724,-0.532879114151001,0.012886526994407177
0.9130859375,-0.74604531,0.28044592,-0.05840219929814339,0.08454074710607529,-0.5705640912055969,0.08151841908693314
0.91796875,-0.76299585,0.13992978,-0.17324481904506683,0.057058364152908325,-0.6650328040122986,0.03959837928414345
0.9228515625,-0.85798339,-0.45027991,-0.3977152705192566,-0.4706064760684967,-0.6852887272834778,-0.46340474486351013
0.927734375,-1.0110285,-1.1273035,-0.4711325466632843,-1.1320865154266357,-0.6240161657333374,-1.1042044162750244
0.9326171875,-1.1190997,-1.1072187,-0.33815130591392517,-0.9378230571746826,-0.6274585723876953,-0.9629296064376831
0.9375,-1.1468143,-0.13668004,-0.16562986373901367,-0.2787652015686035,-0.6325834393501282,-0.37271106243133545
0.9423828125,-1.2544312,-0.064470637,-0.09221096336841583,-0.0600716657936573,-0.5891876220703125,-0.2205297350883484
0.947265625,-1.2402313,-0.57946625,-0.1729038953781128,-0.523451566696167,-0.5147167444229126,-0.5651826858520508
0.9521484375,-1.3836072,-0.70117374,-0.34681740403175354,-0.6224920153617859,-0.48547568917274475,-0.8014074563980103
0.95703125,-2.0631616,-0.38541846,-0.4070018529891968,-0.3223249018192291,-0.5241202116012573,-0.5447104573249817
0.9619140625,-1.9788377,0.24610594,-0.22844605147838593,0.09195241332054138,-0.44358107447624207,-0.21006304025650024
0.966796875,-0.18924639,0.39619533,0.18777476251125336,0.4452681541442871,-0.0826716348528862,0.2343672811985016
0.9716796875,2.8117508,0.7121289,0.7735992670059204,0.8742889761924744,0.5059334635734558,0.8755580186843872
0.9765625,5.6883411,1.8157171,1.1204806566238403,1.3298375606536865,1.030242919921875,1.8586528301239014
0.9814453125,6.426402,1.8147788,0.8616810441017151,1.3853254318237305,1.1238386631011963,1.9620836973190308
0.986328125,4.2646552,0.59483645,0.1921645700931549,0.8349281549453735,0.7250734567642212,0.6998971700668335
0.9912109375,1.1648401,-0.49842494,-0.4414646327495575,-0.7748890519142151,0.1589774489402771,-0.7107818722724915
0.99609375,-0.78261113,-1.5327964,-0.6701481342315674,-1.5282198190689087,-0.19492508471012115,-1.2125773429870605
1.0009765625,-0.98950305,-1.5764587,-0.13103145360946655,-0.9715444445610046,-0.31329458951950073,-1.0860309600830078
1.005859375,-0.66533719,-0.29367837,-0.07208455353975296,-0.4763854742050171,-0.21994346380233765,-0.5191128253936768
1.0107421875,-0.61963231,0.44701073,0.08382872492074966,0.3043627440929413,0.020575430244207382,0.25217700004577637
1.015625,-0.71547732,0.63865258,0.24215863645076752,0.4851628541946411,0.2271626740694046,0.5280744433403015
1.0205078125,-0.86344811,0.65571345,0.30576542019844055,0.4428771436214447,0.3369188606739044,0.47473615407943726
1.025390625,-0.87682216,0.066348618,0.24849586188793182,0.12995702028274536,0.3983114957809448,0.12906916439533234
1.0302734375,-0.76192314,-0.19340064,0.15092234313488007,-0.09520217031240463,0.34684982895851135,-0.018313998356461525
1.03515625,-0.65290955,0.061995661,0.0946793258190155,-0.06125953420996666,0.22831708192825317,0.018603086471557617
1.0400390625,-0.61854867,-0.083597035,0.09619159251451492,-0.1227746307849884,0.11312400549650192,-0.05068846791982651
1.044921875,-0.53855577,-0.233716,0.1280166506767273,-0.14033840596675873,-0.010771307162940502,-0.11957898736000061
1.0498046875,-0.4654653,0.1331074,0.0883919894695282,0.02884991094470024,-0.041049908846616745,0.07679936289787292
1.0546875,-0.35601771,0.371931,-0.04623014107346535,0.1265411525964737,-0.05155927315354347,0.12854957580566406
1.0595703125,-0.26738024,-0.29158631,-0.1770039051771164,-0.247636079788208,-0.056122928857803345,-0.19994394481182098
1.064453125,-0.20835356,-0.61624282,-0.2057560831308365,-0.4751262664794922,-0.021076835691928864,-0.3501700758934021
1.0693359375,-0.03692105,-0.054519231,-0.12914709746837616,-0.1808079183101654,-0.07277143746614456,-0.16024625301361084
1.07421875,0.02595235,0.10397815,-0.06817102432250977,-0.056008048355579376,-0.16004696488380432,-0.042291440069675446
1.0791015625,-0.07174921,-0.32715066,-0.17647390067577362,-0.25809475779533386,-0.25703486800193787,-0.21771198511123657
1.083984375,-0.039691501,-0.38440382,-0.31984105706214905,-0.4369456171989441,-0.3568763732910156,-0.3676036596298218
1.0888671875,0.019759453,-0.54918283,-0.4123722314834595,-0.6387264132499695,-0.37057244777679443,-0.6463621258735657
1.09375,0.068953951,-0.96131753,-0.47986841201782227,-0.8245170712471008,-0.2949947416782379,-0.7810495495796204
1.0986328125,0.23414903,-0.4738057,-0.39376935362815857,-0.46626970171928406,-0.15162748098373413,-0.3733607530593872
1.103515625,0.3076879,0.1938221,-0.1747569888830185,0.050591785460710526,0.05617860332131386,-0.042315609753131866
1.1083984375,0.30215398,0.15474135,0.07430648058652878,0.1306561976671219,0.2312794178724289,0.14893454313278198
1.11328125,0.2654607,0.15231947,0.31110644340515137,0.25112342834472656,0.4003674387931824,0.26749929785728455
1.1181640625,0.19608785,0.5854584,0.39703312516212463,0.4156322479248047,0.5734263062477112,0.4136831760406494
1.123046875,0.19109152,0.51329678,0.3457041084766388,0.4602372348308563,0.55766361951828,0.4505363404750824
1.1279296875,0.20402371,0.23596583,0.264343798160553,0.4528961181640625,0.32334721088409424,0.4397737383842468
1.1328125,0.13095125,0.75194077,0.17743824422359467,0.4542214870452881,-0.07934246957302094,0.5533982515335083
1.1376953125,-0.12951653,0.46663503,0.059884700924158096,0.30330905318260193,-0.4757746458053589,0.3298673927783966
1.142578125,-0.29175389,-0.50467209,-0.12134485691785812,-0.33753910660743713,-0.5871062874794006,-0.39597538113594055
1.1474609375,-0.1854887,-0.45631581,-0.24120303988456726,-0.4300096333026886,-0.49587586522102356,-0.6342793703079224
1.15234375,-0.18026628,0.073759061,-0.13949105143547058,0.08378026634454727,-0.28328344225883484,-0.1542293280363083
1.1572265625,-0.23434926,0.59392767,0.19594667851924896,0.539084792137146,-0.0899566113948822,0.6263303160667419
1.162109375,-0.27794396,0.99216033,0.5507127642631531,0.8643684387207031,-0.06481437385082245,1.2002454996109009
1.1669921875,-0.38962177,1.0314794,0.6182495951652527,0.7535763382911682,-0.07890377938747406,1.3864814043045044
1.171875,-0.38437614,0.22371398,0.3000228703022003,0.3010561466217041,-0.1876019686460495,0.014292134903371334
1.1767578125,-0.25463397,-1.3257252,-0.16219604015350342,-1.430052638053894,-0.30517929792404175,-1.4570355415344238
1.181640625,-0.17203978,-2.2860375,-0.35911232233047485,-2.043013572692871,-0.2776964008808136,-1.8681666851043701
1.1865234375,-0.15711862,-1.1956384,-0.21008159220218658,-1.3280922174453735,-0.08625742793083191,-1.1379905939102173
1.19140625,-0.36681459,0.14256835,0.07687296718358994,0.16143038868904114,0.239479660987854,-0.1010599210858345
1.1962890625,-0.30475595,0.50545988,0.3134007155895233,0.5084729790687561,0.6148592233657837,0.5814549326896667
1.201171875,-0.031813672,0.98547759,0.33677342534065247,0.7279455065727234,0.7925739288330078,0.9862725734710693
1.2060546875,0.048939089,0.81592662,0.1729402095079422,0.6661368608474731,0.7123621106147766,0.6222851872444153
1.2109375,0.11976096,-0.42089728,0.02914668805897236,-0.13750867545604706,0.6082671880722046,-0.23451314866542816
1.2158203125,0.17020759,-0.26190954,0.049511127173900604,0.06770935654640198,0.6574106812477112,-0.06852870434522629
1.220703125,0.2720589,1.1465426,0.20113879442214966,0.9278108477592468,0.7654362916946411,0.7754454016685486
1.2255859375,0.37676204,1.2647271,0.3120431900024414,1.0149515867233276,0.7324969172477722,1.174490213394165
1.23046875,0.48777461,0.71912293,0.2791770398616791,0.694489598274231,0.49048060178756714,0.8095735311508179
1.2353515625,0.60049282,0.081615448,0.08328992128372192,0.3216288685798645,0.18827272951602936,0.2772549092769623
1.240234375,0.68283772,0.10796526,-0.1573895663022995,0.08557943254709244,-0.10445409268140793,0.16730181872844696
1.2451171875,0.74280088,0.17158594,-0.32402464747428894,-0.0303452480584383,-0.31159505248069763,-0.03851025179028511
1.25,0.80000062,-0.70620143,-0.3716079592704773,-0.5141885280609131,-0.4557321071624756,-0.49994832277297974
1.2548828125,0.77646701,-0.49750884,-0.335663765668869,-0.4646531343460083,-0.615247905254364,-0.5070279836654663
1.259765625,0.62680103,0.10090209,-0.3329821527004242,-0.08609028160572052,-0.6997710466384888,-0.09943818300962448
1.2646484375,0.49518377,-0.51101314,-0.3771401643753052,-0.5188988447189331,-0.712169885635376,-0.5784745812416077
1.26953125,0.32749531,-1.2989666,-0.44105246663093567,-1.2314834594726562,-0.7008211016654968,-1.3953856229782104
1.2744140625,0.2190849,-1.3308765,-0.47904619574546814,-1.097841739654541,-0.655280351638794,-1.3160617351531982
1.279296875,0.037356395,-0.66744481,-0.48088809847831726,-0.6394942998886108,-0.6167423725128174,-0.6785533428192139
1.2841796875,-0.3116397,-0.44756281,-0.45454713702201843,-0.3882828652858734,-0.5027178525924683,-0.40834128856658936
1.2890625,-0.48151137,-0.44962116,-0.37444451451301575,-0.4119132459163666,-0.557991623878479,-0.32579851150512695
1.2939453125,-0.53181474,-0.20127248,-0.2651040256023407,-0.2649238407611847,-0.7282976508140564,-0.29622551798820496
1.298828125,-0.64102576,-0.23770878,-0.13222230970859528,-0.26642361283302307,-0.7386120557785034,-0.40154334902763367
1.3037109375,-0.71810991,-0.3684399,0.016713393852114677,-0.253154456615448,-0.522483766078949,-0.3929421007633209
1.30859375,-0.69530428,0.14659776,0.23503313958644867,0.2842496335506439,-0.09577172249555588,0.18133091926574707
1.3134765625,-0.72767662,1.0114884,0.4576515555381775,0.8659432530403137,0.5232174396514893,0.7637707591056824
1.318359375,-0.75690528,1.2243474,0.5243449211120605,0.9617714881896973,1.1916919946670532,0.9539251923561096
1.3232421875,-0.60506494,0.48571726,0.46347567439079285,0.7119734287261963,1.5688152313232422,0.777851402759552
1.328125,-0.44442141,0.53225763,0.3266376256942749,0.6443777084350586,1.4596742391586304,0.699930727481842
1.3330078125,-0.36799767,0.82469935,0.28166675567626953,0.7226083278656006,0.9101746082305908,0.7323035597801208
1.337890625,-0.28505919,0.58370452,0.3317415714263916,0.6542623043060303,0.29496750235557556,0.6307704448699951
1.3427734375,-0.16624925,0.53688955,0.29379770159721375,0.45858269929885864,-0.09250462800264359,0.4805763065814972
1.34765625,-0.04729134,0.19668556,0.21378372609615326,0.1693006455898285,-0.1383717954158783,0.21642112731933594
1.3525390625,0.048831273,-0.17939943,0.08268292993307114,-0.12587057054042816,-0.07332180440425873,-0.018354762345552444
1.357421875,0.14443995,-0.12633393,0.018895884975790977,-0.07688312977552414,0.013181596994400024,-0.02572341449558735
1.3623046875,0.21130193,0.2995813,0.0831129178404808,0.1072802022099495,-0.022793587297201157,0.13659889996051788
1.3671875,0.14002752,0.22943462,0.0364447757601738,0.10128609091043472,-0.07900311797857285,0.06535129994153976
1.3720703125,0.14941741,-0.63690389,-0.0922854095697403,-0.5467535257339478,-0.1175462156534195,-0.6004368662834167
1.376953125,0.23200596,-0.90725825,-0.18168015778064728,-0.8205164670944214,-0.26237058639526367,-0.7570523023605347
1.3818359375,0.28569311,-0.29270695,-0.2725466191768646,-0.415591299533844,-0.39804568886756897,-0.4110061824321747
1.38671875,0.37218156,-0.23449466,-0.2830645442008972,-0.20881032943725586,-0.34691545367240906,-0.21967846155166626
1.3916015625,0.36039927,-0.12717027,-0.189214825630188,-0.08898665755987167,-0.17584818601608276,-0.08763828873634338
1.396484375,0.33653903,0.24379936,-0.03601124882698059,0.135481059551239,0.007447206415235996,0.1292358636856079
1.4013671875,0.33359316,0.32642708,0.13224920630455017,0.3798500895500183,0.05936542525887489,0.3833742141723633
1.40625,0.34073925,0.65548429,0.2139161229133606,0.47013169527053833,-0.053637418895959854,0.5624786019325256
1.4111328125,0.35736898,0.48577336,0.21538293361663818,0.3987646996974945,-0.1479950100183487,0.5110631585121155
1.416015625,0.27294059,0.23772116,0.14496174454689026,0.23597316443920135,-0.10589627921581268,0.32739928364753723
1.4208984375,0.056742279,0.096394202,-0.026773301884531975,0.00490708090364933,-0.030923807993531227,0.022616606205701828
1.42578125,-0.029089738,-0.58519951,-0.16944868862628937,-0.5319995284080505,0.006947213783860207,-0.5013212561607361
1.4306640625,0.013404617,-0.9791988,-0.2121346890926361,-0.934802234172821,0.03531339392066002,-0.9204318523406982
1.435546875,0.08173701,-0.81019955,-0.1791306585073471,-0.7784208655357361,0.12695294618606567,-0.7457205653190613
1.4404296875,0.048064721,-0.279207,-0.05479518696665764,-0.2703542411327362,0.2662055492401123,-0.34095847606658936
1.4453125,-0.024887256,0.31687075,0.0037571939174085855,0.08679419010877609,0.26244866847991943,0.13420690596103668
1.4501953125,-0.096351346,0.32597499,-0.08991624414920807,0.25877663493156433,0.10089766979217529,0.15172359347343445
1.455078125,-0.14139667,-0.50925791,-0.1824161559343338,-0.46273526549339294,-0.12576830387115479,-0.7429227232933044
1.4599609375,-0.21155089,-1.429402,-0.18258801102638245,-1.4888852834701538,-0.21207721531391144,-1.3583205938339233
1.46484375,-0.19991692,-0.83186382,-0.1121494323015213,-0.8900200724601746,-0.2112913578748703,-0.7253859043121338
1.4697265625,-0.06772268,0.50154326,-0.029075056314468384,0.3083040118217468,-0.17396870255470276,0.10062648355960846
1.474609375,-0.041436431,0.54637443,0.004680223762989044,0.38506367802619934,-0.09889889508485794,0.4214184582233429
1.4794921875,-0.15204707,0.13205541,0.013937903568148613,0.232833594083786,-0.054892901331186295,0.21813331544399261
1.484375,-0.22345708,0.2760563,0.0027301525697112083,0.1821666657924652,-0.10213214159011841,0.18613535165786743
1.4892578125,-0.1857702,0.25734777,-0.04437731206417084,0.13867473602294922,-0.15300887823104858,0.10113486647605896
1.494140625,-0.18466552,-0.16983472,-0.1273675560951233,-0.280769020318985,-0.14122310280799866,-0.2188984900712967
1.4990234375,-0.20820906,-0.69958011,-0.13812947273254395,-0.4631262421607971,-0.062023598700761795,-0.5034763813018799
1.50390625,-0.20658822,-0.60104674,-0.24967655539512634,-0.5604068040847778,-0.18882587552070618,-0.7067771553993225
1.5087890625,-0.18899301,0.026429844,-0.0007668155012652278,0.11094212532043457,-0.15523333847522736,0.03222402557730675
1.513671875,-0.19906451,0.80864106,0.22876405715942383,0.7099347710609436,-0.08018090575933456,0.810804545879364
1.5185546875,-0.18061843,1.2461383,0.40533217787742615,0.9703629612922668,0.011171471327543259,1.1947804689407349
1.5234375,-0.086001039,0.83832492,0.47734925150871277,0.7261881828308105,0.103310726583004,0.8669371008872986
1.5283203125,-0.056938994,0.10656929,0.4738437235355377,0.24672162532806396,0.179322749376297,0.17468728125095367
1.533203125,0.044982912,-0.27963507,0.47335168719291687,-0.16885292530059814,0.24433378875255585,-0.3235893249511719
1.5380859375,0.24404915,-0.060109964,0.5012142062187195,-0.12837718427181244,0.25262585282325745,-0.4973573088645935
1.54296875,0.21314736,0.11227884,0.6393823027610779,0.09375272691249847,0.20254512131214142,-0.037174198776483536
1.5478515625,0.040994472,0.60996286,0.8174412846565247,0.8301990032196045,0.2399246245622635,0.835407018661499
1.552734375,0.026029588,1.7460759,0.8190295100212097,1.23166024684906,0.3349844217300415,1.7151691913604736
1.5576171875,0.29991899,1.5405703,0.7035513520240784,1.2696388959884644,0.43985483050346375,1.4240151643753052
1.5625,0.54676094,0.10436141,0.46639931201934814,0.4989200830459595,0.542778730392456,0.5223769545555115
1.5673828125,0.78856431,-0.31559649,0.1870218813419342,-0.34554216265678406,0.5693520307540894,-0.20151211321353912
1.572265625,0.98488591,-0.014747003,0.09925065189599991,-0.027117164805531502,0.5536956191062927,-0.047558076679706573
1.5771484375,0.84879468,0.4565935,0.16238653659820557,0.2822714149951935,0.5288011431694031,0.2662387192249298
1.58203125,0.5759111,0.38089891,0.1506044566631317,0.2866453528404236,0.47797125577926636,0.2838074564933777
1.5869140625,0.34344325,-0.06699891,-0.07389935106039047,-0.00586344301700592,0.36488139629364014,-0.043156299740076065
1.591796875,0.17312341,-0.15587134,-0.41833287477493286,-0.19658194482326508,0.08344224095344543,-0.15880365669727325
1.5966796875,0.012534102,-0.46487568,-0.6820113062858582,-0.5951154232025146,-0.3032389283180237,-0.4227546751499176
1.6015625,-0.17221145,-1.2272016,-0.8998512625694275,-1.1164075136184692,-0.5273762941360474,-1.0024421215057373
1.6064453125,-0.31289438,-1.6033959,-1.1111036539077759,-1.3080607652664185,-0.6067550778388977,-1.2671555280685425
1.611328125,-0.41634135,-1.2775855,-1.1609525680541992,-1.0756993293762207,-0.6841432452201843,-1.0823113918304443
1.6162109375,-0.50691839,-0.82306722,-1.045056700706482,-0.7777593731880188,-0.7833735942840576,-0.9200899600982666
1.62109375,-0.58723691,-0.7551037,-0.9293957948684692,-0.8669726252555847,-0.8774820566177368,-0.9413814544677734
1.6259765625,-0.64797346,-1.1989561,-0.8519594073295593,-1.0962255001068115,-0.8960689902305603,-1.198735237121582
1.630859375,-0.77296146,-1.2297724,-0.8444493412971497,-1.2145024538040161,-0.8685721158981323,-1.2596559524536133
1.6357421875,-0.87706283,-1.423513,-0.8827887773513794,-1.3607527017593384,-0.8965416550636292,-1.3457343578338623
1.640625,-0.88105709,-1.6218274,-0.8818082213401794,-1.4569480419158936,-0.9249226450920105,-1.5808699131011963
1.6455078125,-0.98359469,-1.2749656,-0.8743694424629211,-1.2342064380645752,-0.9934760332107544,-1.4481772184371948
1.650390625,-1.0703469,-0.61142831,-0.7688549757003784,-0.5647494196891785,-1.0946733951568604,-0.8636805415153503
1.6552734375,-1.0742203,-0.0024597649,-0.449073851108551,-0.01965087093412876,-1.2267779111862183,-0.4661499261856079
1.66015625,-1.0956227,0.62335703,-0.007593794260174036,0.5682453513145447,-1.3121392726898193,0.1734967827796936
1.6650390625,-1.2869708,1.2862602,0.4527289569377899,1.0759977102279663,-0.8303361535072327,0.47352856397628784
1.669921875,-1.8934725,1.9390112,0.9787474274635315,1.414639949798584,0.5011717081069946,1.184880018234253
1.6748046875,-1.8775008,2.3599151,1.8717498779296875,2.2487998008728027,2.3904314041137695,2.3478848934173584
1.6796875,-0.14392062,2.751114,3.233311176300049,3.194830894470215,4.099186897277832,3.388662099838257
1.6845703125,2.8994411,4.1568568,4.3589186668396,4.863393783569336,4.520358562469482,4.349787712097168
1.689453125,5.7176616,4.8045317,4.135673522949219,5.144988536834717,3.3941681385040283,4.426591396331787
1.6943359375,6.0469123,2.9094592,2.3609282970428467,2.88734769821167,1.5704063177108765,2.647371530532837
1.69921875,3.4892726,-0.17166631,0.08861906826496124,-0.24362295866012573,0.06731633096933365,-0.05863878130912781
1.7041015625,0.49697512,-2.2028435,-1.2542251348495483,-1.9401532411575317,-0.5303917527198792,-1.6800113916397095
1.708984375,-0.97565258,-2.7226171,-1.3534351587295532,-2.1477959156036377,-0.6565769910812378,-1.7147750854492188
1.7138671875,-1.0108761,-2.284252,-1.103616714477539,-1.8946795463562012,-0.75178062915802,-1.4195976257324219
1.71875,-0.63994308,-1.0201737,-1.0512551069259644,-0.8123564720153809,-0.7614086866378784,-0.891603410243988
1.7236328125,-0.5841147,-0.52328645,-1.2112939357757568,-0.3823111653327942,-0.7580354809761047,-0.5936797261238098
1.728515625,-0.61305852,-1.1403348,-1.2495042085647583,-0.9875723719596863,-0.7766734957695007,-1.0048311948776245
1.7333984375,-0.59572185,-1.2104016,-1.1057974100112915,-1.1022028923034668,-0.7759985327720642,-1.2341654300689697
1.73828125,-0.67292523,-1.0138108,-1.0024312734603882,-1.109919548034668,-0.789472222328186,-1.0986418724060059
1.7431640625,-0.74135432,-1.3003576,-0.9327046275138855,-1.218997836112976,-0.7699786424636841,-1.2649251222610474
1.748046875,-0.65810736,-1.2980673,-0.8167356848716736,-1.1950408220291138,-0.6829023361206055,-1.318466067314148
1.7529296875,-0.61513302,-0.75000182,-0.6803397536277771,-0.7476235032081604,-0.6072899103164673,-0.8045180439949036
1.7578125,-0.57748322,-0.19501479,-0.5254452228546143,-0.1701873540878296,-0.45800650119781494,-0.16777923703193665
1.7626953125,-0.31836445,0.24921202,-0.2938553988933563,0.2607232332229614,-0.2694008946418762,0.2633829414844513
1.767578125,-0.15213971,0.91108598,-0.06439086049795151,0.6299980282783508,-0.12835417687892914,0.5257784724235535
1.7724609375,-0.21045391,0.49488733,0.1650252789258957,0.6012329459190369,0.03692525997757912,0.6226109266281128
1.77734375,-0.12940669,0.36062821,0.3233235478401184,0.6085677146911621,0.09497376531362534,0.6782199144363403
1.7822265625,-0.035968048,1.0637123,0.39258819818496704,0.8693820238113403,-0.01951003074645996,0.8891673684120178
1.787109375,-0.030807124,0.98418707,0.4134637713432312,0.6930389404296875,-0.08723045140504837,1.1309207677841187
1.7919921875,0.026843041,0.56752625,0.28521889448165894,0.6188973784446716,-0.03543885424733162,0.3342173397541046
1.796875,0.13079807,-0.89716612,0.07491954416036606,-0.8257910013198853,0.07405291497707367,-0.9097229838371277
1.8017578125,0.20185869,-1.0371467,-0.04343587905168533,-0.9773691892623901,0.1798391044139862,-0.8942800164222717
1.806640625,0.17399826,0.76150839,0.03767991065979004,0.5335070490837097,0.22248505055904388,0.20776887238025665
1.8115234375,0.19120078,0.90973882,0.28802546858787537,0.7617201209068298,0.28567054867744446,0.8133904933929443
1.81640625,0.21772134,0.43176304,0.48120513558387756,0.6024349927902222,0.3405289351940155,0.5824689269065857
1.8212890625,0.19086597,0.68845058,0.4617103338241577,0.49130144715309143,0.30079054832458496,0.42676568031311035
1.826171875,0.16701507,0.067400894,0.22055873274803162,-0.06509857624769211,0.25149834156036377,-0.251663476228714
1.8310546875,0.087486271,-0.74910085,0.05423744022846222,-0.7174162268638611,0.1770879626274109,-0.5216476321220398
1.8359375,0.035911026,0.35610275,0.21682807803153992,0.6849502325057983,0.09485094249248505,0.38690388202667236
1.8408203125,0.048205907,1.8740225,0.4938300848007202,1.3764094114303589,0.03554115444421768,2.2305266857147217
1.845703125,0.014656265,1.1772425,0.44757935404777527,1.289512038230896,0.008802054449915886,1.8133653402328491
1.8505859375,-0.075765241,-0.39812386,0.061890531331300735,-0.18471945822238922,-0.002300549764186144,-0.26673275232315063
1.85546875,-0.14696117,-1.0000955,-0.2959902882575989,-1.0294603109359741,-0.1080571711063385,-1.057121992111206
1.8603515625,-0.16458223,-1.1356026,-0.36030611395835876,-1.0856684446334839,-0.2814173698425293,-1.1428767442703247
1.865234375,-0.23210921,-0.93133168,-0.33476272225379944,-0.8161265850067139,-0.40800848603248596,-0.766136884689331
1.8701171875,-0.34402692,-0.2696647,-0.38702160120010376,-0.376679390668869,-0.43948328495025635,-0.34830716252326965
1.875,-0.39287626,-0.25565331,-0.4326286315917969,-0.19236087799072266,-0.40904414653778076,-0.19295087456703186
1.8798828125,-0.38890587,-0.14486873,-0.4467134475708008,-0.23061901330947876,-0.3491537570953369,-0.25445494055747986
1.884765625,-0.37988181,-0.36207418,-0.4209608733654022,-0.38321346044540405,-0.27819210290908813,-0.5500919818878174
1.8896484375,-0.34433048,-0.64566891,-0.3443114161491394,-0.49300235509872437,-0.19107723236083984,-0.6554617881774902
1.89453125,-0.29647262,-0.11415826,-0.2502455711364746,-0.2536830008029938,-0.07927899062633514,-0.2996334731578827
1.8994140625,-0.32991069,-0.17915097,-0.25333863496780396,-0.3736976683139801,0.0083747124299407,-0.45467281341552734
1.904296875,-0.28053494,-1.5136835,-0.36608806252479553,-1.591294765472412,-0.010510831139981747,-1.5685263872146606
1.9091796875,-0.10633925,-1.9644471,-0.3721412420272827,-1.7250502109527588,0.010341260582208633,-1.6152279376983643
1.9140625,0.089353799,-0.12852189,-0.1668040156364441,-0.5140731334686279,0.14464528858661652,-0.440439909696579
1.9189453125,0.22207575,0.6864049,0.14122949540615082,0.588225245475769,0.2925626337528229,0.3352726697921753
1.923828125,0.22058665,-0.1236821,0.3152081072330475,0.06269555538892746,0.37624263763427734,0.002431465545669198
1.9287109375,0.23952828,0.1576177,0.24845941364765167,0.21381302177906036,0.4249929189682007,0.04659460857510567
1.93359375,0.31695634,0.73424791,0.26959919929504395,0.5723329186439514,0.4751952886581421,0.2918933629989624
1.9384765625,0.5006561,0.70119803,0.43825873732566833,0.7678463459014893,0.5516920685768127,0.688264787197113
1.943359375,0.66826254,1.0562176,0.6279917359352112,1.0370944738388062,0.6457282304763794,1.0102518796920776
1.9482421875,0.66347534,1.6982201,0.8871543407440186,1.3104537725448608,0.6501883268356323,1.2960416078567505
1.953125,0.68422752,1.7684772,1.0505430698394775,1.3900529146194458,0.6364539265632629,1.3281763792037964
1.9580078125,0.71092004,1.2232877,1.123781442642212,1.210595965385437,0.5681118369102478,1.2340514659881592
1.962890625,0.70483327,0.99623225,1.010514259338379,1.0597447156906128,0.4544781446456909,1.0717711448669434
1.9677734375,0.71778025,1.1446145,0.6850802302360535,0.8280404806137085,0.2659289538860321,0.8666597604751587
1.97265625,0.61618655,0.51113969,0.34012869000434875,0.5828072428703308,0.09702911227941513,0.46543195843696594
1.9775390625,0.44772336,-0.40649857,0.00789740588515997,-0.25175684690475464,-0.039852868765592575,-0.3652176856994629
1.982421875,0.34403842,-0.71523831,-0.26152774691581726,-0.6800183057785034,-0.2624700367450714,-0.6285288333892822
1.9873046875,0.18720218,-0.64433792,-0.4794688820838928,-0.7264878749847412,-0.49394315481185913,-0.6683641076087952
1.9921875,-0.11300545,-0.83570374,-0.6698124408721924,-0.9234371781349182,-0.6066604852676392,-0.8402698636054993
1.9970703125,-0.40457914,-1.2675372,-0.7683999538421631,-1.151616096496582,-0.5391732454299927,-1.05072820186615
2.001953125,-0.5568218,-0.99755609,-0.3969223201274872,-0.7547211050987244,0.07613878697156906,-0.9043961763381958
2.0068359375,-0.65739402,-0.17831089,-0.23559609055519104,-0.2678219974040985,-0.10983011871576309,-0.3323601186275482
2.01171875,-0.72596472,0.46726745,-0.01628313958644867,0.26093798875808716,-0.17343972623348236,0.5466436147689819
2.0166015625,-0.78052528,0.5895933,-0.03227538615465164,0.5541814565658569,-0.25871938467025757,0.32654085755348206
2.021484375,-0.7769929,-0.66716434,-0.5023748278617859,-0.5233556628227234,-0.46663999557495117,-0.9183120131492615
2.0263671875,-0.71616076,-1.7269779,-0.8600983619689941,-1.7428091764450073,-0.6205427646636963,-1.7159408330917358
2.03125,-0.62929124,-1.4771391,-0.7135323882102966,-1.503214716911316,-0.694669246673584,-1.3259717226028442
2.0361328125,-0.52531526,-0.39535257,-0.21367214620113373,-0.43962356448173523,-0.521312415599823,-0.4246504604816437
2.041015625,-0.37638467,0.38582735,0.13963362574577332,0.32653114199638367,-0.14142833650112152,0.18851909041404724
2.0458984375,-0.28301238,0.44113531,0.19105277955532074,0.3345065116882324,0.1400359719991684,0.44067296385765076
2.05078125,-0.23942996,0.28029763,0.1943371295928955,0.23147174715995789,0.14208467304706573,0.19817610085010529
2.0556640625,-0.13400962,0.011987059,0.0665389820933342,0.013015140779316425,0.007451136130839586,-0.01696419157087803
2.060546875,0.029012395,-0.12943014,-0.08028500527143478,-0.011551415547728539,-0.0914609357714653,0.004947344306856394
2.0654296875,0.099613433,0.34743885,-0.06649987399578094,0.3054068088531494,-0.09527021646499634,0.35458850860595703
2.0703125,0.056728556,0.7509429,-0.018738532438874245,0.438631534576416,-0.023210763931274414,0.42841848731040955
2.0751953125,0.07644978,0.15169105,0.006208829116076231,0.2628761827945709,0.07527261972427368,0.3050992488861084
2.080078125,0.15291608,0.11411611,0.026360157877206802,0.09112698584794998,0.11667899042367935,0.18886901438236237
2.0849609375,0.21212102,0.031936881,0.0940464586019516,-0.08590170741081238,0.1349269449710846,-0.05792177841067314
2.08984375,0.25240528,-0.49829095,0.14601244032382965,-0.29184985160827637,0.06367489695549011,-0.3107662498950958
2.0947265625,0.25437509,-0.032280389,0.1610255241394043,0.004863159265369177,-0.033707618713378906,0.011793164536356926
2.099609375,0.31180293,0.749228,0.18944410979747772,0.40824195742607117,-0.021848134696483612,0.4202008843421936
2.1044921875,0.41532897,0.34375822,0.1717688888311386,0.28562071919441223,0.0816413089632988,0.3042849898338318
2.109375,0.4091575,-0.23018076,0.0072662136517465115,-0.1549256294965744,0.0899164229631424,-0.03402338922023773
2.1142578125,0.31194513,-0.19817827,-0.07709158957004547,-0.22016769647598267,0.03163475543260574,-0.25525960326194763
2.119140625,0.27020991,-0.10213304,0.02159055508673191,-0.032395824790000916,-0.03133031353354454,-0.023371297866106033
2.1240234375,0.3074858,0.41177462,0.20288154482841492,0.3095688223838806,-0.003957410342991352,0.36098745465278625
2.12890625,0.22907309,0.70887189,0.25467395782470703,0.4493856132030487,0.1476137936115265,0.496486097574234
2.1337890625,0.093775041,-0.11091402,0.14044281840324402,-0.08615387976169586,0.26796239614486694,-0.1367652416229248
2.138671875,0.092199851,-0.65449667,0.1349988579750061,-0.5338943004608154,0.3076454699039459,-0.4834566116333008
2.1435546875,0.087269388,-0.23711546,0.21669648587703705,-0.329284131526947,0.22382012009620667,-0.2869272828102112
2.1484375,-0.010259783,-0.073721396,0.2546921968460083,-0.14728501439094543,0.018430626019835472,-0.12292787432670593
2.1533203125,-0.0097779611,-0.17277513,0.24523718655109406,-0.05220816656947136,-0.06127949431538582,-0.014939834363758564
2.158203125,0.013488692,0.32486086,0.20466022193431854,0.12439215928316116,0.011144123040139675,0.19961978495121002
2.1630859375,-0.05091396,0.30434124,0.20829877257347107,0.13312487304210663,0.10854092240333557,0.08447800576686859
2.16796875,-0.085500631,-0.43746274,0.19572828710079193,-0.2964710593223572,0.1720036119222641,-0.39996787905693054
2.1728515625,-0.08224518,-0.28446812,0.24809004366397858,-0.21080811321735382,0.24040989577770233,-0.33364081382751465
2.177734375,-0.065788989,0.44041667,0.3998619318008423,0.5143422484397888,0.2654770314693451,0.3991950452327728
2.1826171875,-0.064539123,1.2624691,0.4342783987522125,1.0177669525146484,0.19553984701633453,1.140947937965393
2.1875,-0.13282105,1.2057641,0.3463559150695801,1.0263272523880005,0.17372387647628784,1.178592562675476
2.1923828125,-0.19869845,0.52542743,0.24394765496253967,0.6753528714179993,0.1729915887117386,0.7163236737251282
2.197265625,-0.26851579,0.43366852,0.15949687361717224,0.423784077167511,0.063291996717453,0.37935328483581543
2.2021484375,-0.2004545,0.16567372,0.106783926486969,0.061762355268001556,-0.11054741591215134,0.04460647329688072
2.20703125,-0.13407631,-0.41296827,-0.06320229172706604,-0.28665751218795776,-0.26977676153182983,-0.27433982491493225
2.2119140625,-0.17979549,-0.33443869,-0.37043139338493347,-0.3572027087211609,-0.28371647000312805,-0.23720498383045197
2.216796875,-0.19973687,-0.37444545,-0.5790717601776123,-0.575516939163208,-0.2890288531780243,-0.5225526094436646
2.2216796875,-0.23098445,-1.5134362,-0.6573314070701599,-1.3456389904022217,-0.32935595512390137,-1.331870436668396
2.2265625,-0.26173268,-1.1523537,-0.6821320652961731,-0.9630808234214783,-0.4185716509819031,-1.0284918546676636
2.2314453125,-0.23330317,-0.030156921,-0.7025169134140015,-0.15178339183330536,-0.43804115056991577,-0.41419482231140137
2.236328125,-0.1963645,-0.42367807,-0.7893891334533691,-0.31300634145736694,-0.4179612100124359,-0.4426037669181824
2.2412109375,-0.18501733,-0.48166379,-0.8785585165023804,-0.5879526138305664,-0.44403183460235596,-0.480734646320343
2.24609375,-0.18139553,-0.67955708,-0.9540285468101501,-0.8293637633323669,-0.5129229426383972,-0.8074696063995361
2.2509765625,-0.068683964,-1.4703418,-1.0110690593719482,-1.284321665763855,-0.6548566818237305,-1.3500614166259766
2.255859375,0.12955952,-1.5147097,-0.9476024508476257,-1.2786412239074707,-0.725081205368042,-1.4255657196044922
2.2607421875,0.28354302,-0.92753082,-0.7064682841300964,-1.0629805326461792,-0.6715635061264038,-1.1433264017105103
2.265625,0.31347337,-0.58576356,-0.3730184733867645,-0.694585919380188,-0.5795803666114807,-0.713208019733429
2.2705078125,0.25206209,0.2059498,0.19532057642936707,0.38707777857780457,-0.2524535655975342,0.19157704710960388
2.275390625,0.21247259,1.4086933,0.8263381123542786,1.2346699237823486,0.4947526752948761,0.8702540993690491
2.2802734375,0.32597179,1.7171033,1.0972139835357666,1.3637914657592773,1.2943884134292603,1.244138240814209
2.28515625,0.52829878,1.5488182,1.1480110883712769,1.3513250350952148,1.842370867729187,1.3053785562515259
2.2900390625,0.62337473,1.3731242,1.2081211805343628,1.24465012550354,1.8090999126434326,1.2930127382278442
2.294921875,0.73208148,1.2969156,1.199897289276123,1.2359390258789062,1.2752532958984375,1.2854244709014893
2.2998046875,0.789553,1.4921283,1.151003122329712,1.2892364263534546,0.7409130334854126,1.24105966091156
2.3046875,0.76201457,1.2941393,1.0100131034851074,1.1559429168701172,0.285265177488327,1.0958166122436523
2.3095703125,0.62386474,0.79349164,0.8315924406051636,0.7791570425033569,0.06799224019050598,0.7911102771759033
2.314453125,0.44921231,0.35902979,0.6258729696273804,0.4586409330368042,0.03518243134021759,0.3356439471244812
2.3193359375,0.31366613,0.077257639,0.2797185778617859,0.19347968697547913,-0.16835208237171173,0.08360816538333893
2.32421875,0.024838083,0.45905405,-0.10003788769245148,0.34515026211738586,-0.2575054168701172,0.23254553973674774
2.3291015625,-0.31099883,-0.1380861,-0.38080474734306335,-0.10355085879564285,-0.26530492305755615,-0.404756635427475
2.333984375,-0.53726122,-1.7749407,-0.5621263384819031,-1.68906831741333,-0.34138748049736023,-1.60886812210083
2.3388671875,-0.6230797,-1.9786876,-0.5777867436408997,-1.7589612007141113,-0.3886250853538513,-1.656316876411438
2.34375,-0.65634173,-0.86659164,-0.4675467014312744,-0.806263267993927,-0.4670509696006775,-0.8219382762908936
2.3486328125,-0.72361913,-0.078682666,-0.44094035029411316,0.018619153648614883,-0.5493211150169373,-0.2088538408279419
2.353515625,-0.87264009,-0.20985717,-0.44724708795547485,-0.1605619192123413,-0.5358726978302002,-0.2440880984067917
2.3583984375,-0.99813077,-0.35756013,-0.4238310158252716,-0.4651036858558655,-0.45418450236320496,-0.3216601610183716
2.36328125,-1.1360514,-0.75183848,-0.5111021995544434,-0.7749629616737366,-0.3635200262069702,-0.8651179075241089
2.3681640625,-1.2752511,-1.18206,-0.6361083984375,-1.0011793375015259,-0.29962676763534546,-1.0899810791015625
2.373046875,-1.2924226,-0.67236749,-0.6297390460968018,-0.7237108945846558,-0.38535431027412415,-0.708374559879303
2.3779296875,-1.3343543,-0.33656346,-0.5270699262619019,-0.3537783622741699,-0.47439342737197876,-0.4878866672515869
2.3828125,-1.4493933,-0.24052446,-0.43717485666275024,-0.19786562025547028,-0.3888598680496216,-0.5548335313796997
2.3876953125,-1.6887681,0.083293568,-0.46443092823028564,0.08297806978225708,-0.2169678509235382,-0.3958817720413208
2.392578125,-2.1279065,0.52982557,-0.29113101959228516,0.5603494048118591,0.03974846377968788,0.1942533403635025
2.3974609375,-2.0083423,1.1067976,0.33045512437820435,0.9644377827644348,0.3575035333633423,0.8553961515426636
2.40234375,-0.35408479,1.6914217,1.198432445526123,1.351198673248291,0.8095542192459106,1.6175090074539185
2.4072265625,2.5725129,2.2725189,1.8381084203720093,1.6830190420150757,1.2294666767120361,2.5547471046447754
2.412109375,5.4542059,2.5072029,1.690873146057129,1.9207085371017456,1.03053879737854,2.5460739135742188
2.4169921875,6.3427781,1.3327332,0.7060988545417786,1.305495262145996,0.3824000954627991,1.2912968397140503
2.421875,4.7147713,-0.75022532,-0.4924634099006653,-0.9832903742790222,-0.28700190782546997,-0.7891385555267334
2.4267578125,2.1583254,-2.3546325,-1.114478588104248,-2.061943292617798,-0.5770633220672607,-1.6420944929122925
2.431640625,0.12821725,-3.091736,-1.1375842094421387,-2.0826237201690674,-0.42698368430137634,-1.6926676034927368
2.4365234375,-0.61459505,-2.8702673,-1.0559895038604736,-2.0452826023101807,-0.16357208788394928,-1.6902023553848267
2.44140625,-0.66492057,-1.6034937,-0.909791886806488,-1.3791155815124512,-0.03584752231836319,-1.3395694494247437
2.4462890625,-0.73525888,-0.72137397,-0.6789356470108032,-0.4847857356071472,-0.20521457493305206,-0.6708424687385559
2.451171875,-0.73583773,-0.71845077,-0.4969848394393921,-0.4564853608608246,-0.3352539837360382,-0.6348755359649658
2.4560546875,-0.76786515,-0.36310091,-0.33996543288230896,-0.3961043059825897,-0.3916454613208771,-0.47718098759651184
2.4609375,-0.91233511,-0.0010717093,-0.19752676784992218,-0.14376014471054077,-0.40291228890419006,-0.38400888442993164
2.4658203125,-1.0209934,-0.19490538,-0.08179973065853119,-0.11624599248170853,-0.22538425028324127,-0.2878330647945404
2.470703125,-0.94437784,0.15583516,0.08166917413473129,0.4279163181781769,-0.032875288277864456,0.27526190876960754
2.4755859375,-0.81345215,1.2935498,0.4434506595134735,1.0071982145309448,0.21599628031253815,0.7489761710166931
2.48046875,-0.70242639,1.441153,0.9181659817695618,1.2249772548675537,0.4529244005680084,1.1229400634765625
2.4853515625,-0.58149419,1.2951584,1.2410835027694702,1.2637051343917847,0.6345980167388916,1.279970645904541
2.490234375,-0.48434052,1.720409,1.445370078086853,1.3458812236785889,0.7133897542953491,1.4215736389160156
2.4951171875,-0.43271712,1.6986386,1.5138920545578003,1.4346245527267456,0.5134358406066895,1.2751697301864624
2.5,-0.34482323,1.2464292,0.6616684794425964,1.1742751598358154,0.8405184745788574,1.0280523300170898
2.5048828125,-0.19848585,0.96050228,0.69158935546875,0.9343991875648499,0.7646008729934692,0.8797622919082642
2.509765625,-0.060336449,0.75771362,0.6029052138328552,0.688011109828949,0.5662741661071777,0.6501978635787964
2.5146484375,0.03916927,0.28447941,0.36778998374938965,0.35606464743614197,0.4051336944103241,0.3181435763835907
2.51953125,0.15039829,-0.045062345,0.16934381425380707,-0.01830717921257019,0.3575049340724945,0.04541866481304169
2.5244140625,0.23141315,-0.21438157,0.046004898846149445,-0.22276341915130615,0.23610414564609528,-0.24574771523475647
2.529296875,0.23917059,-0.41528245,-0.03218398243188858,-0.31185203790664673,-0.03189065307378769,-0.3122265934944153
2.5341796875,0.2471116,-0.17520689,-0.06421215832233429,-0.2942275106906891,-0.16921855509281158,-0.3236808776855469
2.5390625,0.25117786,-0.64026505,-0.10317972302436829,-0.5146949291229248,-0.22150689363479614,-0.4456523656845093
2.5439453125,0.23717377,-0.41714346,-0.15110036730766296,-0.28440922498703003,-0.23701022565364838,-0.22066159546375275
2.548828125,0.20573045,0.5930669,-0.22694328427314758,0.22532431781291962,-0.18468640744686127,0.16826631128787994
2.5537109375,0.11728472,0.30588358,-0.29664742946624756,0.23471376299858093,-0.2183724343776703,0.1897081434726715
2.55859375,0.097309154,-0.28020338,-0.31277841329574585,-0.2219010591506958,-0.33740124106407166,-0.3058412969112396
2.5634765625,0.12480338,-0.40807533,-0.3795754015445709,-0.3790592849254608,-0.48106637597084045,-0.3965110182762146
2.568359375,0.072885089,-0.3178511,-0.528456449508667,-0.509030818939209,-0.5715009570121765,-0.29431891441345215
2.5732421875,-0.052092559,-0.7575036,-0.6307674646377563,-0.8377293944358826,-0.5441974401473999,-0.769419252872467
2.578125,-0.090862354,-1.5629874,-0.6162762641906738,-1.3413242101669312,-0.45850566029548645,-1.4597450494766235
2.5830078125,-0.07782938,-1.3316113,-0.5231768488883972,-1.1569461822509766,-0.36850059032440186,-1.2904367446899414
2.587890625,-0.13143814,-0.56750901,-0.386595219373703,-0.42455244064331055,-0.23498494923114777,-0.5869138240814209
2.5927734375,-0.25809797,-0.22036607,-0.2873248755931854,-0.2188897281885147,-0.158172607421875,-0.3373042941093445
2.59765625,-0.31248985,-0.52801911,-0.2909616231918335,-0.5487074255943298,-0.10047449916601181,-0.49044886231422424
2.6025390625,-0.29518938,-0.70905475,-0.34689319133758545,-0.6154325604438782,-0.03226182982325554,-0.6266636848449707
2.607421875,-0.27635057,-0.3674743,-0.3790929615497589,-0.39984992146492004,0.014042012393474579,-0.3932214081287384
2.6123046875,-0.29937713,-0.099446258,-0.15863335132598877,-0.19657622277736664,0.07064253091812134,-0.21406051516532898
2.6171875,-0.29040704,-0.22513434,0.15713530778884888,-0.09941443800926208,0.07917878776788712,-0.07173337787389755
2.6220703125,-0.31146298,0.23212581,0.2685059905052185,0.17145244777202606,0.07988615334033966,0.22917863726615906
2.626953125,-0.27536059,0.60482486,0.21989047527313232,0.39654049277305603,0.08491240441799164,0.3910818099975586
2.6318359375,-0.13458038,0.092379077,0.055314693599939346,0.11123691499233246,0.07002469897270203,0.06016046553850174
2.63671875,-0.043940835,-0.23257102,0.005490371026098728,-0.11868994683027267,0.17003419995307922,-0.21270017325878143
2.6416015625,0.064776317,0.13554079,0.16772864758968353,0.28097695112228394,0.3090458810329437,0.17282076179981232
2.646484375,0.16959079,0.91394681,0.46031054854393005,0.813045859336853,0.46392562985420227,0.8301510214805603
2.6513671875,0.24637736,1.2799557,0.7413650155067444,1.0066423416137695,0.5209619998931885,1.0909786224365234
2.65625,0.30316707,0.69604607,0.5985877513885498,0.7707843780517578,0.409075528383255,0.7840520739555359
2.6611328125,0.40480117,0.34293593,0.19735737144947052,0.5005353093147278,0.2913466989994049,0.38668107986450195
2.666015625,0.50489007,0.41765063,0.05210234597325325,0.3834066092967987,0.1712329089641571,0.2149592787027359
2.6708984375,0.5353084,0.2292885,0.20414546132087708,0.3300279974937439,0.060769107192754745,0.307091623544693
2.67578125,0.5718916,0.4472757,0.4353660047054291,0.7026344537734985,0.015593255870044231,0.6804215908050537
2.6806640625,0.63015914,1.5916296,0.5098100304603577,1.0759307146072388,0.01764751970767975,1.948533296585083
2.685546875,0.6267028,1.531494,0.260063499212265,1.4045714139938354,0.05323762446641922,1.9895576238632202
2.6904296875,0.59731572,-0.2467952,-0.10666792094707489,-0.009174828417599201,0.04789654538035393,-0.21926194429397583
2.6953125,0.58716799,-1.4074892,-0.34901508688926697,-1.3562088012695312,-0.041340310126543045,-1.22824227809906
2.7001953125,0.50950835,-1.197549,-0.41929498314857483,-1.1770673990249634,-0.10498214513063431,-1.0557600259780884
2.705078125,0.36663762,-1.1217484,-0.3129868507385254,-1.0282458066940308,-0.11390072852373123,-0.855212390422821
2.7099609375,0.16671565,-0.94645231,-0.28811728954315186,-0.8656619191169739,-0.08330027014017105,-0.7747551202774048
2.71484375,-0.02495679,-0.63369351,-0.4086536467075348,-0.688435435295105,-0.020017746835947037,-0.6580797433853149
2.7197265625,-0.20939266,-0.61676238,-0.4110950231552124,-0.6312460899353027,-0.03639737516641617,-0.5497141480445862
2.724609375,-0.38003238,-0.49889212,-0.28136780858039856,-0.405141144990921,-0.0721687525510788,-0.3260580897331238
2.7294921875,-0.49624141,0.093071204,-0.14864227175712585,0.013697483576834202,-0.06605274975299835,0.06262467801570892
2.734375,-0.58288582,0.6023802,-0.06912185251712799,0.3329421281814575,-0.10253410041332245,0.2437489777803421
2.7392578125,-0.62442814,-0.021538641,0.016925714910030365,0.07438716292381287,-0.18887099623680115,0.01830688677728176
2.744140625,-0.61278309,-0.15310314,0.16579321026802063,0.23478369414806366,-0.30202797055244446,0.1613122820854187
2.7490234375,-0.61264734,0.94804822,0.2893901467323303,0.7777608633041382,-0.3353385627269745,0.7523143887519836
2.75390625,-0.61688421,1.2526617,0.3234609067440033,1.050386905670166,-0.21491870284080505,1.044590950012207
2.7587890625,-0.60075132,0.97279199,0.2875233590602875,0.8900434374809265,0.02923130802810192,0.9144112467765808
2.763671875,-0.5175947,0.45705286,0.26480457186698914,0.5739069581031799,0.27815771102905273,0.6334298849105835
2.7685546875,-0.38073629,0.14952875,0.307564377784729,0.42101919651031494,0.2996114194393158,0.29996272921562195
2.7734375,-0.24956718,0.54701245,0.4165216088294983,0.4432404041290283,0.18421204388141632,0.5414233207702637
2.7783203125,-0.12749491,0.86878749,0.4290725290775299,0.6091408133506775,0.04391643404960632,0.9009661674499512
2.783203125,-0.066354405,-0.047113998,0.10300544649362564,0.06640806794166565,-0.0883205458521843,-0.18293491005897522
2.7880859375,-0.12885929,-1.1453821,-0.3069084584712982,-1.1284312009811401,-0.09959449619054794,-1.0889458656311035
2.79296875,-0.1365471,-1.486972,-0.4920126497745514,-1.455017328262329,-0.05583139508962631,-1.447724461555481
2.7978515625,0.039650514,-1.3717973,-0.4634198844432831,-1.2533223628997803,-0.03887739032506943,-1.1382875442504883
2.802734375,0.25306811,-0.3844755,-0.17884762585163116,-0.4081113636493683,-0.05270669236779213,-0.39140063524246216
2.8076171875,0.4053649,0.16590762,0.08733434230089188,0.14350733160972595,-0.07052528113126755,-0.0686604380607605
2.8125,0.38706087,-0.27031627,0.060602981597185135,-0.22991982102394104,-0.025898026302456856,-0.22363921999931335
2.8173828125,0.30414723,-0.31857661,-0.09575765579938889,-0.2523566782474518,0.004385616630315781,-0.2479274868965149
2.822265625,0.29052886,0.13470058,-0.24284344911575317,-0.02766609750688076,-0.06809444725513458,-0.017983220517635345
2.8271484375,0.26080793,0.14076534,-0.31137388944625854,0.03913186118006706,-0.11800886690616608,0.053128503262996674
2.83203125,0.2874575,-0.12570422,-0.24710258841514587,0.007016882766038179,-0.09790495783090591,0.03577703610062599
2.8369140625,0.26682435,0.25824715,-0.15342794358730316,0.23736032843589783,-0.05532583221793175,0.29428887367248535
2.841796875,0.25192534,0.7543475,-0.1325518637895584,0.45577308535575867,0.06385838240385056,0.4843583405017853
2.8466796875,0.21984124,-0.029293105,-0.0999540388584137,0.05943549796938896,0.05447470396757126,0.10224134474992752
2.8515625,0.16708894,-0.26766691,-0.09096920490264893,-0.18090569972991943,-0.071086585521698,-0.13674336671829224
2.8564453125,0.13367446,-0.065549881,-0.17147526144981384,-0.20198675990104675,-0.12036918848752975,-0.18556080758571625
2.861328125,0.090650567,-0.60696836,-0.20414423942565918,-0.6054198741912842,-0.12383144348859787,-0.6713802218437195
2.8662109375,0.055232337,-0.94625685,-0.21466395258903503,-0.8346881866455078,-0.06056489795446396,-0.9491137862205505
2.87109375,0.041710559,-0.49651737,-0.20891861617565155,-0.5107482671737671,-0.0040416535921394825,-0.7559731006622314
2.8759765625,0.028265826,-0.10380494,-0.08097149431705475,-0.10869358479976654,-0.01062961108982563,-0.3795766532421112
2.880859375,-0.024737115,0.30938151,0.17786991596221924,0.3779101073741913,0.08327300101518631,0.3000223934650421
2.8857421875,-0.057026778,1.0391202,0.5401688814163208,0.9381648302078247,0.33437472581863403,0.8025974631309509
2.890625,0.024245702,1.567278,0.8733832240104675,1.244171380996704,0.6172467470169067,1.2598562240600586
2.8955078125,0.0024331327,1.360128,0.9535189867019653,1.3140549659729004,0.7419180274009705,1.3610711097717285
2.900390625,-0.12388953,1.2117994,0.7693975567817688,0.9733731746673584,0.5997191667556763,1.0792920589447021
2.9052734375,-0.091840732,0.65910157,0.44164058566093445,0.6373191475868225,0.2682778239250183,0.5285850763320923
2.91015625,-0.058787117,-0.36154577,0.10611819475889206,-0.1400260180234909,-0.0005832703318446875,-0.28378039598464966
2.9150390625,-0.17990369,-0.40311397,-0.09476201981306076,-0.3988117575645447,-0.09045291692018509,-0.42436397075653076
2.919921875,-0.15905164,-0.24322923,-0.2033929079771042,-0.39071881771087646,-0.15591618418693542,-0.3464336693286896
2.9248046875,-0.057641551,-0.70134891,-0.30826929211616516,-0.6743953824043274,-0.16282133758068085,-0.8003005385398865
2.9296875,-0.017183984,-0.81063822,-0.35449734330177307,-0.6892982721328735,-0.21989071369171143,-0.8201778531074524
2.9345703125,-0.036923747,-0.20556833,-0.22470822930335999,-0.19656690955162048,-0.26525768637657166,-0.3684234619140625
2.939453125,-0.094339502,0.42617962,0.1578649878501892,0.3687634766101837,-0.1581335961818695,0.358397901058197
2.9443359375,-0.11235986,0.92776671,0.580985426902771,0.8111146688461304,-0.05321029946208,0.8714939951896667
2.94921875,-0.15022841,0.94122136,0.6394704580307007,0.6967300176620483,0.006817867048084736,1.0496506690979004
2.9541015625,-0.17833471,0.40933031,0.21978382766246796,0.4893925189971924,0.014933567494153976,0.6369478106498718
2.958984375,-0.1876999,-0.17842663,-0.32877594232559204,-0.12677860260009766,-0.09393598139286041,-0.313109815120697
2.9638671875,-0.20091301,-1.4375161,-0.6879993081092834,-1.459981083869934,-0.2583475708961487,-0.9807059168815613
2.96875,-0.18026662,-1.5337043,-0.799355685710907,-1.1679948568344116,-0.39192163944244385,-1.061159372329712
2.9736328125,-0.21609213,-0.35556557,-0.7393856048583984,-0.45424556732177734,-0.4654584228992462,-0.6551579236984253
2.978515625,-0.25053714,-0.44113302,-0.703636109828949,-0.4975775182247162,-0.3623741865158081,-0.6193551421165466
2.9833984375,-0.20898331,-1.346835,-0.8514032363891602,-1.299325942993164,-0.3364623785018921,-1.2249656915664673
2.98828125,-0.088414145,-1.8310283,-0.9925094842910767,-1.5520482063293457,-0.5078132748603821,-1.8016055822372437
2.9931640625,0.060405396,-1.5039213,-0.9255538582801819,-1.5426985025405884,-0.5722323656082153,-1.6166059970855713
2.998046875,0.1746073,-0.56981506,-0.44018563628196716,-0.4671887755393982,-0.3961675465106964,-0.5707932710647583
3.0029296875,0.23615894,0.25902219,-0.4774608314037323,0.1269320398569107,-0.17187392711639404,-0.08766182512044907
3.0078125,0.25377356,0.21120209,-0.0013873007846996188,0.36572661995887756,0.0736548900604248,0.25221577286720276
3.0126953125,0.16512323,0.73732823,0.5698105096817017,0.7438850402832031,0.5547910928726196,0.7391762733459473
3.017578125,0.12618258,1.4182814,0.9231362342834473,1.1413620710372925,0.9259281158447266,1.1253819465637207
3.0224609375,0.25766439,1.4490229,0.9068295359611511,1.3026998043060303,1.095237135887146,1.2620422840118408
3.02734375,0.46013627,1.2016548,0.6329811215400696,1.0364130735397339,0.9369045495986938,1.018131136894226
3.0322265625,0.80451783,0.51148156,0.2679259777069092,0.6548651456832886,0.5489112734794617,0.7473381757736206
3.037109375,1.0943164,0.32260662,0.16347087919712067,0.5338984727859497,0.21568132936954498,0.44640135765075684
3.0419921875,0.968923,0.54344763,0.3785150647163391,0.539284348487854,0.11440111696720123,0.43502938747406006
3.046875,0.73198267,0.64373333,0.45345762372016907,0.4554985761642456,0.2530253827571869,0.5057029128074646
3.0517578125,0.61334007,0.40835114,0.2276279479265213,0.30512911081314087,0.35863760113716125,0.27327731251716614
3.056640625,0.41869965,-0.20405394,-0.0033108347561210394,-0.15491431951522827,0.2043306529521942,-0.07852933555841446
3.0615234375,0.097875918,-0.32577476,-0.011816744692623615,-0.242746502161026,-0.039171118289232254,-0.18044042587280273
3.06640625,-0.24064732,0.092808869,0.02321239933371544,-0.07461199164390564,-0.20422400534152985,-0.03597155958414078
3.0712890625,-0.43186033,-0.058255998,-0.08225508034229279,-0.12317552417516708,-0.3164933919906616,-0.06489135324954987
3.076171875,-0.52736119,-0.35370253,-0.13708557188510895,-0.277327299118042,-0.35310253500938416,-0.22801415622234344
3.0810546875,-0.66645969,-0.17802773,-0.04576371610164642,-0.19937384128570557,-0.3581558167934418,-0.200081929564476
3.0859375,-0.7421787,0.025566586,0.04745004326105118,-0.05440649390220642,-0.4232419431209564,-0.0762203112244606
3.0908203125,-0.83156246,0.020806479,0.10790986567735672,0.15125884115695953,-0.46497592329978943,0.18217246234416962
3.095703125,-0.99030937,0.55746582,0.18051749467849731,0.5863003730773926,-0.40727806091308594,0.6023147702217102
3.1005859375,-1.1078723,1.0241211,0.15591858327388763,0.704016387462616,-0.3572685122489929,0.9279689788818359
3.10546875,-1.2234895,0.42844744,0.010025439783930779,0.46165865659713745,-0.3726067841053009,0.6062087416648865
3.1103515625,-1.3028503,-0.18834808,-0.1988535225391388,-0.0863424688577652,-0.42558327317237854,-0.14768323302268982
3.115234375,-1.3532867,-0.70909716,-0.41541749238967896,-0.7410348057746887,-0.46346402168273926,-0.7739274501800537
3.1201171875,-1.3817825,-1.1536152,-0.5447208285331726,-0.9497984051704407,-0.4246664047241211,-0.9546725153923035
3.125,-1.4003101,-0.44290787,-0.43807974457740784,-0.5373162031173706,-0.39341145753860474,-0.553267776966095
3.1298828125,-1.7732763,-0.12272492,-0.165352463722229,-0.13624373078346252,-0.3051484525203705,-0.4434039294719696
3.134765625,-2.2596133,-0.19970661,-0.04936209321022034,-0.06225861608982086,-0.14318233728408813,-0.38370567560195923
3.1396484375,-1.7264679,0.35685321,-0.024194594472646713,0.33380451798439026,0.12443337589502335,0.09776493161916733
3.14453125,0.40361135,0.83662656,0.3932429552078247,0.7812839150428772,0.6047767996788025,0.6690478920936584
3.1494140625,3.4945543,1.3285804,1.0331597328186035,1.1742451190948486,1.083190679550171,1.4420181512832642
3.154296875,6.0226344,1.9413739,1.269515872001648,1.332098126411438,1.2516777515411377,2.0149075984954834
3.1591796875,6.3016854,1.7204593,0.7798563838005066,1.524096131324768,1.0631448030471802,1.526613712310791
3.1640625,4.368944,-0.32844591,-0.23051118850708008,-0.4407970905303955,0.5911223292350769,-0.38161832094192505
3.1689453125,1.7293878,-2.7561545,-1.0859122276306152,-2.1449005603790283,0.03784489631652832,-1.7508295774459839
3.173828125,-0.21564363,-3.3061264,-1.2915822267532349,-2.220834255218506,-0.44036805629730225,-1.8152697086334229
3.1787109375,-0.64437482,-2.1577035,-0.8944931626319885,-1.926103949546814,-0.5074648857116699,-1.649740219116211
3.18359375,-0.68351693,-1.0985925,-0.3770940899848938,-0.9493122696876526,-0.2641673982143402,-0.9626284837722778
3.1884765625,-0.94823723,-0.28020357,-0.022529497742652893,-0.0032667554914951324,-0.18274162709712982,-0.2234506607055664
3.193359375,-1.0432582,0.49692965,0.09635718911886215,0.2885306179523468,-0.12084805965423584,0.22106832265853882
3.1982421875,-1.0084783,0.46097517,-0.03606567904353142,0.2990046441555023,-0.1337919980287552,0.3104930818080902
3.203125,-1.0022049,-0.39429879,-0.19807812571525574,-0.2816980183124542,-0.3224125802516937,-0.3388758897781372
3.2080078125,-0.92415308,-0.5018469,-0.33993569016456604,-0.46372565627098083,-0.4295113980770111,-0.3879176080226898
3.212890625,-0.81909148,-0.12714733,-0.36404162645339966,-0.19317342340946198,-0.3832724392414093,-0.16415543854236603
3.2177734375,-0.74248539,0.079398398,-0.28785812854766846,-0.03214200213551521,-0.22067603468894958,-0.0019476981833577156
3.22265625,-0.63907478,-0.010253443,-0.30112525820732117,-0.09010069072246552,-0.035873908549547195,-0.029095809906721115
3.2275390625,-0.56122364,-0.29419084,-0.25712406635284424,-0.2963159680366516,0.036254119127988815,-0.27604788541793823
3.232421875,-0.49673137,-0.51593398,-0.17173682153224945,-0.520855724811554,-0.01774008572101593,-0.6747337579727173
3.2373046875,-0.37654786,-0.69777702,-0.23973484337329865,-0.7773717641830444,-0.11921839416027069,-1.0607476234436035
3.2421875,-0.21535399,-0.6367013,-0.2268168330192566,-0.7341569066047668,-0.14442624151706696,-0.7799243927001953
3.2470703125,-0.10397724,0.49388147,0.10622051358222961,0.5714241862297058,-0.08319403976202011,0.23269739747047424
3.251953125,-0.017325795,1.6181253,0.7400246858596802,1.3648604154586792,0.1460408866405487,1.0673341751098633
3.2568359375,0.076170298,1.9683693,1.2407771348953247,1.4399096965789795,0.401740700006485,1.5899653434753418
3.26171875,0.094691783,1.8329437,1.2568880319595337,1.4860162734985352,0.5075556039810181,1.5840610265731812
3.2666015625,0.081491091,1.4733356,0.9474355578422546,1.3800060749053955,0.465462327003479,1.3203290700912476
3.271484375,0.15634936,1.3841296,0.6991899013519287,1.0814887285232544,0.316935271024704,1.0364902019500732
3.2763671875,0.14228851,0.55642671,0.6832057237625122,0.7574223279953003,0.19299332797527313,0.7849117517471313
3.28125,0.16052353,0.53856387,0.6673644781112671,0.7619220018386841,0.1775347888469696,0.7381728291511536
3.2861328125,0.22391424,1.2091626,0.4444904327392578,0.8601046800613403,0.2194826304912567,0.7893407940864563
3.291015625,0.19772203,0.57291078,0.1705407202243805,0.6451505422592163,0.2985839545726776,0.5421809554100037
3.2958984375,0.14352894,-0.15759884,0.05092528462409973,0.05522749572992325,0.3592863082885742,0.10843245685100555
3.30078125,0.10707787,-0.084637868,0.02626158483326435,-0.1408129334449768,0.3747568428516388,-0.13927282392978668
3.3056640625,0.12849654,-0.2222475,-0.027531897649168968,-0.1856336146593094,0.3421434760093689,-0.2826506197452545
3.310546875,0.12330109,-0.17376607,-0.1751851737499237,-0.14035069942474365,0.204750195145607,-0.20892852544784546
3.3154296875,-0.00068426251,0.025817105,-0.3323301672935486,-0.13059675693511963,-0.06818478554487228,-0.13876546919345856
3.3203125,-0.062676072,-1.1864438,-0.4325592815876007,-1.1675561666488647,-0.4003360867500305,-1.1543997526168823
3.3251953125,-0.036848483,-1.666248,-0.537061333656311,-1.3207356929779053,-0.6339789628982544,-1.3651424646377563
3.330078125,-0.066050895,-0.28668509,-0.5920347571372986,-0.40798380970954895,-0.6522895693778992,-0.5410320162773132
3.3349609375,-0.17656123,0.016832402,-0.6388670802116394,0.13385973870754242,-0.43662092089653015,-0.2782058119773865
3.33984375,-0.28015323,-0.94702038,-0.6948537826538086,-0.8602376580238342,-0.24357153475284576,-0.7425167560577393
3.3447265625,-0.33318396,-0.94925291,-0.7123661637306213,-0.7829455137252808,-0.2514225244522095,-0.9651452302932739
3.349609375,-0.32400392,-0.37021802,-0.7428848743438721,-0.5257212519645691,-0.4180867373943329,-0.76139897108078
3.3544921875,-0.31567499,-0.49275069,-0.8011041283607483,-0.7190195322036743,-0.5658903121948242,-0.8596348166465759
3.359375,-0.31945204,-1.1690445,-0.9476765394210815,-1.2042858600616455,-0.6319895386695862,-1.2499538660049438
3.3642578125,-0.27647461,-1.7570821,-1.1607893705368042,-1.578833818435669,-0.6319124698638916,-1.602624535560608
3.369140625,-0.23038667,-2.1171684,-1.2711695432662964,-1.9423291683197021,-0.5607492923736572,-1.9324588775634766
3.3740234375,-0.10698075,-2.0755048,-1.0218967199325562,-2.082594633102417,-0.47474992275238037,-1.9518885612487793
3.37890625,-0.026931652,-0.56204038,-0.31894245743751526,-0.7215022444725037,-0.2714049220085144,-0.9256327152252197
3.3837890625,0.02195115,1.2895748,0.5718570947647095,1.531891107559204,0.10816077888011932,0.7575944066047668
3.388671875,0.12120199,1.6907471,1.210853099822998,1.2378742694854736,0.44296348094940186,1.3399778604507446
3.3935546875,0.22617296,1.1605893,1.3678468465805054,1.2067625522613525,0.6692269444465637,1.1938610076904297
3.3984375,0.34611094,1.2852462,1.3329931497573853,1.268829345703125,0.7238342761993408,1.4483813047409058
3.4033203125,0.424861,2.1704769,1.409576416015625,1.4986958503723145,0.5053268074989319,1.833841323852539
3.408203125,0.47226632,2.1277428,1.3647241592407227,1.638291358947754,0.35088708996772766,1.7786469459533691
3.4130859375,0.47493382,1.0496333,0.9624497294425964,1.1030113697052002,0.48928582668304443,0.9651569128036499
3.41796875,0.52658201,-0.16958458,0.47791117429733276,-0.06194772943854332,0.7916733026504517,-0.2550532817840576
3.4228515625,0.6585963,-0.14169893,0.34581461548805237,0.15381284058094025,1.1476171016693115,-0.3689941167831421
3.427734375,0.68510849,0.9477816,0.6541658043861389,0.6730011105537415,1.1918209791183472,0.49547258019447327
3.4326171875,0.67876651,1.0142593,1.0110902786254883,0.9639900326728821,0.8777185678482056,1.0430532693862915
3.4375,0.63401256,1.0832239,0.9102011919021606,0.8507702350616455,0.49693822860717773,1.3032361268997192
3.4423828125,0.53471429,0.89561524,0.3749906122684479,0.8349986672401428,0.1554671823978424,1.0728415250778198
3.447265625,0.32704523,-0.33900601,-0.2121547907590866,-0.2965899705886841,-0.029346032068133354,-0.5544540286064148
3.4521484375,0.059910573,-1.5706652,-0.5817553400993347,-1.5139163732528687,-0.16186560690402985,-1.250768780708313
3.45703125,-0.067761299,-0.92150882,-0.6463556885719299,-0.8860982656478882,-0.4028067886829376,-0.8230313062667847
3.4619140625,-0.2235986,-0.11630158,-0.5593886375427246,-0.17750497162342072,-0.6126173734664917,-0.42117640376091003
3.466796875,-0.39873858,-0.77508318,-0.5055323243141174,-0.6851754784584045,-0.717254102230072,-0.6361914277076721
3.4716796875,-0.5010056,-0.95329978,-0.5227059125900269,-0.9107958674430847,-0.7627699375152588,-1.0102518796920776
3.4765625,-0.59734587,-1.1713992,-0.6159316301345825,-1.0689219236373901,-0.7228267788887024,-1.1469374895095825
3.4814453125,-0.65559814,-1.2142817,-0.692751944065094,-1.0086015462875366,-0.6244910359382629,-1.0166088342666626
3.486328125,-0.67520572,-0.76362536,-0.7370641231536865,-0.7573043704032898,-0.627918004989624,-0.8038728833198547
3.4912109375,-0.63603737,-0.64704935,-0.8705179691314697,-0.6983804106712341,-0.6972382664680481,-0.8321860432624817
3.49609375,-0.57125734,-0.78091913,-0.9560732841491699,-0.896091878414154,-0.8586928844451904,-0.8409661054611206
3.5009765625,-0.5134865,-0.69790629,-0.47276565432548523,-0.43628454208374023,-0.16090214252471924,-0.4608937203884125
3.505859375,-0.44334677,-0.015109028,-0.17219232022762299,-0.1361171007156372,-0.0025676845107227564,-0.0472932793200016
3.5107421875,-0.43026314,0.50108783,-0.0008693988202139735,0.34011247754096985,0.16230575740337372,0.329763263463974
3.515625,-0.41636408,0.56282757,0.0943661630153656,0.42022523283958435,0.1878916621208191,0.431990385055542
3.5205078125,-0.31147449,0.25799094,0.18537096679210663,0.21951071918010712,0.09894730150699615,0.2094411551952362
3.525390625,-0.15115633,-0.10300228,0.22648967802524567,0.012778465636074543,0.08455498516559601,0.06743113696575165
3.5302734375,0.10457052,0.08256833,0.19080577790737152,0.017665119841694832,0.13131892681121826,0.12023462355136871
3.53515625,0.25290006,0.21336883,0.13724486529827118,-0.0010129021247848868,0.1570039838552475,-0.07162313163280487
3.5400390625,0.23126108,-0.4255142,0.19960881769657135,-0.4241864085197449,0.20416978001594543,-0.5567088723182678
3.544921875,0.16484495,-0.41610726,0.4098670184612274,-0.39301350712776184,0.22815245389938354,-0.35334134101867676
3.5498046875,0.20443532,0.77744484,0.6584051251411438,0.8660097122192383,0.3066335916519165,0.5384175777435303
3.5546875,0.3368162,1.7612587,0.8696178793907166,1.355167269706726,0.37381863594055176,1.2531996965408325
3.5595703125,0.39426629,1.6588959,0.9642019867897034,1.3437349796295166,0.43403205275535583,1.359972357749939
3.564453125,0.35543028,0.91443077,0.9282714128494263,1.0233434438705444,0.4245253801345825,1.072927474975586
3.5693359375,0.33681548,0.73050305,0.7635500431060791,0.8364327549934387,0.35950666666030884,0.8514720797538757
3.57421875,0.29639311,0.89819745,0.5813376307487488,0.7977789640426636,0.3711741864681244,0.7331967353820801
3.5791015625,0.16022787,0.63043636,0.40765661001205444,0.5614537596702576,0.44895368814468384,0.6069287061691284
3.583984375,0.081858789,0.26532586,0.17518313229084015,0.26214563846588135,0.40882617235183716,0.280499666929245
3.5888671875,0.13400879,-0.19618068,-0.0288685392588377,-0.13199792802333832,0.22733905911445618,-0.1435205489397049
3.59375,0.12707698,-0.17228229,-0.07277663052082062,-0.02426697313785553,-0.021997077390551567,-0.19321976602077484
3.5986328125,0.1593521,0.50675001,0.014135361649096012,0.4501667618751526,-0.22152259945869446,0.574718177318573
3.603515625,0.13637153,1.1115101,0.15130391716957092,0.6488140821456909,-0.32561761140823364,1.0647670030593872
3.6083984375,0.050332163,0.15620895,0.06164461001753807,0.3062073886394501,-0.3156100809574127,0.2941212058067322
3.61328125,0.037625331,-0.51324775,-0.2992003858089447,-0.4103300869464874,-0.19620177149772644,-0.4497520327568054
3.6181640625,0.0056128864,-0.60249115,-0.6473974585533142,-0.642772912979126,-0.2241673767566681,-0.6977618336677551
3.623046875,0.037340456,-0.86813804,-0.9012407064437866,-0.8708173632621765,-0.42455947399139404,-0.8315045237541199
3.6279296875,0.039532634,-0.87262929,-1.082854151725769,-1.122200846672058,-0.5431746244430542,-0.9207578897476196
3.6328125,-0.047992308,-1.3015373,-1.145986795425415,-1.4057854413986206,-0.4674217700958252,-1.2625044584274292
3.6376953125,-0.062790292,-2.2083501,-1.1055511236190796,-1.7329325675964355,-0.3366410434246063,-1.722945213317871
3.642578125,-0.0099928692,-1.7823767,-1.007438063621521,-1.470473289489746,-0.22379028797149658,-1.5091415643692017
3.6474609375,-0.052131708,-0.67827592,-0.9292468428611755,-0.6172817349433899,-0.16568125784397125,-0.8396733999252319
3.65234375,-0.082475353,-0.7090218,-0.9007742404937744,-0.6622975468635559,-0.22360989451408386,-0.8552731275558472
3.6572265625,-0.096268619,-1.3716628,-0.8585101366043091,-1.2202914953231812,-0.24423043429851532,-1.4057791233062744
3.662109375,-0.10485189,-1.416241,-0.7508766651153564,-1.2006096839904785,-0.25978901982307434,-1.4599255323410034
3.6669921875,-0.12050782,-0.8796934,-0.6064483523368835,-0.9335739016532898,-0.27802303433418274,-1.0061252117156982
3.671875,-0.16485671,-0.57728781,-0.3595429062843323,-0.456498384475708,-0.25523197650909424,-0.7151122093200684
3.6767578125,-0.15786745,-0.053630281,0.10447295010089874,0.036914996802806854,-0.1771397888660431,-0.22155345976352692
3.681640625,-0.097484152,0.77387191,0.5258017778396606,0.5876232385635376,-0.04923645034432411,0.4370400905609131
3.6865234375,-0.068987186,1.1235881,0.8077141046524048,1.0098187923431396,0.02752256952226162,0.8639265894889832
3.69140625,-0.087766628,1.55236,1.04529869556427,1.2410187721252441,0.14536717534065247,1.2986605167388916
3.6962890625,-0.14808684,1.8528211,1.2624253034591675,1.4119616746902466,0.39534488320350647,1.5812592506408691
3.701171875,-0.20713885,2.0392923,1.4993208646774292,1.5216187238693237,0.5224840641021729,1.6128137111663818
3.7060546875,-0.17692763,1.7123592,1.6306872367858887,1.3809789419174194,0.509886622428894,1.385483741760254
3.7109375,-0.16367522,1.0306373,1.4155066013336182,1.1835250854492188,0.4535647928714752,1.1462314128875732
3.7158203125,-0.12994948,1.1502908,1.057560682296753,1.0527814626693726,0.3678027391433716,0.9391943216323853
3.720703125,-0.10175154,1.0286272,0.8637703657150269,0.8715819120407104,0.3328332006931305,0.779511570930481
3.7255859375,-0.14875829,0.37631225,0.736869215965271,0.6262237429618835,0.3720114827156067,0.6832045316696167
3.73046875,-0.07323079,0.56337575,0.6703060269355774,0.6830954551696777,0.40187814831733704,0.6904136538505554
3.7353515625,0.043458812,1.0125257,0.5326453447341919,0.7937251925468445,0.39459607005119324,0.7928812503814697
3.740234375,0.071869921,0.73632238,0.29651352763175964,0.629607081413269,0.294085830450058,0.6721509695053101
3.7451171875,0.063898387,-0.11357471,0.033974453806877136,0.04129559546709061,0.08844655752182007,-0.030802452936768532
3.75,0.15064498,-0.46496055,-0.2997489869594574,-0.4841358959674835,-0.11592086404561996,-0.3740599751472473
3.7548828125,0.14948213,-0.63471954,-0.6473127603530884,-0.7125058174133301,-0.2724962532520294,-0.5650250315666199
3.759765625,-0.014638746,-1.0995119,-0.8274964094161987,-1.0559535026550293,-0.16455534100532532,-0.9289211630821228
3.7646484375,0.076944266,-1.4813607,-0.881506621837616,-1.3089580535888672,0.07728404551744461,-1.2019258737564087
3.76953125,0.43863727,-1.3252219,-0.9026719927787781,-1.0413422584533691,0.18922419846057892,-1.101596474647522
3.7744140625,0.6508755,-0.68133496,-0.8217446208000183,-0.6244173645973206,0.2160497009754181,-0.7924488186836243
3.779296875,0.89824367,-0.59921618,-0.718468189239502,-0.627386748790741,0.12152889370918274,-0.7294934988021851
3.7841796875,1.0538279,-1.0284188,-0.5731582045555115,-0.9509703516960144,-0.01843649335205555,-1.0597857236862183
3.7890625,0.85856426,-1.1398575,-0.3997879922389984,-1.1261377334594727,-0.05345669016242027,-1.1223448514938354
3.7939453125,0.58855312,-0.89506314,-0.4009781777858734,-0.8784503936767578,0.007520055864006281,-0.8191826343536377
3.798828125,0.48256828,-0.26020211,-0.40606170892715454,-0.2686328589916229,9.692339517641813e-05,-0.25233447551727295
3.8037109375,0.3749679,0.30765718,-0.23609106242656708,0.0926722064614296,-0.09174039214849472,0.1319303959608078
3.80859375,0.060879561,0.25073286,-0.09831155091524124,0.16975167393684387,-0.157731831073761,0.15433484315872192
3.8134765625,-0.20966622,-0.049096945,-0.11386854201555252,0.020090457051992416,-0.22903236746788025,0.0151480408385396
3.818359375,-0.40703318,0.012926452,-0.21165135502815247,0.06535252183675766,-0.4263291656970978,0.08073024451732635
3.8232421875,-0.63598969,0.49396057,-0.2592679262161255,0.21622368693351746,-0.6248006820678711,0.27513548731803894
3.828125,-0.72738881,0.038552433,-0.28143998980522156,0.006795376539230347,-0.7011100053787231,-0.07021944969892502
3.8330078125,-0.70796426,-0.86905126,-0.3638349771499634,-0.6850535869598389,-0.6786589026451111,-0.4814980626106262
3.837890625,-0.82394398,-0.30179134,-0.37752723693847656,-0.3198227286338806,-0.6641294956207275,-0.22192315757274628
3.8427734375,-1.0173446,0.56981686,-0.2750830054283142,0.23416967689990997,-0.6786606907844543,0.16144029796123505
3.84765625,-1.1021695,-0.0013147916,-0.08999384194612503,0.29437804222106934,-0.6862600445747375,0.2830945551395416
3.8525390625,-1.1626937,0.5032167,0.09141530841588974,0.5110152959823608,-0.602050244808197,0.7557243704795837
3.857421875,-1.1939599,1.1098964,0.1180676743388176,0.7168373465538025,-0.4855377674102783,1.1551851034164429
3.8623046875,-1.2295457,0.13290598,-0.06682266294956207,0.25875967741012573,-0.5622468590736389,-0.015399022027850151
3.8671875,-1.3449046,-1.0082065,-0.47121256589889526,-0.9612817168235779,-0.7662228941917419,-1.201433777809143
3.8720703125,-1.5454165,-1.0288286,-0.672230064868927,-1.0656743049621582,-0.6699020862579346,-1.5311030149459839
3.876953125,-2.0635909,-0.18577967,-0.30659323930740356,-0.5775149464607239,0.09009738266468048,-1.243496060371399
3.8818359375,-2.4143337,0.45163218,0.6015942096710205,-0.07011371850967407,1.4205023050308228,-0.00507669011130929
3.88671875,-1.3180302,1.4843756,2.037557363510132,1.5837513208389282,2.803549289703369,1.7388367652893066
3.8916015625,1.316232,3.3202513,3.2148983478546143,3.106844663619995,3.3856024742126465,3.886322259902954
3.896484375,4.4545841,3.758384,3.0970497131347656,3.860156536102295,2.773411989212036,4.29330587387085
3.9013671875,6.5354991,2.0660658,1.6960614919662476,2.198711633682251,1.4321330785751343,2.4834368228912354
3.90625,5.9912294,0.24271675,-0.06701304018497467,-0.14018955826759338,0.2770748436450958,0.047398701310157776
3.9111328125,3.3005054,-1.3507306,-1.0178089141845703,-1.5849125385284424,-0.2354297786951065,-1.4601633548736572
3.916015625,0.54189659,-2.819329,-1.0456973314285278,-2.1343507766723633,-0.4254756569862366,-1.7989333868026733
3.9208984375,-0.73249768,-2.9502795,-0.829302966594696,-2.232020616531372,-0.5633573532104492,-1.850350260734558
3.92578125,-0.66832183,-1.3097574,-0.6576012372970581,-1.1203669309616089,-0.6595863103866577,-1.2114158868789673
3.9306640625,-0.62072732,-0.0079696526,-0.5589081645011902,0.13216367363929749,-0.6818665862083435,-0.22858531773090363
3.935546875,-0.76196671,-0.31027702,-0.5159860849380493,-0.1332581490278244,-0.7048706412315369,-0.41780591011047363
3.9404296875,-0.84678145,-0.44613267,-0.460598886013031,-0.2759993076324463,-0.6756765842437744,-0.45298057794570923
3.9453125,-0.98526411,0.25717088,-0.42187097668647766,0.08990480750799179,-0.6654205918312073,0.015130662359297276
3.9501953125,-0.98418071,0.5440971,-0.3938687741756439,0.35742098093032837,-0.710815966129303,0.24994376301765442
3.955078125,-0.88727831,0.072235959,-0.3524143397808075,0.0495179183781147,-0.7440512180328369,0.06843072921037674
3.9599609375,-0.78931152,-0.39497286,-0.30547404289245605,-0.38489219546318054,-0.7909247279167175,-0.3355962038040161
3.96484375,-0.68546064,-0.70018369,-0.28087666630744934,-0.6199691295623779,-0.818070650100708,-0.6305375695228577
3.9697265625,-0.58589733,-0.54304168,-0.2217244654893875,-0.3896006643772125,-0.7316502928733826,-0.29685232043266296
3.974609375,-0.50485329,0.40766397,-0.13042062520980835,0.11480965465307236,-0.5197299718856812,0.136515274643898
3.9794921875,-0.37119134,0.35957879,-0.15416093170642853,0.1733875721693039,-0.3241269588470459,0.03262107074260712
3.984375,-0.26286158,-0.72372744,-0.29654747247695923,-0.5037480592727661,-0.3082885146141052,-0.39674046635627747
3.9892578125,-0.26558889,-0.33350722,-0.28573909401893616,-0.37130287289619446,-0.2688400447368622,-0.30613473057746887
3.994140625,-0.18757229,0.33400901,-0.0724199041724205,0.15341755747795105,0.03134884312748909,0.12190566956996918
3.9990234375,-0.015771841,0.1853662,0.3986719846725464,0.2766633927822113,0.6644002795219421,0.3215639591217041
4.00390625,0.0063087494,0.28322254,0.23453055322170258,0.24730241298675537,0.08854854851961136,0.2550930082798004
4.0087890625,0.12321417,0.42478708,0.2550276219844818,0.38751980662345886,0.09537811577320099,0.3329082429409027
4.013671875,0.32224482,0.38028913,0.3723854720592499,0.49819281697273254,0.12284338474273682,0.5184680223464966
4.0185546875,0.28756363,0.78921433,0.523499071598053,0.7949935793876648,0.19424793124198914,0.8611772656440735
4.0234375,0.16319734,1.2924396,0.6538096070289612,1.0441629886627197,0.2425849288702011,1.1865134239196777
4.0283203125,0.17851263,1.0481267,0.6841973066329956,0.9593238830566406,0.17463849484920502,1.012489914894104
4.033203125,0.17347416,0.72557305,0.3897959887981415,0.6201015114784241,0.021321715787053108,0.853752851486206
4.0380859375,0.092350089,0.11569956,-0.023142924532294273,0.21413281559944153,-0.11994916200637817,-0.10671702027320862
4.04296875,0.10769534,-1.0105792,-0.28075575828552246,-0.8768338561058044,-0.2054220736026764,-0.9218535423278809
4.0478515625,0.17385024,-0.92240265,-0.4487577974796295,-0.8807467818260193,-0.2891145348548889,-0.8746501207351685
4.052734375,0.091939101,-0.2677941,-0.4715017080307007,-0.3891868591308594,-0.3936958909034729,-0.4713800251483917
4.0576171875,0.042815677,-0.24840103,-0.5096151828765869,-0.20359103381633759,-0.41853123903274536,-0.3146587312221527
4.0625,0.041935965,-0.20485936,-0.6459839344024658,-0.3393145203590393,-0.375037282705307,-0.24876669049263
4.0673828125,-0.070340148,-0.7085966,-0.6860566735267639,-0.7127845287322998,-0.370741605758667,-0.751492977142334
4.072265625,-0.184494,-1.1393504,-0.6535729169845581,-0.928814172744751,-0.3616047203540802,-1.1177605390548706
4.0771484375,-0.28965518,-0.92552935,-0.5314739942550659,-0.9392992258071899,-0.3554671108722687,-0.9989045858383179
4.08203125,-0.25683563,-0.82028241,-0.3666922450065613,-0.7541738152503967,-0.3572959303855896,-0.7354252338409424
4.0869140625,-0.22973073,-0.47770869,-0.3739117980003357,-0.5707228779792786,-0.29802030324935913,-0.5224840641021729
4.091796875,-0.32070133,-0.49344046,-0.39075905084609985,-0.4755786061286926,-0.1899733990430832,-0.43040433526039124
4.0966796875,-0.37901023,-0.34554663,-0.2066381871700287,-0.2808457016944885,-0.08659514039754868,-0.23449742794036865
4.1015625,-0.33516633,0.25904947,0.063517726957798,0.11259249597787857,0.04378495737910271,0.1104268953204155
4.1064453125,-0.28827703,0.42666183,0.23057179152965546,0.41023489832878113,0.22426773607730865,0.4317181408405304
4.111328125,-0.23951668,0.57266681,0.2989744544029236,0.4879058301448822,0.3978025019168854,0.5047934651374817
4.1162109375,-0.18149973,0.45445578,0.36839085817337036,0.5325549244880676,0.5020619034767151,0.492412269115448
4.12109375,-0.10038751,0.48323109,0.4503327012062073,0.5879831910133362,0.566186785697937,0.5722172856330872
4.1259765625,0.051444263,0.71428606,0.5858760476112366,0.6466765999794006,0.6549179553985596,0.6856204271316528
4.130859375,0.18522871,0.57503806,0.6831408739089966,0.642147958278656,0.6134185194969177,0.6785256862640381
4.1357421875,0.23634221,0.59053373,0.7308648228645325,0.7245333790779114,0.5541313886642456,0.7371781468391418
4.140625,0.3129746,1.0054965,0.7679160833358765,0.8182001709938049,0.608169674873352,0.7810695767402649
4.1455078125,0.34344094,0.5938753,0.7213952541351318,0.6629415154457092,0.6430607438087463,0.7142077684402466
4.150390625,0.36725206,0.27106093,0.6738885641098022,0.5466466546058655,0.6662898063659668,0.6365030407905579
4.1552734375,0.49935928,0.7089299,0.6692346930503845,0.6963440179824829,0.7056783437728882,0.7288049459457397
4.16015625,0.63796903,0.91700197,0.6541138291358948,0.7893924713134766,0.5926668643951416,0.850004255771637
4.1650390625,0.63728294,0.61883027,0.624670147895813,0.7145916819572449,0.3838723301887512,0.7540854811668396
4.169921875,0.59841217,0.59533491,0.4525434076786041,0.5357409715652466,0.19599470496177673,0.5702048540115356
4.1748046875,0.70172084,0.36764123,0.11008521169424057,0.3293312191963196,-0.016335971653461456,0.327454149723053
4.1796875,0.7249207,0.026164237,-0.19980941712856293,0.06019865721464157,-0.2135513722896576,0.0029457020573318005
4.1845703125,0.59737735,-0.096361558,-0.4539763331413269,-0.11030679196119308,-0.44641947746276855,-0.13047321140766144
4.189453125,0.41674954,-0.27753805,-0.6895435452461243,-0.4042351245880127,-0.6849111914634705,-0.2622506022453308
4.1943359375,0.23409726,-0.96834253,-0.8911566734313965,-0.9548520445823669,-0.8115514516830444,-0.8265737891197205
4.19921875,0.10527289,-1.587756,-1.0109221935272217,-1.2102099657058716,-0.9089008569717407,-1.2002055644989014
4.2041015625,-0.11677903,-1.2494232,-1.0036064386367798,-1.1836715936660767,-0.8495434522628784,-1.128219723701477
4.208984375,-0.41801294,-1.115525,-0.9822094440460205,-1.1202913522720337,-0.7260275483131409,-1.079981803894043
4.2138671875,-0.57512799,-1.1683719,-0.916923463344574,-1.1245037317276,-0.6842600107192993,-1.1059931516647339
4.21875,-0.67365529,-0.94751758,-0.8285718560218811,-1.1254976987838745,-0.6635622978210449,-1.144457459449768
4.2236328125,-0.78658518,-1.4001217,-0.8093307018280029,-1.2980326414108276,-0.609727680683136,-1.3763227462768555
4.228515625,-0.76312249,-1.5424248,-0.7195770144462585,-1.277980923652649,-0.5060961842536926,-1.467991828918457
4.2333984375,-0.7166827,-1.0165432,-0.6179420948028564,-1.1029330492019653,-0.33984097838401794,-1.2100926637649536
4.23828125,-0.75628183,-0.7191335,-0.5049148797988892,-0.6003718972206116,-0.18164125084877014,-0.7964202761650085
4.2431640625,-0.7069697,-0.042164326,-0.1902657449245453,0.045532114803791046,-0.004149886779487133,-0.12472181767225266
4.248046875,-0.45552069,0.81959931,0.17358094453811646,0.6067493557929993,0.16383542120456696,0.4175545573234558
4.2529296875,-0.23344479,0.994925,0.5399762392044067,0.9017921686172485,0.3571264445781708,0.7016357183456421
4.2578125,-0.19094818,1.1600921,0.8653318881988525,1.1278295516967773,0.47922012209892273,1.0971875190734863
4.2626953125,-0.14027918,1.7406646,1.0586563348770142,1.3026745319366455,0.48045262694358826,1.4101351499557495
4.267578125,-0.02195241,1.9443876,1.2607247829437256,1.4587218761444092,0.450168251991272,1.5644314289093018
4.2724609375,0.050690616,1.7604136,1.3871513605117798,1.4718722105026245,0.4437562823295593,1.5179173946380615
4.27734375,0.099070794,1.4121195,1.1792106628417969,1.205520510673523,0.46370750665664673,1.2367618083953857
4.2822265625,0.15132914,0.77831333,0.7932930588722229,0.7631518244743347,0.435090035200119,0.7284519672393799
4.287109375,0.17453445,0.35835622,0.41430404782295227,0.4303884208202362,0.3314695358276367,0.39113926887512207
4.2919921875,0.26534364,0.12049382,0.06905912607908249,0.10170723497867584,0.2385432869195938,0.03379395604133606
4.296875,0.28401565,-0.74615595,-0.11673872917890549,-0.6606436371803284,0.1649942845106125,-0.6683707237243652
4.3017578125,0.2335982,-1.1293413,-0.173256978392601,-1.0876779556274414,0.16320113837718964,-1.0665814876556396
4.306640625,0.31770455,-0.73942517,-0.2366047352552414,-0.7341601848602295,0.24218913912773132,-0.7025269269943237
4.3115234375,0.39540213,-0.042715567,-0.294817179441452,-0.10316440463066101,0.22142712771892548,-0.13326816260814667
4.31640625,0.27936327,0.36993247,-0.23816363513469696,0.2139650136232376,0.12958770990371704,0.22844666242599487
4.3212890625,0.20408419,0.38190288,-0.13620291650295258,0.42546871304512024,0.0025280287954956293,0.4889487624168396
4.326171875,0.1868443,0.62904772,-0.12415414303541183,0.4301093816757202,-0.11472261697053909,0.5587023496627808
4.3310546875,0.15776632,0.46002671,-0.15583032369613647,0.328843355178833,-0.12995381653308868,0.4198991358280182
4.3359375,0.17738998,-0.11383641,-0.19736003875732422,-0.1126764640212059,-0.07721281051635742,-0.06082497537136078
4.3408203125,0.19832197,-0.49227519,-0.25051140785217285,-0.446801096200943,-0.03529965505003929,-0.4536918103694916
4.345703125,0.12519096,-0.58684018,-0.2889474630355835,-0.5354201793670654,-0.058793727308511734,-0.5653190612792969
4.3505859375,0.031364442,-0.50334805,-0.2736140191555023,-0.588358461856842,-0.14187616109848022,-0.47033292055130005
4.35546875,0.014922264,-0.49021415,-0.23424355685710907,-0.7005057334899902,-0.23134399950504303,-0.5165667533874512
4.3603515625,-0.03995904,-1.0152081,-0.29255416989326477,-0.9437687397003174,-0.28005313873291016,-0.9875515699386597
4.365234375,-0.067803915,-1.3537664,-0.4079033136367798,-1.164193868637085,-0.28185975551605225,-1.305458664894104
4.3701171875,-0.036436195,-1.1716179,-0.399630606174469,-1.0860817432403564,-0.28546008467674255,-1.148026704788208
4.375,-0.0070528226,-0.79488323,-0.34059327840805054,-0.7282532453536987,-0.3371671736240387,-0.7193777561187744
4.3798828125,0.071662958,-0.42723317,-0.29728391766548157,-0.4218645989894867,-0.39284107089042664,-0.383762001991272
4.384765625,-0.0040117504,-0.22969462,-0.22850607335567474,-0.2354327291250229,-0.39107975363731384,-0.20100197196006775
4.3896484375,-0.1272372,-0.0036982209,-0.11117725819349289,-0.034515488892793655,-0.3322393000125885,-0.04727494716644287
4.39453125,-0.11232278,0.19534898,0.05080920085310936,0.20815733075141907,-0.31763893365859985,0.1793346405029297
4.3994140625,-0.074920777,0.502509,0.2027234435081482,0.4954932630062103,-0.25950825214385986,0.4671355187892914
4.404296875,-0.024410972,0.71551321,0.24637767672538757,0.674856960773468,-0.017694765701889992,0.6538975834846497
4.4091796875,-0.05925979,0.65042919,0.21438373625278473,0.6321070194244385,0.31978702545166016,0.6321410536766052
4.4140625,-0.12839013,0.38496378,0.18677696585655212,0.47443485260009766,0.5949295163154602,0.44433102011680603
4.4189453125,-0.2213718,0.28459105,0.25776800513267517,0.38015294075012207,0.6450524926185608,0.34979957342147827
4.423828125,-0.26505087,0.57051568,0.3154160678386688,0.41238901019096375,0.4240829050540924,0.3731361925601959
4.4287109375,-0.16051983,0.35692057,0.2407957911491394,0.3680906891822815,0.17940835654735565,0.2989823818206787
4.43359375,-0.17287856,0.21868322,0.21971645951271057,0.3106376528739929,0.09323757886886597,0.32280007004737854
4.4384765625,-0.19605478,0.49731581,0.38139355182647705,0.4889128506183624,0.2385021448135376,0.538636326789856
4.443359375,-0.10482536,0.71780384,0.6897019743919373,0.7484601736068726,0.4277873933315277,0.8441401720046997
4.4482421875,-0.18702219,1.0758673,0.9038655757904053,0.9820313453674316,0.4587309956550598,1.1112862825393677
4.453125,-0.27940561,1.2549628,0.8374434113502502,0.9167590737342834,0.3733658790588379,1.0223889350891113
4.4580078125,-0.20331784,0.27446168,0.5641950368881226,0.48912274837493896,0.35952410101890564,0.3228844702243805
4.462890625,-0.033852867,-0.38075709,0.1977420300245285,-0.29208433628082275,0.38938620686531067,-0.17367048561573029
4.4677734375,0.027105284,-0.22017544,-0.041629858314991,-0.2494373619556427,0.3364754915237427,-0.3055587410926819
4.47265625,0.039116157,-0.081677397,-0.05305687338113785,-0.080694779753685,0.20796996355056763,-0.14235147833824158
4.4775390625,0.18120223,0.12459988,-0.04971681162714958,0.1319403350353241,0.03513304516673088,0.1492098867893219
4.482421875,0.21196568,0.49706596,-0.16709209978580475,0.2904660403728485,-0.16325347125530243,0.4276426434516907
4.4873046875,0.10252733,0.20101991,-0.30724745988845825,0.2411874681711197,-0.3568364679813385,0.02292899787425995
4.4921875,0.10227472,-0.69314483,-0.4891416132450104,-0.6575559973716736,-0.39411187171936035,-0.7498616576194763
4.4970703125,0.22497135,-1.5290746,-0.6491694450378418,-1.3263893127441406,-0.3833543360233307,-1.1015578508377075
4.501953125,0.37690925,-1.3826774,-0.8816337585449219,-1.0723930597305298,-0.05615510419011116,-1.1962226629257202
4.5068359375,0.5549454,-0.57862523,-0.8444514870643616,-0.7880864143371582,-0.09884651005268097,-0.748475968837738
4.51171875,0.80424923,-0.75085424,-0.9002360701560974,-0.7585517764091492,-0.18572470545768738,-0.687230110168457
4.5166015625,0.93793945,-1.0043767,-0.9842092990875244,-0.9000623822212219,-0.32240861654281616,-0.937918484210968
4.521484375,0.76321079,-0.84602224,-0.9535688757896423,-0.9100847840309143,-0.3476082682609558,-0.9314266443252563
4.5263671875,0.52020012,-0.87907171,-0.8145341873168945,-0.9943600296974182,-0.23133200407028198,-0.9867962598800659
4.53125,0.44223861,-1.1547035,-0.6347275972366333,-1.2625751495361328,-0.08962829411029816,-1.202553391456604
4.5361328125,0.29179168,-0.50288806,-0.3607448935508728,-0.42768195271492004,0.0021191404666751623,-0.5107194781303406
4.541015625,-0.10875597,1.0174909,-0.14567013084888458,0.8683607578277588,0.009333040565252304,0.4083561599254608
4.5458984375,-0.36548186,1.109102,-0.06255056709051132,0.7641432881355286,-0.07853434234857559,0.7260532975196838
4.55078125,-0.47480906,0.0065822606,0.0020024063996970654,0.503669261932373,-0.10041580349206924,0.10315325111150742
4.5556640625,-0.6091102,0.071305676,0.19746467471122742,0.3952343761920929,-0.05087308958172798,0.4441983699798584
4.560546875,-0.63274358,1.3550244,0.6404839754104614,1.0940666198730469,-0.06333465129137039,0.9520592093467712
4.5654296875,-0.66270128,1.6562565,1.0327194929122925,1.3684862852096558,-0.05854647234082222,1.6415766477584839
4.5703125,-0.86359763,1.4743124,0.9640063047409058,1.1543101072311401,-0.05015489086508751,1.5765690803527832
4.5751953125,-0.93099022,0.48501548,0.4276328980922699,0.6966935396194458,-0.040884703397750854,0.3378080725669861
4.580078125,-0.91216647,-0.80445774,-0.11766314506530762,-0.6735870242118835,-0.07849781215190887,-0.8425994515419006
4.5849609375,-0.98334347,-0.73958526,-0.2427912950515747,-0.8345555067062378,-0.13988424837589264,-0.9900728464126587
4.58984375,-0.95231966,-0.30646013,-0.06306595355272293,-0.3269056975841522,-0.1080377921462059,-0.32327035069465637
4.5947265625,-0.91002404,0.062177652,0.0914415642619133,-0.02310420386493206,-0.07583843916654587,0.049649763852357864
4.599609375,-0.96203329,0.38538274,0.09533344954252243,0.11695590615272522,-0.10573367029428482,0.05287416651844978
4.6044921875,-1.1694222,-0.28883668,-0.001312935259193182,-0.15514060854911804,-0.2549211382865906,-0.2895251512527466
4.609375,-1.7479984,-0.13708802,-0.013593838550150394,0.13082827627658844,-0.41743993759155273,-0.05904926359653473
4.6142578125,-1.8747684,0.95050329,0.2969781160354614,0.7467870712280273,-0.3349734842777252,0.5620430707931519
4.619140625,-0.46314282,1.3078669,0.8064929842948914,1.063904881477356,0.1271812617778778,1.0131311416625977
4.6240234375,2.4140433,1.3752895,1.2276244163513184,1.258434772491455,0.8078886866569519,1.4226981401443481
4.62890625,5.4939017,1.9454792,1.3079416751861572,1.421592354774475,1.2612316608428955,1.862680196762085
4.6337890625,6.123739,1.9028863,0.8041350841522217,1.3894857168197632,1.0586527585983276,1.8028843402862549
4.638671875,3.7361563,0.78427094,-0.05582072585821152,0.8215139508247375,0.3524371385574341,0.6675921082496643
4.6435546875,0.52098429,-1.1734973,-0.8210787773132324,-1.392596960067749,-0.37111327052116394,-1.1137185096740723
4.6484375,-1.3316567,-2.7784904,-1.2702176570892334,-2.133229970932007,-0.7244725227355957,-1.7941938638687134
4.6533203125,-1.3094225,-2.7655489,-1.2494745254516602,-2.1138699054718018,-0.7146757245063782,-1.7657514810562134
4.658203125,-0.68670372,-1.5704489,-1.0070430040359497,-1.3801885843276978,-0.6241456866264343,-1.3383203744888306
4.6630859375,-0.53219689,-0.71422287,-0.8099285960197449,-0.37227046489715576,-0.6376621127128601,-0.664874792098999
4.66796875,-0.52906351,-0.64259512,-0.6317508816719055,-0.45868292450904846,-0.5924831032752991,-0.6233394145965576
4.6728515625,-0.54810322,-0.81540899,-0.5749729871749878,-0.8299055695533752,-0.44607019424438477,-0.7938287258148193
4.677734375,-0.62042342,-0.83799348,-0.6355584263801575,-0.7662615180015564,-0.36412107944488525,-0.7015899419784546
4.6826171875,-0.61122345,-0.44738839,-0.6004204750061035,-0.44708824157714844,-0.27810969948768616,-0.4196670949459076
4.6875,-0.56669717,-0.085414599,-0.5659551024436951,-0.27795350551605225,-0.18240536749362946,-0.3821745812892914
4.6923828125,-0.49884843,-0.83489506,-0.5203807950019836,-0.7233458161354065,-0.08369419723749161,-0.8469145894050598
4.697265625,-0.41580579,-0.70531729,-0.24385787546634674,-0.539173424243927,0.011283001862466335,-0.7177074551582336
4.7021484375,-0.35481027,0.24806598,0.1908237338066101,0.15989352762699127,0.050893113017082214,0.0036086624022573233
4.70703125,-0.26881824,0.75656861,0.5861272215843201,0.5845075845718384,0.13734404742717743,0.5574979782104492
4.7119140625,-0.16579815,0.75737896,0.7261444926261902,0.811941385269165,0.3619067668914795,0.7719780802726746
4.716796875,0.013584421,1.0819747,0.70592200756073,0.9859046936035156,0.6116772890090942,0.9809608459472656
4.7216796875,0.10271547,1.1465068,0.7413320541381836,0.9818265438079834,0.8024094104766846,0.9918326735496521
4.7265625,0.047642513,0.74009417,0.8449305891990662,0.8449740409851074,0.9265298247337341,0.8638648986816406
4.7314453125,0.066024739,0.791973,0.9808624386787415,0.7993107438087463,0.8660147190093994,0.8143028616905212
4.736328125,0.10344562,0.93520092,1.0162849426269531,0.9004985690116882,0.7391994595527649,0.9007657766342163
4.7412109375,0.18803253,1.0067232,0.9966030120849609,0.9701899886131287,0.6228783130645752,0.9686751365661621
4.74609375,0.2461689,0.98121678,0.8592637181282043,0.8594417572021484,0.4290754497051239,0.8448042869567871
4.7509765625,0.1074043,0.60187804,0.6442261934280396,0.5533406138420105,0.2192007303237915,0.6702576875686646
4.755859375,0.081367048,0.014368322,0.4634697139263153,0.1951383650302887,-0.02705412358045578,0.17180851101875305
4.7607421875,0.19122563,0.070891415,0.2519940435886383,0.17041467130184174,-0.15219123661518097,0.20234842598438263
4.765625,0.098198401,0.59331669,0.1036057099699974,0.37409913539886475,-0.15102891623973846,0.39212408661842346
4.7705078125,0.03480249,0.43523684,-0.11266658455133438,0.33908507227897644,-0.1673492193222046,0.17689703404903412
4.775390625,0.083994724,-0.16656349,-0.4654415249824524,-0.12431973218917847,-0.1809995472431183,-0.35194993019104004
4.7802734375,0.06469542,-0.70248766,-0.7839735150337219,-0.8731901049613953,-0.24973689019680023,-0.8087591528892517
4.78515625,-0.050064488,-1.8382035,-1.028196096420288,-1.5445377826690674,-0.39808881282806396,-1.435603141784668
4.7900390625,-0.12935161,-2.2304871,-0.9891563057899475,-1.8297141790390015,-0.4816933870315552,-1.6622540950775146
4.794921875,-0.21003243,-1.028473,-0.7654901146888733,-0.8710659146308899,-0.42546749114990234,-0.9698691368103027
4.7998046875,-0.22443281,-0.22109963,-0.6684252619743347,-0.015450841747224331,-0.3240545392036438,-0.3515918552875519
4.8046875,-0.18722203,-0.70131832,-0.6969792246818542,-0.6226643323898315,-0.28210338950157166,-0.7303246855735779
4.8095703125,-0.24559478,-1.0933822,-0.748128354549408,-0.9947932362556458,-0.339496374130249,-1.173709750175476
4.814453125,-0.28770198,-0.9709394,-0.6590818166732788,-1.1947200298309326,-0.3932267129421234,-1.1289969682693481
4.8193359375,-0.33248525,-0.64998087,-0.3713548481464386,-0.6774881482124329,-0.3570430874824524,-0.6521400213241577
4.82421875,-0.34920552,0.55284597,-0.010083239525556564,0.7532888650894165,-0.3045826256275177,0.44215959310531616
4.8291015625,-0.36861996,1.4610334,0.2165587991476059,1.0776159763336182,-0.23625448346138,1.4614397287368774
4.833984375,-0.40885371,0.89274887,0.1899871826171875,0.8776088953018188,-0.18193213641643524,1.0179919004440308
4.8388671875,-0.3233329,0.055413068,-0.03559033200144768,0.3896113932132721,-0.1583162397146225,0.3198156952857971
4.84375,-0.17332282,0.093364598,-0.27074068784713745,0.039645422250032425,-0.22743164002895355,0.0950680673122406
4.8486328125,-0.12042019,-0.0445136,-0.2745429277420044,-0.08998927474021912,-0.3302774727344513,-0.16710568964481354
4.853515625,-0.1115426,-0.27710529,-0.10054819285869598,-0.2107011377811432,-0.2556724548339844,-0.2561515271663666
4.8583984375,0.0044645751,-0.032895563,0.1370282769203186,-0.0757002979516983,-0.05042564496397972,-0.14503318071365356
4.86328125,0.1881429,0.1992379,0.40318766236305237,0.3497525155544281,0.1292043924331665,0.30098801851272583
4.8681640625,0.31183177,0.89239677,0.5821574330329895,0.7945940494537354,0.20551788806915283,0.6071605682373047
4.873046875,0.40911989,1.0896768,0.5788767337799072,0.7704576849937439,0.16979268193244934,0.6641607880592346
4.8779296875,0.47516842,0.035658537,0.46023717522621155,0.5552980899810791,0.19812141358852386,0.3543088138103485
4.8828125,0.5173766,0.1335893,0.4941406846046448,0.5050287842750549,0.4173370897769928,0.544829249382019
4.8876953125,0.57523363,1.4030424,0.7287616729736328,1.0404068231582642,0.7284377217292786,0.8539680242538452
4.892578125,0.67449237,1.3639724,1.0085875988006592,1.1969795227050781,0.9037525653839111,1.1005114316940308
4.8974609375,0.79217971,0.93558021,1.2184288501739502,1.1561193466186523,0.9041285514831543,1.1886078119277954
4.90234375,0.86359796,1.5319641,1.1608792543411255,1.0955508947372437,0.7935177683830261,1.242125153541565
4.9072265625,0.87973759,1.0385937,0.7726003527641296,1.0977765321731567,0.604762077331543,0.9587598443031311
4.912109375,0.72960077,-0.40309458,0.19941671192646027,-0.24389712512493134,0.39467257261276245,-0.3516377806663513
4.9169921875,0.46430942,-1.1887934,-0.34804511070251465,-1.3394566774368286,0.1291387379169464,-1.1801995038986206
4.921875,0.26433035,-1.8783294,-0.7254480719566345,-1.6092045307159424,-0.1319860816001892,-1.5628211498260498
4.9267578125,0.060883124,-1.9982528,-0.8164841532707214,-1.8011248111724854,-0.28568828105926514,-1.6526721715927124
4.931640625,-0.13598944,-0.80064751,-0.6854711771011353,-0.7833158373832703,-0.30013778805732727,-0.7939378023147583
4.9365234375,-0.23820489,0.029320549,-0.5230382680892944,0.1050608903169632,-0.2576029598712921,-0.040745995938777924
4.94140625,-0.41992766,0.01271015,-0.46301937103271484,-0.0077439420856535435,-0.2385222166776657,-0.16389355063438416
4.9462890625,-0.67824892,-0.19262477,-0.5830987691879272,-0.18923097848892212,-0.4121071696281433,-0.13604864478111267
4.951171875,-0.86627062,-0.30442419,-0.7885722517967224,-0.43636780977249146,-0.6307768225669861,-0.270090252161026
4.9560546875,-0.8694889,-0.80204918,-0.8910636305809021,-0.7947824597358704,-0.6346493363380432,-0.8155224323272705
4.9609375,-0.68854515,-1.3160018,-0.8695330619812012,-1.0864900350570679,-0.5330830812454224,-1.2227615118026733
4.9658203125,-0.53445061,-1.1671152,-0.8522841930389404,-1.016117811203003,-0.38236668705940247,-1.0621750354766846
4.970703125,-0.53799926,-0.77700588,-0.863013744354248,-0.7982974052429199,-0.19511793553829193,-0.8018438220024109
4.9755859375,-0.53644064,-0.76089592,-0.7530993223190308,-0.7121499180793762,-0.1970740705728531,-0.6868445873260498
4.98046875,-0.47736884,-0.53550695,-0.6017747521400452,-0.5263466238975525,-0.2879738509654999,-0.5286536812782288
4.9853515625,-0.41402556,-0.2742976,-0.569765567779541,-0.3958408236503601,-0.3369351923465729,-0.44141465425491333
4.990234375,-0.23701468,-0.53515996,-0.5473456978797913,-0.4025087356567383,-0.3544901907444,-0.400724858045578
4.9951171875,-0.049972948,-0.17615425,-0.2572377026081085,-0.09961112588644028,-0.23745602369308472,0.06204863637685776
5.0,-0.014878212,1.2696761,0.9808678030967712,1.6721478700637817,0.09481016546487808,0.7856099605560303
5.0048828125,0.069679621,1.914711,1.3284341096878052,1.4321131706237793,0.3819436728954315,1.3170644044876099
5.009765625,0.15088464,1.8499138,1.6235164403915405,1.614187479019165,0.8711414933204651,1.6855902671813965
5.0146484375,0.045129586,2.2146943,1.636299967765808,1.7031688690185547,1.3502696752548218,1.8890835046768188
5.01953125,0.019275754,2.210579,1.4858388900756836,1.6818493604660034,1.5564231872558594,1.7585915327072144
5.0244140625,0.20272275,1.5025296,1.4061232805252075,1.3798459768295288,1.459273099899292,1.3426141738891602
5.029296875,0.35643385,0.90541725,1.3311221599578857,1.0576552152633667,1.1128531694412231,1.057981014251709
5.0341796875,0.3760161,1.0466564,1.0953682661056519,0.9943962693214417,0.6301448345184326,0.8854364156723022
5.0390625,0.31263974,1.024948,0.7674620747566223,0.8075725436210632,0.20199018716812134,0.746177613735199
5.0439453125,0.27600737,0.39126665,0.4386041760444641,0.47741153836250305,-0.09657802432775497,0.31815099716186523
5.048828125,0.22882592,-0.10669488,0.1077868714928627,-0.019276073202490807,-0.2588101029396057,-0.051400408148765564
5.0537109375,0.20150202,-0.24062541,-0.18240314722061157,-0.29490986466407776,-0.4171888828277588,-0.2360859513282776
5.05859375,0.27410575,-0.68278751,-0.4993484914302826,-0.7309455871582031,-0.5851865410804749,-0.6923069357872009
5.0634765625,0.28927663,-1.37416,-0.8597796559333801,-1.104322910308838,-0.7354439496994019,-1.086260437965393
5.068359375,0.21365273,-1.2421815,-1.2082970142364502,-1.2804691791534424,-0.7449724674224854,-1.1940869092941284
5.0732421875,0.15428696,-1.374586,-1.4658710956573486,-1.4368385076522827,-0.6949962377548218,-1.3030189275741577
5.078125,0.070372306,-1.8383325,-1.627839207649231,-1.6487523317337036,-0.657612144947052,-1.532903790473938
5.0830078125,0.058362252,-2.0736929,-1.6451220512390137,-1.7499637603759766,-0.5692072510719299,-1.8203257322311401
5.087890625,0.05489825,-1.930098,-1.4189804792404175,-1.7774295806884766,-0.4828151762485504,-2.0084662437438965
5.0927734375,0.0014105497,-1.4339091,-1.0190144777297974,-1.3990371227264404,-0.4639144539833069,-1.6182873249053955
5.09765625,-0.0097925997,-0.73429691,-0.6173662543296814,-0.5462891459465027,-0.389809250831604,-0.5921755433082581
5.1025390625,0.011769909,0.01799382,-0.3888947367668152,-0.006572222802788019,-0.25059589743614197,-0.04129781574010849
5.107421875,-0.047799887,0.084645884,-0.41365674138069153,-0.009235638193786144,-0.21183177828788757,-0.05761582776904106
5.1123046875,-0.11111057,-0.32331401,-0.4411601424217224,-0.19769248366355896,-0.2691062092781067,-0.210105299949646
5.1171875,-0.10742882,-0.10344686,-0.3826989233493805,-0.2079458385705948,-0.24789248406887054,-0.22487211227416992
5.1220703125,-0.08675016,-0.26318961,-0.24346807599067688,-0.24920658767223358,-0.14392077922821045,-0.3768313527107239
5.126953125,-0.10097522,-0.34681095,-0.015870671719312668,-0.14320793747901917,-0.023611364886164665,-0.14784012734889984
5.1318359375,-0.15000012,0.54185111,0.23136663436889648,0.3507000505924225,0.14789894223213196,0.3183634281158447
5.13671875,-0.19662111,0.7360076,0.5216941237449646,0.6694363355636597,0.21998806297779083,0.6177627444267273
5.1416015625,-0.21509184,0.83046116,0.7089049816131592,0.8970155715942383,0.2470662146806717,0.8690488934516907
5.146484375,-0.26751478,1.3291544,0.779258668422699,1.1194210052490234,0.30834969878196716,1.0084117650985718
5.1513671875,-0.27114327,1.2676758,0.8246349096298218,1.0274887084960938,0.3767206072807312,0.8595414161682129
5.15625,-0.22328387,0.40671724,0.8856222629547119,0.7739315032958984,0.46499407291412354,0.7414596080780029
5.1611328125,-0.26632693,0.82807256,0.9802497029304504,0.8953458666801453,0.3125687539577484,0.9032050967216492
5.166015625,-0.29182217,1.6526267,1.033725380897522,1.2716447114944458,0.11479678004980087,1.2194682359695435
5.1708984375,-0.18705498,1.5296242,1.0021424293518066,1.3218039274215698,0.03636545315384865,1.3017405271530151
5.17578125,-0.034490321,0.92575625,0.8091543912887573,0.8554016351699829,0.019565265625715256,0.8663923144340515
5.1806640625,0.045025431,0.33407075,0.6000038981437683,0.4548199474811554,0.10170437395572662,0.3908490538597107
5.185546875,0.15820427,0.097353369,0.4325229525566101,0.08421269804239273,0.20358394086360931,0.10573115944862366
5.1904296875,0.23694683,-0.18634476,0.2288445085287094,-0.1908479928970337,0.25822022557258606,-0.21448196470737457
5.1953125,0.16469635,-0.39259816,0.03480309993028641,-0.2869524657726288,0.3428086042404175,-0.24047118425369263
5.2001953125,0.098714652,0.062254265,-0.20360219478607178,-0.07756802439689636,0.26421090960502625,0.007198917679488659
5.205078125,0.13767725,0.18518436,-0.3368743658065796,0.05153856426477432,0.07953944802284241,0.16012580692768097
5.2099609375,0.34923753,-0.1044256,-0.2852684259414673,-0.07926936447620392,-0.031399425119161606,-0.03311607986688614
5.21484375,0.57233168,-0.12167952,-0.22067514061927795,-0.10731503367424011,-0.007113391067832708,-0.10665345191955566
5.2197265625,0.66910402,0.082171596,-0.22882549464702606,-0.08091340959072113,0.21351772546768188,-0.03175179660320282
5.224609375,0.73887605,-0.39508482,-0.35660573840141296,-0.4153469204902649,0.41274869441986084,-0.4668422341346741
5.2294921875,0.78873035,-1.0885012,-0.5006043314933777,-0.9949228763580322,0.385137677192688,-1.0026613473892212
5.234375,0.73827804,-0.78484085,-0.5458353161811829,-0.796163022518158,0.17017370462417603,-0.7630449533462524
5.2392578125,0.53511661,-0.36585362,-0.37459152936935425,-0.4090782403945923,-0.022998686879873276,-0.3881835341453552
5.244140625,0.36526992,-0.19063347,-0.06554765999317169,-0.16738291084766388,-0.18662457168102264,-0.14209383726119995
5.2490234375,0.2598011,0.1359879,0.1270153820514679,0.020906522870063782,-0.3011597990989685,0.005499490071088076
5.25390625,-0.089605023,0.080084799,0.07216427475214005,0.09912307560443878,-0.3333866000175476,0.06415055692195892
5.2587890625,-0.48390989,0.26804073,-0.11855998635292053,0.1088431254029274,-0.3021373450756073,0.08773305267095566
5.263671875,-0.68512342,-0.0579467,-0.2825167775154114,-0.1045355275273323,-0.2651697099208832,-0.2643696069717407
5.2685546875,-0.79220673,-0.98050483,-0.4111032485961914,-0.781184196472168,-0.2549142837524414,-0.7352901101112366
5.2734375,-0.72255817,-0.56844228,-0.5190571546554565,-0.5874922275543213,-0.2564319372177124,-0.6250113248825073
5.2783203125,-0.66993621,-0.35816438,-0.5896705985069275,-0.5524980425834656,-0.3448745608329773,-0.6379081606864929
5.283203125,-0.76999127,-1.0243238,-0.6085341572761536,-0.814582347869873,-0.5159762501716614,-0.8917615413665771
5.2880859375,-0.88842195,-0.72097053,-0.6527635455131531,-0.7835714817047119,-0.678814172744751,-0.9298495650291443
5.29296875,-1.0169992,-0.41290203,-0.7212287783622742,-0.8840204477310181,-0.7370836734771729,-0.8458357453346252
5.2978515625,-1.1080104,-1.5318697,-0.9949595928192139,-1.4794845581054688,-0.6221177577972412,-1.475306510925293
5.302734375,-1.2074476,-2.3445499,-1.209592580795288,-1.8477250337600708,-0.42367660999298096,-2.016909599304199
5.3076171875,-1.2409016,-1.3138932,-1.04116952419281,-1.3128349781036377,-0.3089969754219055,-1.453291416168213
5.3125,-1.3560044,-0.34628643,-0.7574775218963623,-0.20557443797588348,-0.3383786678314209,-0.6195290088653564
5.3173828125,-1.7852052,-0.041088774,-0.5830418467521667,-0.020754627883434296,-0.5988215208053589,-1.2134432792663574
5.322265625,-2.1630412,0.10193131,-0.45590177178382874,-0.2600536644458771,-0.6385505795478821,-1.5825557708740234
5.3271484375,-1.4039587,0.083799203,0.07862140983343124,-0.22962869703769684,0.010204398073256016,-0.4226146340370178
5.33203125,1.0126765,1.7835704,1.525425910949707,1.7902275323867798,1.2372300624847412,1.9361538887023926
5.3369140625,4.2645551,4.2557767,3.396260976791382,4.4225921630859375,2.6003596782684326,4.217113018035889
5.341796875,6.3320472,4.9341863,4.5004706382751465,5.678718566894531,3.1866941452026367,5.290951728820801
5.3466796875,5.4879791,4.0035436,3.883448839187622,4.362022399902344,2.403806686401367,4.128723621368408
5.3515625,2.6394658,1.8930394,1.790974736213684,1.718268871307373,0.9535307884216309,1.6228713989257812
5.3564453125,0.084629625,-0.53117399,-0.1346028447151184,-0.5705642700195312,-0.2050473988056183,-0.6136650443077087
5.361328125,-0.87191779,-1.3079212,-0.7825639247894287,-1.4508835077285767,-0.6110923886299133,-1.2676329612731934
5.3662109375,-0.66299805,-1.0030359,-0.6843111515045166,-1.0022350549697876,-0.5852952599525452,-0.9054027199745178
5.37109375,-0.5823037,-0.65366784,-0.5436191558837891,-0.6050350069999695,-0.6067814826965332,-0.5495073199272156
5.3759765625,-0.68462032,-0.45898096,-0.5869219303131104,-0.6115095019340515,-0.5945859551429749,-0.4375913441181183
5.380859375,-0.67667344,-0.77449828,-0.7010135650634766,-0.8461763858795166,-0.5014773607254028,-0.7908052802085876
5.3857421875,-0.72119856,-1.2681444,-0.8330079913139343,-1.0849831104278564,-0.3978898525238037,-1.1829665899276733
5.390625,-0.71928894,-1.2992984,-0.8993281722068787,-1.166637897491455,-0.39042043685913086,-1.2360364198684692
5.3955078125,-0.67909439,-1.1468835,-0.7633416652679443,-1.0180262327194214,-0.5506709218025208,-1.0285505056381226
5.400390625,-0.71849133,-0.77107925,-0.6759083271026611,-0.6677690148353577,-0.7181452512741089,-0.7580022811889648
5.4052734375,-0.6839103,-0.49301948,-0.6605424284934998,-0.5502577424049377,-0.7589271664619446,-0.6171318292617798
5.41015625,-0.51532355,-0.67096913,-0.5483589172363281,-0.6384279727935791,-0.7399206757545471,-0.5981254577636719
5.4150390625,-0.42113409,-0.51004342,-0.4568661153316498,-0.5083227753639221,-0.6980453133583069,-0.5314870476722717
5.419921875,-0.32732187,-0.28943562,-0.4136033058166504,-0.29582709074020386,-0.6275851130485535,-0.32665911316871643
5.4248046875,-0.20233537,-0.081515594,-0.33611610531806946,0.004789000377058983,-0.4942551255226135,0.0022260863333940506
5.4296875,-0.13977674,0.55350414,-0.14408665895462036,0.39338424801826477,-0.3303411304950714,0.3469304144382477
5.4345703125,-0.071189668,0.81623891,0.02219809964299202,0.4541594982147217,-0.15875138342380524,0.5868247151374817
5.439453125,-0.0044954019,0.13795781,0.07605857402086258,0.17219223082065582,0.21660162508487701,0.20066598057746887
5.4443359375,0.043698182,-0.32350582,0.1499544233083725,-0.26043251156806946,0.6999918818473816,-0.22853726148605347
5.44921875,0.14230199,-0.29618948,0.22590526938438416,-0.2518186569213867,1.1807504892349243,-0.4466266334056854
5.4541015625,0.12662535,0.05816057,0.3404749035835266,0.1268722414970398,1.5985865592956543,0.030169248580932617
5.458984375,0.10779641,0.69186811,0.46428757905960083,0.5855672955513,1.5000253915786743,0.565924346446991
5.4638671875,0.22628709,0.9777387,0.3433818519115448,0.6474612355232239,0.8916924595832825,0.7215960621833801
5.46875,0.27870959,0.22160813,0.014747009612619877,0.310094952583313,0.19957029819488525,0.17688030004501343
5.4736328125,0.23050517,-0.49200012,-0.12467440217733383,-0.3525158166885376,-0.22625845670700073,-0.483534038066864
5.478515625,0.14617693,-0.16396284,0.17276102304458618,0.01446897815912962,-0.30415794253349304,-0.2569931745529175
5.4833984375,0.067511953,0.80820357,0.5626233816146851,0.7140564918518066,-0.3741583526134491,0.5902134776115417
5.48828125,0.012001334,1.2591309,0.7298437356948853,1.0210529565811157,-0.46866375207901,1.1179720163345337
5.4931640625,-0.016624106,1.0123715,0.6941429376602173,0.9136520624160767,-0.3538619875907898,1.0760449171066284
5.498046875,-0.0089566588,0.5216055,0.4348275661468506,0.6519292593002319,-0.09806831181049347,0.6361962556838989
5.5029296875,-0.071230165,0.1762223,-0.20516306161880493,0.059093229472637177,-0.015495194122195244,0.1202809289097786
5.5078125,-0.16611163,-0.10650257,-0.23670874536037445,-0.15951043367385864,-0.02346869185566902,-0.12271330505609512
5.5126953125,-0.20216606,-0.51562094,-0.27776989340782166,-0.38138145208358765,-0.017392849549651146,-0.3725387454032898
5.517578125,-0.21404027,-0.29975895,-0.41571417450904846,-0.31022435426712036,-0.049239590764045715,-0.34855881333351135
5.5224609375,-0.28052026,-0.21304278,-0.5242361426353455,-0.38517698645591736,-0.1425601989030838,-0.43008676171302795
5.52734375,-0.34594785,-0.94716019,-0.5435957908630371,-0.7976096272468567,-0.30743759870529175,-0.8097777366638184
5.5322265625,-0.34024193,-0.73474546,-0.5754008293151855,-0.7096583247184753,-0.43336012959480286,-0.7366896271705627
5.537109375,-0.2715377,-0.34928925,-0.6297804713249207,-0.7175644636154175,-0.4028676152229309,-0.52683424949646
5.5419921875,-0.25993704,-1.1651514,-0.7229427695274353,-1.2143808603286743,-0.3563776910305023,-1.1787214279174805
5.546875,-0.27075607,-1.8409352,-0.8473063707351685,-1.5176713466644287,-0.26196226477622986,-1.768644094467163
5.5517578125,-0.1712765,-1.0486004,-0.8554770350456238,-1.0378532409667969,-0.17923201620578766,-1.1226143836975098
5.556640625,-0.097660778,-0.13555276,-0.6793393492698669,-0.12587791681289673,-0.19208653271198273,-0.35940641164779663
5.5615234375,-0.084331132,-0.044918655,-0.33964967727661133,-0.01922520436346531,-0.1854204684495926,-0.15654006600379944
5.56640625,-0.0068518308,0.31116432,0.054114919155836105,0.6159247159957886,-0.18498291075229645,0.5082581639289856
5.5712890625,0.096187472,1.4537692,0.2905407249927521,1.01479971408844,-0.17208409309387207,1.7781935930252075
5.576171875,0.2356517,1.3737149,0.25392091274261475,1.2227152585983276,-0.131799578666687,1.6804155111312866
5.5810546875,0.33779222,-0.33511484,0.020547088235616684,0.154872328042984,-0.10738273710012436,-0.1184491217136383
5.5859375,0.40294158,-0.60107619,-0.11084992438554764,-0.5893980860710144,-0.0004092847811989486,-0.709091305732727
5.5908203125,0.49662966,-0.36936253,-0.07240121066570282,-0.5064837336540222,0.16413749754428864,-0.7324713468551636
5.595703125,0.54888117,-0.82003272,0.042755041271448135,-0.7671646475791931,0.2163292020559311,-0.8086142539978027
5.6005859375,0.60636983,-0.27086524,0.2676456868648529,-0.11634256690740585,0.21172793209552765,-0.2402157187461853
5.60546875,0.68756753,0.9782081,0.5378279089927673,0.8971665501594543,0.20078438520431519,0.6057650446891785
5.6103515625,0.68514662,1.2720905,0.8194389939308167,1.0259870290756226,0.22145316004753113,1.140971302986145
5.615234375,0.65544188,0.90092298,1.020707607269287,0.9953628182411194,0.28497666120529175,1.0942670106887817
5.6201171875,0.61778173,0.90614939,0.8596681356430054,0.8168942332267761,0.3158515989780426,0.7529525756835938
5.625,0.45231242,0.69547401,0.3914884626865387,0.5989254713058472,0.34395599365234375,0.5517844557762146
5.6298828125,0.29715831,0.059297737,0.03633062168955803,0.012857739813625813,0.42592155933380127,-0.4042033851146698
5.634765625,0.091566683,-0.52880023,0.12629155814647675,-0.5883359909057617,0.5858316421508789,-0.431075781583786
5.6396484375,-0.090296842,0.780945,0.6291171908378601,1.0039739608764648,0.8362274169921875,0.7204474806785583
5.64453125,-0.15562524,2.4071004,1.13094961643219,1.6983988285064697,0.9527896046638489,2.7516932487487793
5.6494140625,-0.21713735,2.0338131,1.0566811561584473,1.6441656351089478,0.7617650628089905,3.1081340312957764
5.654296875,-0.32208443,0.54445513,0.2558945417404175,0.6602871417999268,0.3630844056606293,0.6819485425949097
5.6591796875,-0.58059666,-1.1051104,-0.6075663566589355,-1.2615288496017456,-0.08391948789358139,-1.0405570268630981
5.6640625,-0.73917355,-1.7329698,-1.004608154296875,-1.6109756231307983,-0.42336538434028625,-1.3635845184326172
5.6689453125,-0.69467636,-1.0683279,-1.0068018436431885,-0.9656391143798828,-0.6273350715637207,-0.8489871621131897
5.673828125,-0.66891652,-0.62187495,-0.9185851812362671,-0.721410870552063,-0.661203920841217,-0.6896830797195435
5.6787109375,-0.64957046,-1.1416843,-0.939133882522583,-1.051497459411621,-0.676676869392395,-1.0052273273468018
5.68359375,-0.58989728,-1.3055412,-0.9233439564704895,-1.0625184774398804,-0.7398547530174255,-1.2099323272705078
5.6884765625,-0.50223678,-0.8608971,-0.7843929529190063,-0.8747814893722534,-0.7201424837112427,-0.9189454913139343
5.693359375,-0.34544036,-0.76979743,-0.6482412219047546,-0.7073505520820618,-0.6763210892677307,-0.7348794341087341
5.6982421875,-0.20555966,-0.61610779,-0.5095939040184021,-0.6723240613937378,-0.6125143766403198,-0.6613946557044983
5.703125,-0.18352862,-0.63402107,-0.34822696447372437,-0.6443409323692322,-0.4517310559749603,-0.6030011177062988
5.7080078125,-0.10587024,-0.50511246,-0.21918714046478271,-0.38489407300949097,-0.3074263036251068,-0.3360464572906494
5.712890625,0.0003018685,0.22762397,-0.03863396868109703,0.12304328382015228,-0.20154064893722534,0.12085624039173126
5.7177734375,0.059372989,0.63578534,0.13708826899528503,0.4189096987247467,-0.10162565857172012,0.42583367228507996
5.72265625,0.11772475,0.27292485,0.17602519690990448,0.2569428086280823,-0.02575652301311493,0.24997389316558838
5.7275390625,0.1521776,-0.12713358,0.195298433303833,-0.022075574845075607,0.10686106234788895,-0.08865347504615784
5.732421875,0.18241675,0.091740292,0.30029308795928955,0.15238846838474274,0.1928723305463791,0.10053691267967224
5.7373046875,0.1791301,0.5713629,0.4703935384750366,0.6139162182807922,0.24378056824207306,0.5643998384475708
5.7421875,0.21915843,1.1216087,0.6941697597503662,0.86589515209198,0.3532034456729889,0.8480194807052612
5.7470703125,0.28621274,0.74535251,0.8403111100196838,0.8462730050086975,0.43242147564888,0.8995183706283569
5.751953125,0.30353376,0.85959473,0.8917029500007629,0.9510606527328491,0.4636051654815674,0.971066951751709
5.7568359375,0.33659595,1.3613314,0.8478918075561523,1.0099029541015625,0.40070927143096924,1.0391498804092407
5.76171875,0.3083709,0.79134488,0.5840365886688232,0.7574963569641113,0.2520628273487091,0.6711300611495972
5.7666015625,0.26226452,-0.051962458,0.25512978434562683,0.1082787960767746,0.14547468721866608,0.05757617950439453
5.771484375,0.20414034,-0.43383624,0.03239021822810173,-0.4266687333583832,0.12254351377487183,-0.43148472905158997
5.7763671875,0.18447458,-0.48332082,-0.08640626817941666,-0.35384732484817505,0.15961413085460663,-0.40659210085868835
5.78125,0.1814638,0.085249635,-0.045956484973430634,-0.03537457063794136,0.14557525515556335,0.005550748202949762
5.7861328125,0.12354971,0.46319969,-0.03167075663805008,0.21420209109783173,0.08895032107830048,0.23228342831134796
5.791015625,0.11891409,-0.12228532,-0.1499890834093094,-0.10925393551588058,0.05184045061469078,-0.2705022096633911
5.7958984375,0.09526837,-0.93131296,-0.2691963016986847,-0.8009762167930603,0.003571918699890375,-0.7150095105171204
5.80078125,0.037136383,-0.49430697,-0.3607015907764435,-0.4768308997154236,-0.06879507750272751,-0.4288511276245117
5.8056640625,0.022594766,0.33882012,-0.36054369807243347,0.10098939388990402,-0.10484251379966736,0.0019055354641750455
5.810546875,-0.0090215213,-0.084267602,-0.27556970715522766,-0.11644372344017029,-0.1302546113729477,-0.1324869990348816
5.8154296875,-0.045864414,-0.5752522,-0.19738909602165222,-0.522291898727417,-0.0921328067779541,-0.5762162804603577
5.8203125,-0.08405974,-0.73744294,-0.19343802332878113,-0.6954637169837952,-0.037342619150877,-0.7593541145324707
5.8251953125,-0.040605065,-0.76830886,-0.2878647446632385,-0.7647712826728821,0.02836226113140583,-0.7167628407478333
5.830078125,-0.088836593,-0.59849554,-0.29673823714256287,-0.6167092323303223,0.04492313042283058,-0.5636473894119263
5.8349609375,-0.17104527,-0.33546056,-0.15838098526000977,-0.24348853528499603,-0.03919003903865814,-0.22148974239826202
5.83984375,-0.12176111,0.44489942,-0.039799924939870834,0.22948110103607178,-0.10328038781881332,0.20618484914302826
5.8447265625,-0.11283628,0.63187464,-0.08645857125520706,0.4340830445289612,-0.22693483531475067,0.4378853738307953
5.849609375,-0.19267948,-0.039571884,-0.21001943945884705,-0.059397656470537186,-0.35995984077453613,-0.11821006238460541
5.8544921875,-0.21222287,-0.62671357,-0.25933125615119934,-0.5084871649742126,-0.30905234813690186,-0.47564005851745605
5.859375,-0.21215233,-0.35568746,-0.20360074937343597,-0.38271182775497437,-0.28974783420562744,-0.361422598361969
5.8642578125,-0.21259837,-0.06222034,-0.09621180593967438,-0.1950126588344574,-0.23745881021022797,-0.2543800175189972
5.869140625,-0.19159723,-0.36399636,-0.04670240357518196,-0.26801350712776184,-0.05314567685127258,-0.24140815436840057
5.8740234375,-0.15251776,-0.22423819,-0.07300939410924911,-0.25072386860847473,0.05390326306223869,-0.24871382117271423
5.87890625,-0.16057992,-0.30691275,-0.15771345794200897,-0.4167797565460205,0.07568671554327011,-0.44781795144081116
5.8837890625,-0.24633658,-0.8849408,-0.17818164825439453,-0.6201396584510803,0.06044761463999748,-0.5828615427017212
5.888671875,-0.26958792,-0.088273247,-0.09980206191539764,-0.14017309248447418,0.06713184714317322,-0.0770210325717926
5.8935546875,-0.19267553,0.77997883,-0.0022112964652478695,0.4531160295009613,0.0944208949804306,0.3198624849319458
5.8984375,-0.088895196,0.36060358,0.14539404213428497,0.4099399149417877,0.0935891792178154,0.44450461864471436
5.9033203125,0.0039490461,0.096318889,0.30519869923591614,0.4215198755264282,0.13076573610305786,0.4470928907394409
5.908203125,0.14887506,0.8530447,0.42655423283576965,0.8297012448310852,0.23741090297698975,0.7282886505126953
5.9130859375,0.26895499,1.32825,0.5170441269874573,0.9874704480171204,0.3826630413532257,0.8205705881118774
5.91796875,0.31713152,0.51328383,0.553666889667511,0.7476985454559326,0.4519581198692322,0.7444578409194946
5.9228515625,0.34921639,0.45550453,0.6061961054801941,0.676810085773468,0.45735108852386475,0.7663180828094482
5.927734375,0.26741784,1.2118508,0.6791166663169861,1.008914828300476,0.44385313987731934,0.9723798632621765
5.9326171875,0.24021653,1.2779396,0.664107620716095,0.9958639144897461,0.45516082644462585,0.993169903755188
5.9375,0.43572313,0.63254476,0.46558335423469543,0.6512705683708191,0.4626297652721405,0.6381085515022278
5.9423828125,0.59174332,-0.12633384,0.1649908572435379,-0.01110998447984457,0.3008931577205658,0.03095717541873455
5.947265625,0.69391134,-0.41101403,-0.03641859069466591,-0.28012099862098694,0.08695729821920395,-0.28939753770828247
5.9521484375,0.79811176,0.065521983,-0.06684774905443192,-0.04977317154407501,-0.042730383574962616,-0.047576893121004105
5.95703125,0.73038711,0.30611496,0.11307038366794586,0.30235525965690613,-0.13598403334617615,0.29340660572052
5.9619140625,0.51013964,0.57826711,0.21571512520313263,0.42638319730758667,-0.21550261974334717,0.4673606753349304
5.966796875,0.36851998,0.43721703,0.023310527205467224,0.32179954648017883,-0.2873377799987793,0.3656592071056366
5.9716796875,0.35130774,-0.12420584,-0.19470122456550598,-0.05654044821858406,-0.3576163947582245,0.02902108244597912
5.9765625,0.11490639,-0.19035442,-0.3339742422103882,-0.21713778376579285,-0.4456404745578766,-0.20931510627269745
5.9814453125,-0.22713286,-0.34321354,-0.4370923340320587,-0.2867889404296875,-0.49839308857917786,-0.29094550013542175
5.986328125,-0.38511472,-0.28174538,-0.4685043692588806,-0.29185086488723755,-0.5104457139968872,-0.3043268024921417
5.9912109375,-0.51594246,-0.28164577,-0.5349690318107605,-0.3962925374507904,-0.5667047500610352,-0.34479114413261414
5.99609375,-0.73538322,-0.56125458,-0.641528844833374,-0.6076970100402832,-0.6933671832084656,-0.4044222831726074
6.0009765625,-0.86588742,-0.42410487,-0.623785674571991,-0.5655650496482849,-0.25372523069381714,-0.4976612329483032
6.005859375,-0.98811628,-1.2435428,-0.8432379961013794,-1.3589086532592773,-0.4927138686180115,-1.2744252681732178
6.0107421875,-1.1555328,-1.6349367,-0.9739799499511719,-1.1855144500732422,-0.632748544216156,-1.3303611278533936
6.015625,-1.206887,-0.9447705,-0.9037997126579285,-1.0366801023483276,-0.6989741325378418,-0.9830105304718018
6.0205078125,-1.2051851,-0.98564793,-0.7992499470710754,-0.9668921232223511,-0.760336697101593,-0.9811703562736511
6.025390625,-1.2799579,-1.1483078,-0.7519194483757019,-0.9959216713905334,-0.8078734278678894,-1.0866953134536743
6.0302734375,-1.4228983,-0.97671994,-0.726838231086731,-0.9406594038009644,-0.8083181977272034,-1.0210819244384766
6.03515625,-1.547579,-0.80276472,-0.6611832976341248,-0.8402954339981079,-0.8228386044502258,-0.8796535134315491
6.0400390625,-1.8309761,-0.78503706,-0.6223804354667664,-0.761391282081604,-0.9400094747543335,-0.8844494223594666
6.044921875,-2.2971227,-0.44900051,-0.5613024234771729,-0.5647571086883545,-0.9229312539100647,-1.02518892288208
6.0498046875,-2.0422649,-0.27666455,-0.32515549659729004,-0.6271657943725586,-0.4822119474411011,-0.7406725883483887
6.0546875,-0.19213727,0.41887053,0.23563595116138458,0.5260434746742249,0.4028725326061249,0.379368394613266
6.0595703125,2.8649089,2.0262387,1.275613784790039,1.6599960327148438,1.4022666215896606,1.7524696588516235
6.064453125,5.7253162,2.6504772,2.2235522270202637,1.8749589920043945,1.9239940643310547,2.987799644470215
6.0693359375,6.484685,2.2642891,2.01885724067688,2.0580122470855713,1.5625933408737183,2.7757301330566406
6.07421875,4.8321123,1.4858655,0.7332298755645752,1.2748796939849854,0.6983202695846558,1.5126760005950928
6.0791015625,2.2753936,-0.29288798,-0.5341171026229858,-0.5397709012031555,-0.036043956875801086,-0.682478129863739
6.083984375,0.12062372,-2.0129713,-0.9577769041061401,-2.096538782119751,-0.2687281370162964,-1.83318030834198
6.0888671875,-0.56649228,-1.5426129,-0.5416005253791809,-1.672373652458191,-0.17301365733146667,-1.3350083827972412
6.09375,-0.57278336,-0.082504282,0.024470914155244827,-0.24592944979667664,-0.12083131819963455,-0.2906850278377533
6.0986328125,-0.77217324,0.37444912,0.264715313911438,0.2893249988555908,-0.0687609538435936,0.23824429512023926
6.103515625,-0.91149401,0.25938531,0.35877183079719543,0.2633727788925171,0.12149356305599213,0.21673868596553802
6.1083984375,-0.97162508,0.2787256,0.3225635290145874,0.2282916158437729,0.303955078125,0.11360273510217667
6.11328125,-0.97160077,0.17720497,0.24635933339595795,0.1846276819705963,0.3707874119281769,0.06833436340093613
6.1181640625,-1.0182257,0.18617238,0.26336193084716797,0.3357905149459839,0.24640421569347382,0.27637094259262085
6.123046875,-0.99052823,0.69274618,0.3409542739391327,0.6644771695137024,0.11655967682600021,0.7109224200248718
6.1279296875,-0.82209721,1.17451,0.49955224990844727,1.018371343612671,0.03469591215252876,1.068287968635559
6.1328125,-0.66084122,1.2549104,0.6655701994895935,1.0937490463256836,-0.03416784480214119,1.1088054180145264
6.1376953125,-0.51569495,0.87364668,0.625217080116272,0.8145259618759155,-0.13733331859111786,0.8444176316261292
6.142578125,-0.43368241,0.30884165,0.5356875658035278,0.5203338265419006,-0.26188015937805176,0.5437799692153931
6.1474609375,-0.40537396,0.28462969,0.6299091577529907,0.41417428851127625,-0.3158339858055115,0.3204519748687744
6.15234375,-0.34737661,0.59269805,0.6560038924217224,0.4158156216144562,-0.25352323055267334,0.46427321434020996
6.1572265625,-0.22371571,0.54832246,0.4609043002128601,0.3716389536857605,-0.1647375524044037,0.4792259931564331
6.162109375,-0.067447773,0.027578118,0.07567691057920456,0.05519486591219902,-0.09262906014919281,-0.14106956124305725
6.1669921875,0.0080146275,-0.9093782,-0.40034958720207214,-0.817633867263794,-0.12548299133777618,-0.9048345685005188
6.171875,0.025726897,-0.90106141,-0.6076199412345886,-0.8236227631568909,-0.24038706719875336,-0.8347364664077759
6.1767578125,0.097741571,-0.17956637,-0.4826723635196686,-0.29278433322906494,-0.2748264670372009,-0.31024643778800964
6.181640625,0.18844925,-0.019611609,-0.3232988715171814,-0.06062941625714302,-0.2142675369977951,-0.12534663081169128
6.1865234375,0.22743145,-0.25812674,-0.3204989433288574,-0.21750850975513458,-0.07788300514221191,-0.2027958333492279
6.19140625,0.23575773,-0.20617096,-0.3725007474422455,-0.20463398098945618,0.0867617279291153,-0.4240677058696747
6.1962890625,0.22753373,-0.085237704,-0.3888295292854309,-0.16208213567733765,0.15066944062709808,-0.40758299827575684
6.201171875,0.1365534,-0.27601075,-0.45497336983680725,-0.33469781279563904,0.17717042565345764,-0.3867443799972534
6.2060546875,0.10897963,-0.45552141,-0.6278132200241089,-0.6667748689651489,0.15639522671699524,-0.594217836856842
6.2109375,0.15954809,-1.0984033,-0.8251450061798096,-1.15557861328125,0.12835027277469635,-1.137184500694275
6.2158203125,0.11496865,-1.9742435,-0.895846426486969,-1.5086708068847656,0.09503180533647537,-1.5794092416763306
6.220703125,0.038789629,-1.6750601,-0.8229376077651978,-1.388630747795105,-4.3728272430598736e-05,-1.4551180601119995
6.2255859375,-0.0036426073,-0.89073245,-0.7183299660682678,-0.9483402967453003,-0.10315660387277603,-1.042263150215149
6.23046875,-0.041557488,-1.0180363,-0.6760461330413818,-0.8495210409164429,-0.16745980083942413,-0.9916118383407593
6.2353515625,-0.034875547,-0.79210074,-0.6247783303260803,-0.7462271451950073,-0.12532654404640198,-0.782686710357666
6.240234375,-0.03588301,-0.22664712,-0.42294585704803467,-0.32374387979507446,-0.008767617866396904,-0.44207796454429626
6.2451171875,-0.13156117,-0.20058753,-0.03762974590063095,-0.02938907779753208,-0.018848121166229248,-0.11674477159976959
6.25,-0.20744496,0.54775706,0.3872350752353668,0.6393247842788696,-0.06878817826509476,0.48366042971611023
6.2548828125,-0.21681347,1.3522601,0.5696169137954712,1.0049198865890503,-0.07228493690490723,0.8862664103507996
6.259765625,-0.3339625,0.88478431,0.5238264799118042,0.9350581169128418,-0.11422408372163773,0.9636262655258179
6.2646484375,-0.40753195,0.65948322,0.472959965467453,0.8020316958427429,-0.12711653113365173,0.8197411894798279
6.26953125,-0.30427884,0.987141,0.48963189125061035,0.8667332530021667,-0.1370484083890915,0.8240095973014832
6.2744140625,-0.24678417,0.83546555,0.5090758204460144,0.8164102435112,-0.13891439139842987,0.7879640460014343
6.279296875,-0.20084054,0.58731781,0.41798216104507446,0.6830397844314575,0.0006606514798477292,0.6916752457618713
6.2841796875,-0.096425984,0.57678215,0.24373070895671844,0.5945098400115967,0.20191025733947754,0.6435052156448364
6.2890625,-0.010988246,0.43106183,0.19854006171226501,0.5540342926979065,0.3416300117969513,0.6256595253944397
6.2939453125,0.040224501,0.53655897,0.2893160879611969,0.6641136407852173,0.3122105598449707,0.7362099289894104
6.298828125,0.12825106,1.0521063,0.32474908232688904,0.8428518772125244,0.1771477609872818,1.0954669713974
6.3037109375,0.22357389,1.0080464,0.24437512457370758,0.8225801587104797,0.05272360146045685,1.2636281251907349
6.30859375,0.26378414,-0.087797092,0.18354235589504242,0.12340155243873596,-0.007809560280293226,-0.11138856410980225
6.3134765625,0.29791687,-1.0310912,0.25971075892448425,-1.0439202785491943,0.040563978254795074,-1.0145237445831299
6.318359375,0.37128138,-1.4806134,0.3635883629322052,-1.3545103073120117,0.13058045506477356,-1.3553873300552368
6.3232421875,0.48129164,-1.2184158,0.3126223683357239,-1.1973586082458496,0.23461034893989563,-1.1475616693496704
6.328125,0.53157628,-0.48417135,0.20356236398220062,-0.5610180497169495,0.31531035900115967,-0.6930646896362305
6.3330078125,0.59569353,0.097569104,0.2268308401107788,0.2548941373825073,0.351635605096817,0.13615766167640686
6.337890625,0.74332859,1.079804,0.41135138273239136,0.982597827911377,0.4375496208667755,0.8170343041419983
6.3427734375,0.79438094,1.5145354,0.49625658988952637,1.2572810649871826,0.5024860501289368,1.2903661727905273
6.34765625,0.59956313,1.2604473,0.3383432626724243,1.2083040475845337,0.39992034435272217,1.2652254104614258
6.3525390625,0.39585766,0.91612265,0.22249047458171844,0.8843375444412231,0.12491095066070557,0.912519633769989
6.357421875,0.31820009,0.4935893,0.1391485184431076,0.5744544267654419,-0.19172532856464386,0.5218619108200073
6.3623046875,0.22193129,0.47343081,-0.021688979119062424,0.4012896716594696,-0.45450901985168457,0.48802730441093445
6.3671875,0.014524951,0.026147651,-0.26568686962127686,0.08633352816104889,-0.5601759552955627,-0.11147954314947128
6.3720703125,-0.23369861,-1.0954807,-0.5165209770202637,-1.0247820615768433,-0.4972856938838959,-0.8546790480613708
6.376953125,-0.44776608,-1.4318032,-0.6292431950569153,-1.1801577806472778,-0.3966730535030365,-1.075182318687439
6.3818359375,-0.5801903,-0.78920194,-0.6499961614608765,-0.7799331545829773,-0.30423808097839355,-0.8097946643829346
6.38671875,-0.65217165,-0.6301534,-0.7224469184875488,-0.6331759095191956,-0.3412170112133026,-0.765603244304657
6.3916015625,-0.66970315,-0.83312176,-0.8692121505737305,-0.9746590256690979,-0.5160275101661682,-0.9119848012924194
6.396484375,-0.67815367,-1.1701505,-0.9800558686256409,-1.222654938697815,-0.6802037358283997,-1.2714824676513672
6.4013671875,-0.67749209,-1.7376708,-0.9867332577705383,-1.4772653579711914,-0.7321293950080872,-1.6107597351074219
6.40625,-0.61724685,-1.7386834,-0.8961146473884583,-1.6143831014633179,-0.555814802646637,-1.7241877317428589
6.4111328125,-0.51759705,-1.0250802,-0.7273157238960266,-1.1242494583129883,-0.27603647112846375,-1.2247389554977417
6.416015625,-0.36715321,-0.24244125,-0.46006444096565247,-0.12519103288650513,0.02873532846570015,-0.33769285678863525
6.4208984375,-0.26025567,0.62023913,0.11719891428947449,0.5359784960746765,0.27201199531555176,0.4747639000415802
6.42578125,-0.14074015,1.1605958,0.7321686148643494,0.9667258858680725,0.3603684604167938,0.8715933561325073
6.4306640625,-0.061585689,1.3883393,1.054309368133545,1.2342891693115234,0.3405429422855377,1.2698057889938354
6.435546875,-0.063213752,1.6074232,1.0246953964233398,1.3398292064666748,0.30097752809524536,1.411021113395691
6.4404296875,0.012946005,1.3776111,0.6488231420516968,1.0832045078277588,0.3305531144142151,1.1274338960647583
6.4453125,0.023344609,0.52923249,0.28682586550712585,0.6234122514724731,0.4222274422645569,0.5315849781036377
6.4501953125,0.0044945746,-0.15444186,0.023053668439388275,0.024746045470237732,0.5614559054374695,0.054485566914081573
6.455078125,0.15904098,-0.04134865,-0.06188807636499405,-0.10477985441684723,0.610992968082428,-0.08944056183099747
6.4599609375,0.307916,-0.13862939,0.06325547397136688,-0.13328959047794342,0.522450864315033,-0.06932763755321503
6.46484375,0.2970531,-0.09321405,0.20489780604839325,-0.044497523456811905,0.4565960168838501,-0.004661841318011284
6.4697265625,0.2322514,0.27925485,0.32406163215637207,0.15315283834934235,0.32370778918266296,0.21945421397686005
6.474609375,0.26027622,0.30952552,0.361103355884552,0.25593799352645874,0.20259012281894684,0.32496508955955505
6.4794921875,0.29057427,0.25384532,0.3642476499080658,0.2326444834470749,0.10461080074310303,0.2676587700843811
6.484375,0.24667254,0.18219298,0.39219486713409424,0.15645188093185425,0.027989283204078674,0.1382041871547699
6.4892578125,0.21489807,0.082610618,0.4072328209877014,0.22579655051231384,0.08480300009250641,0.21303454041481018
6.494140625,0.23347507,0.60411679,0.37528055906295776,0.5273135900497437,0.10340609401464462,0.5133863687515259
6.4990234375,0.21865373,0.44948686,0.25061100721359253,0.6219547986984253,-0.05538231134414673,0.626998245716095
6.50390625,0.12160624,-0.5800313,-0.3829788267612457,-0.47326603531837463,-0.6547093391418457,-0.43802300095558167
6.5087890625,0.131401,-0.4337675,-0.48298701643943787,-0.47958996891975403,-0.5044199824333191,-0.40784332156181335
6.513671875,0.16039525,-0.30957728,-0.4398346245288849,-0.38991931080818176,-0.23196639120578766,-0.4221625328063965
6.5185546875,0.059843977,-0.5402929,-0.2770255506038666,-0.4751473367214203,-0.06537177413702011,-0.508700430393219
6.5234375,-0.055037132,-0.32907819,-0.12675443291664124,-0.3568466603755951,-0.09606218338012695,-0.341219425201416
6.5283203125,-0.037186904,-0.19105752,-0.1396971046924591,-0.372347891330719,-0.14969144761562347,-0.28920644521713257
6.533203125,0.039315463,-0.80490425,-0.27387765049934387,-0.7925776243209839,-0.1962331086397171,-0.9095958471298218
6.5380859375,0.039934666,-1.0516039,-0.35613465309143066,-0.9054558873176575,-0.18528243899345398,-1.0014835596084595
6.54296875,0.020075724,-0.48317884,-0.2968239486217499,-0.5525641441345215,-0.2353392243385315,-0.5272872447967529
6.5478515625,-0.0016289816,-0.24892939,-0.15602245926856995,-0.26814004778862,-0.2801473140716553,-0.30575066804885864
6.552734375,-0.0543157,-0.22616482,-0.07263783365488052,-0.2477911412715912,-0.2607319951057434,-0.3064267039299011
6.5576171875,-0.11407055,-0.20855327,-0.06291088461875916,-0.08765129745006561,-0.2759355306625366,-0.12627144157886505
6.5625,-0.14484618,0.37540042,0.08670225739479065,0.40607962012290955,-0.18761837482452393,0.348367840051651
6.5673828125,-0.12329778,1.0223391,0.34143975377082825,0.7608099579811096,0.04936860874295235,0.7030142545700073
6.572265625,-0.1440971,0.60347025,0.5405770540237427,0.7468019127845764,0.3752000331878662,0.7743108868598938
6.5771484375,-0.12746385,0.73421605,0.6111451387405396,0.8418691158294678,0.6509519815444946,0.8518403172492981
6.58203125,-0.09546417,1.2652155,0.46475741267204285,0.8576458692550659,0.7829561233520508,1.0612609386444092
6.5869140625,-0.057626816,0.45251602,0.20469820499420166,0.6175066828727722,0.7315389513969421,0.42386800050735474
6.591796875,-0.065535125,-0.45624508,0.026011019945144653,-0.36719146370887756,0.587803840637207,-0.543677806854248
6.5966796875,-0.1248839,-0.74535218,0.02356029488146305,-0.7448365092277527,0.4562545716762543,-1.045972228050232
6.6015625,-0.14987208,-0.43464691,0.2633034288883209,-0.40944281220436096,0.3257686495780945,-0.7124474048614502
6.6064453125,-0.11171287,0.31704487,0.5516514182090759,0.35400763154029846,0.19451195001602173,0.24274855852127075
6.611328125,-0.14563734,1.1729373,0.7639400959014893,1.0586739778518677,0.07463826984167099,1.0457383394241333
6.6162109375,-0.18042124,1.6547742,0.8517518639564514,1.3120954036712646,-0.04515105113387108,1.6625763177871704
6.62109375,-0.15442521,1.3669439,0.6638728380203247,1.0960578918457031,-0.15412896871566772,1.3047617673873901
6.6259765625,-0.18249496,0.55568608,0.32556265592575073,0.6692227721214294,-0.25271615386009216,0.5270863771438599
6.630859375,-0.19267023,-0.42482202,-0.007880938239395618,-0.35767069458961487,-0.26472803950309753,-0.42513155937194824
6.6357421875,-0.15401408,-1.001656,-0.2959344983100891,-1.1123889684677124,-0.2301138937473297,-0.9580451846122742
6.640625,-0.046676038,-1.7416182,-0.46269258856773376,-1.5165321826934814,-0.1882227659225464,-1.4151889085769653
6.6455078125,0.10864458,-2.0040615,-0.5877641439437866,-1.6475937366485596,-0.2133628875017166,-1.5670762062072754
6.650390625,0.15462186,-0.73263288,-0.6285710334777832,-0.7102447152137756,-0.21786819398403168,-0.8367422223091125
6.6552734375,0.20470811,-0.28475752,-0.46897897124290466,-0.09522777795791626,-0.2142932415008545,-0.20167438685894012
6.66015625,0.21240378,-0.32064621,-0.2821916937828064,-0.16689322888851166,-0.21198119223117828,-0.15265615284442902
6.6650390625,0.054687579,0.47740512,-0.18927514553070068,0.21242401003837585,-0.10633556544780731,0.14124779403209686
6.669921875,0.074135629,0.47021994,-0.1987670361995697,0.3585253059864044,-0.0008382389787584543,0.23787879943847656
6.6748046875,0.32325311,-0.11397653,-0.29865995049476624,0.04387740045785904,0.11574548482894897,0.0749136433005333
6.6796875,0.59337052,0.071367679,-0.27567288279533386,0.05834386497735977,0.24005770683288574,0.08003272116184235
6.6845703125,0.89855637,0.37657475,-0.2161688208580017,0.17785502970218658,0.3083854615688324,0.20426616072654724
6.689453125,1.0765044,-0.0059909713,-0.2884671688079834,0.011164129711687565,0.2620721459388733,-0.17247173190116882
6.6943359375,0.92478258,-0.9887647,-0.35426345467567444,-1.0233615636825562,0.20526081323623657,-1.0037517547607422
6.69921875,0.70579566,-1.1956747,-0.40229159593582153,-1.0567713975906372,0.1930834800004959,-1.0160313844680786
6.7041015625,0.51483974,0.064152083,-0.29564058780670166,-0.1438911408185959,0.13553056120872498,-0.11066660284996033
6.708984375,0.36793165,0.70966117,0.05097334831953049,0.47159379720687866,-0.020927593111991882,0.292423278093338
6.7138671875,0.077285335,0.11729974,0.3442942798137665,0.24160262942314148,-0.19522395730018616,0.2449292540550232
6.71875,-0.33667969,0.1196631,0.4154120087623596,0.21679501235485077,-0.32063594460487366,0.21645836532115936
6.7236328125,-0.54109976,0.61375859,0.2714354991912842,0.4055553078651428,-0.31077972054481506,0.4170355796813965
6.728515625,-0.63563095,0.47911159,0.052512019872665405,0.362962931394577,-0.32218509912490845,0.548828125
6.7333984375,-0.6852986,0.27592688,-0.015421205200254917,0.18756113946437836,-0.3983035981655121,0.2685771882534027
6.73828125,-0.7812014,-0.33933404,-0.03825411945581436,-0.2592594027519226,-0.42868345975875854,-0.32663851976394653
6.7431640625,-0.92167703,-0.86690743,-0.17170102894306183,-0.8160245418548584,-0.4234984219074249,-0.8222384452819824
6.748046875,-1.0260152,-0.94739011,-0.3204920291900635,-0.9560084939002991,-0.32062965631484985,-0.9675725698471069
6.7529296875,-1.1017285,-0.90385704,-0.3472663462162018,-0.8589632511138916,-0.1525830626487732,-0.8166197538375854
6.7578125,-1.1716114,-0.34664864,-0.24237559735774994,-0.34614044427871704,-0.013427453115582466,-0.4273705780506134
6.7626953125,-1.2524929,0.18728432,-0.07752428948879242,0.14582513272762299,0.025625843554735184,0.09620685875415802
6.767578125,-1.350227,0.59287026,0.08093830943107605,0.5416457056999207,-0.06320212781429291,0.5151363611221313
6.7724609375,-1.4513946,0.80606258,0.11647890508174896,0.7173562049865723,-0.19787751138210297,0.5800198316574097
6.77734375,-1.5912824,0.57057019,-0.03743642196059227,0.631884753704071,-0.3023305833339691,0.32382306456565857
6.7822265625,-1.99746,0.4292774,-0.20110130310058594,0.5525179505348206,-0.2944556176662445,0.1350938379764557
6.787109375,-2.2354402,0.56484033,-0.09636223316192627,0.6300265192985535,0.07813723385334015,0.3795521557331085
6.7919921875,-1.2201512,0.99213844,0.4188308119773865,0.9769262075424194,0.7789707779884338,0.9427118897438049
6.796875,1.3976731,1.9061016,1.2449662685394287,1.405526876449585,1.4695665836334229,1.7266141176223755
6.8017578125,4.6178084,2.380578,1.8561381101608276,1.7663367986679077,1.8449290990829468,2.6745471954345703
6.806640625,6.6119755,2.4859163,1.7008754014968872,1.979554533958435,1.5142747163772583,2.6076459884643555
6.8115234375,5.9927434,1.337014,0.8267051577568054,1.271767497062683,0.7569905519485474,1.256353735923767
6.81640625,3.4498904,-0.85401309,-0.20658868551254272,-1.0647101402282715,0.012801802717149258,-0.8784831762313843
6.8212890625,0.79247749,-2.6012949,-0.677837073802948,-2.2242226600646973,-0.4032207429409027,-1.9431238174438477
6.826171875,-0.58041147,-2.674107,-0.5399072766304016,-2.260249137878418,-0.33717474341392517,-1.8180731534957886
6.8310546875,-0.74981808,-1.0205144,-0.361187219619751,-1.0076528787612915,-0.20580364763736725,-0.9684447050094604
6.8359375,-0.85268061,0.020199333,-0.2997594475746155,0.12205122411251068,-0.1714354008436203,-0.02435542456805706
6.8408203125,-0.92542755,0.081700075,-0.300422728061676,0.03290877491235733,-0.22510647773742676,-0.1448022872209549
6.845703125,-0.88848835,0.036597789,-0.3526535928249359,-0.024504246190190315,-0.39352038502693176,-0.06926590949296951
6.8505859375,-0.92501242,-0.14789462,-0.39643484354019165,-0.21979805827140808,-0.4603580832481384,-0.2323049157857895
6.85546875,-0.96172934,-0.65710663,-0.4661444127559662,-0.5981245636940002,-0.5180419087409973,-0.6371152997016907
6.8603515625,-0.94684107,-0.81346402,-0.45671528577804565,-0.7667400240898132,-0.5957283973693848,-0.8255713582038879
6.865234375,-0.89307514,-0.82313469,-0.35019680857658386,-0.8098728656768799,-0.6236924529075623,-0.811625599861145
6.8701171875,-0.85214524,-0.76430568,-0.3585553765296936,-0.7261454463005066,-0.6589727401733398,-0.7304825782775879
6.875,-0.68847263,-0.47489036,-0.4484691917896271,-0.6243726015090942,-0.5456265807151794,-0.6039800047874451
6.8798828125,-0.4797989,-0.59003132,-0.4251999258995056,-0.6853846311569214,-0.355199933052063,-0.7401848435401917
6.884765625,-0.45937001,-0.89089666,-0.27722519636154175,-0.8039907813072205,-0.1815711259841919,-0.8908851146697998
6.8896484375,-0.41470972,-0.46971638,-0.11632560938596725,-0.3668026924133301,-0.037828028202056885,-0.39982596039772034
6.89453125,-0.24029826,0.61255576,0.06339160352945328,0.3542911410331726,0.03937593847513199,0.26678067445755005
6.8994140625,-0.038772929,0.75264495,0.11598511785268784,0.43454036116600037,0.02016967348754406,0.6910128593444824
6.904296875,0.062002062,0.21067828,-0.08546546846628189,0.21384203433990479,-0.11454194039106369,-0.017305731773376465
6.9091796875,0.10509092,-0.82542637,-0.22143211960792542,-0.7106115221977234,-0.240470752120018,-0.7938548922538757
6.9140625,0.19023088,-0.68352787,-0.06680668890476227,-0.5542522072792053,-0.04851456731557846,-0.7235553860664368
6.9189453125,0.19666391,0.50289089,0.26525408029556274,0.3943753242492676,0.4016866683959961,0.1799222081899643
6.923828125,0.1489939,0.86231098,0.5591364502906799,0.6995827555656433,0.8823833465576172,0.7710224986076355
6.9287109375,0.16445784,0.81156166,0.6864696741104126,0.8497529625892639,1.1153775453567505,0.8955652117729187
6.93359375,0.21335292,0.93696973,0.6217285990715027,0.8194746375083923,0.992355227470398,0.8451651334762573
6.9384765625,0.23031371,0.58077071,0.44556304812431335,0.7077738046646118,0.6646095514297485,0.7158715724945068
6.943359375,0.15237542,0.66090052,0.30832457542419434,0.5353367924690247,0.3337633013725281,0.5586429834365845
6.9482421875,0.18357888,0.29092861,0.1960945427417755,0.26279276609420776,0.157669335603714,0.26707398891448975
6.953125,0.29207882,-0.27399222,0.12834599614143372,0.03429916128516197,0.05679396539926529,0.08920814841985703
6.9580078125,0.15806448,0.51410804,0.16195990145206451,0.2621311843395233,-0.12678653001785278,0.27849718928337097
6.962890625,-0.0052788558,0.53498973,0.1614876687526703,0.387890487909317,-0.29124072194099426,0.3282610774040222
6.9677734375,-0.012680593,-0.16367876,0.11679993569850922,-0.13616493344306946,-0.2933442294597626,-0.06119794026017189
6.97265625,-0.00035715728,-0.41187028,0.08837707340717316,-0.2684352993965149,-0.20177216827869415,-0.17558102309703827
6.9775390625,-0.099474327,0.12705155,0.06582608819007874,0.011213506571948528,-0.12162437289953232,0.08541733026504517
6.982421875,-0.23496701,0.4604848,0.09428226202726364,0.2609696388244629,-0.1666772961616516,0.308969646692276
6.9873046875,-0.32388489,0.17046759,0.14457343518733978,0.2206796258687973,-0.3567602336406708,0.2531757056713104
6.9921875,-0.38386557,0.14683555,0.05340150371193886,0.14924778044223785,-0.4070392847061157,0.19709116220474243
6.9970703125,-0.38943127,0.23646641,-0.09747685492038727,0.19970960915088654,-0.3957737982273102,0.2255336344242096
7.001953125,-0.38628894,-0.1043737,0.17805726826190948,-0.2381635308265686,0.7209033966064453,-0.30917420983314514
7.0068359375,-0.43190497,-0.3809638,0.198647141456604,-0.19720174372196198,0.7672756314277649,-0.24722689390182495
7.01171875,-0.42655326,0.36291713,0.3215557932853699,0.41453441977500916,0.698323667049408,0.34370753169059753
7.0166015625,-0.21648439,1.1134396,0.34749549627304077,0.8850359916687012,0.4788289964199066,1.2001216411590576
7.021484375,-0.0063512293,1.0820323,0.1792444884777069,0.8172630071640015,0.17908835411071777,1.5077377557754517
7.0263671875,0.027529996,0.10773901,-0.1574808955192566,0.3456512987613678,-0.19417139887809753,0.17158670723438263
7.03125,0.0045501435,-0.8092148,-0.5632221698760986,-0.6804617643356323,-0.46889233589172363,-0.748237669467926
7.0361328125,0.01469421,-0.91154298,-0.8401246070861816,-1.0226892232894897,-0.6200734376907349,-0.9880109429359436
7.041015625,0.14206575,-1.5079924,-0.8775902390480042,-1.4281436204910278,-0.7293586134910583,-1.1282821893692017
7.0458984375,0.31990987,-2.0440022,-0.8282017111778259,-1.6268763542175293,-0.799781322479248,-1.5221878290176392
7.05078125,0.42642367,-1.6398168,-0.8334699869155884,-1.6194870471954346,-0.7765436172485352,-1.7974309921264648
7.0556640625,0.52257749,-1.3184666,-0.7830516695976257,-1.4050962924957275,-0.642857015132904,-1.4263601303100586
7.060546875,0.58302031,-0.65523192,-0.5621294379234314,-0.5870384573936462,-0.5036102533340454,-0.48672595620155334
7.0654296875,0.59079388,0.48100705,-0.24092493951320648,0.3201116919517517,-0.43353506922721863,0.28822019696235657
7.0703125,0.58626386,0.57978272,-0.121342733502388,0.3959321975708008,-0.3568364679813385,0.5666336417198181
7.0751953125,0.64703321,-0.04568966,-0.2739851474761963,-0.06508847326040268,-0.33608800172805786,-0.1607438176870346
7.080078125,0.70085899,-0.5082766,-0.4323907792568207,-0.4871957302093506,-0.2897918224334717,-0.6816475987434387
7.0849609375,0.67944017,-0.37061853,-0.18905097246170044,-0.28517159819602966,-0.0817832499742508,-0.43493351340293884
7.08984375,0.62779183,0.64517746,0.4329850673675537,0.7137763500213623,0.1813310831785202,0.49164754152297974
7.0947265625,0.47643307,1.4724354,0.9316903948783875,1.1851160526275635,0.49237707257270813,1.2672035694122314
7.099609375,0.19559982,1.320076,1.0413330793380737,1.1782692670822144,0.7282880544662476,1.2295352220535278
7.1044921875,-0.01665555,0.80490648,0.7676149606704712,0.7540220618247986,0.7232736349105835,0.8769150376319885
7.109375,-0.15227498,0.2309342,0.39789536595344543,0.3808039426803589,0.5545112490653992,0.3252395987510681
7.1142578125,-0.37582041,0.013388518,0.3609708547592163,0.2058740109205246,0.37511736154556274,0.13195671141147614
7.119140625,-0.54546451,0.60669973,0.4752282202243805,0.5746210217475891,0.30572229623794556,0.5389941334724426
7.1240234375,-0.5937832,0.9320008,0.5898407697677612,0.784345269203186,0.3533576726913452,0.8042685389518738
7.12890625,-0.67040667,0.53924525,0.6625743508338928,0.6354729533195496,0.35574719309806824,0.6511136293411255
7.1337890625,-0.71477554,0.39141662,0.5706954002380371,0.4688492715358734,0.3519808053970337,0.461683988571167
7.138671875,-0.70125983,0.41568502,0.5218744277954102,0.36905115842819214,0.22637967765331268,0.36164435744285583
7.1435546875,-0.67714442,0.22928616,0.430826336145401,0.2689794600009918,0.06855262070894241,0.2711564600467682
7.1484375,-0.6053801,0.31440839,0.24365079402923584,0.2421465963125229,-0.01033863890916109,0.2778235077857971
7.1533203125,-0.50526616,0.28078461,0.083839051425457,0.14754216372966766,-0.009608399122953415,0.15424515306949615
7.158203125,-0.3719331,-0.24484163,-0.10868775099515915,-0.1976185292005539,-0.03474040329456329,-0.18979400396347046
7.1630859375,-0.28699167,-0.38332786,-0.19827629625797272,-0.26938799023628235,-0.14190855622291565,-0.275162011384964
7.16796875,-0.29365691,0.19477357,-0.214799702167511,-0.02171151526272297,-0.2247580885887146,-0.03817429393529892
7.1728515625,-0.11708114,0.065854482,-0.3630504310131073,-0.028892943635582924,-0.2122926563024521,-0.060617171227931976
7.177734375,0.10196582,-0.7763607,-0.5301719903945923,-0.6613999009132385,-0.13701064884662628,-0.7801459431648254
7.1826171875,0.13296406,-0.97852728,-0.6430736184120178,-0.8811545372009277,-0.0838051587343216,-1.034865140914917
7.1875,0.12821884,-0.93026485,-0.6684117317199707,-0.8882319927215576,-0.2178141325712204,-0.8340731263160706
7.1923828125,0.17411104,-0.7183503,-0.6347353458404541,-0.7736064195632935,-0.454329252243042,-0.7371161580085754
7.197265625,0.19072151,-0.69609848,-0.6340773105621338,-0.7312536835670471,-0.5630419850349426,-0.6946560740470886
7.2021484375,0.18548811,-0.63822963,-0.6545447707176208,-0.7486716508865356,-0.576608419418335,-0.692103922367096
7.20703125,0.23584181,-0.86090287,-0.6874344348907471,-0.9477287530899048,-0.44662654399871826,-0.9260743260383606
7.2119140625,0.29968309,-1.1639866,-0.6551653742790222,-1.0707018375396729,-0.10875168442726135,-1.0151774883270264
7.216796875,0.32963274,-0.48157367,-0.4577433168888092,-0.49836885929107666,0.1765187382698059,-0.44996288418769836
7.2216796875,0.27839948,0.4638365,-0.2268347293138504,0.26444604992866516,0.2695680260658264,0.14472472667694092
7.2265625,0.23927494,0.44293141,-0.005419483408331871,0.31669673323631287,0.2549697756767273,0.29140812158584595
7.2314453125,0.20882237,-0.16406298,0.11038676649332047,-0.09553232043981552,0.08378303050994873,-0.08161656558513641
7.236328125,0.1917087,-0.21804097,0.020251218229532242,-0.17873980104923248,-0.12147687375545502,-0.29294487833976746
7.2412109375,0.22676294,0.044348608,-0.02609868533909321,-0.057236697524785995,-0.1672508716583252,-0.2902604341506958
7.24609375,0.11538469,0.069876411,0.13604162633419037,0.10904629528522491,0.005949136335402727,0.04731682315468788
7.2509765625,0.0074521972,0.55912913,0.5429918169975281,0.7154059410095215,0.2668631970882416,0.6430836915969849
7.255859375,0.17511147,1.5358436,0.9794641733169556,1.2199935913085938,0.3770478367805481,1.2601118087768555
7.2607421875,0.17409269,1.7399868,1.084584355354309,1.354766845703125,0.2579132914543152,1.4434016942977905
7.265625,0.053715701,0.85452443,0.8569443225860596,0.9696386456489563,0.1203104555606842,0.965667188167572
7.2705078125,0.049225601,0.48758594,0.46048152446746826,0.5530002117156982,0.049827106297016144,0.5758700966835022
7.275390625,0.025934148,0.40997142,0.11034402996301651,0.2808995246887207,0.017475897446274757,0.24005697667598724
7.2802734375,-0.0059462121,-0.28078162,-0.058643534779548645,-0.16403363645076752,-0.01640443503856659,-0.1135559231042862
7.28515625,0.033079421,-0.26390293,-0.09692434221506119,-0.25808191299438477,-0.07316088676452637,-0.26816391944885254
7.2900390625,0.019591398,-0.17254604,-0.08198282122612,-0.2458961308002472,-0.08363277465105057,-0.2908640205860138
7.294921875,-0.07500885,-0.42620827,-0.13795922696590424,-0.40085360407829285,0.012255121022462845,-0.4133816361427307
7.2998046875,-0.086635266,-0.52336801,-0.16603456437587738,-0.4998481571674347,0.015491411089897156,-0.6121842861175537
7.3046875,-0.068640771,-0.51711835,-0.10869733989238739,-0.4334937036037445,-0.06938022375106812,-0.5827054381370544
7.3095703125,-0.10653817,-0.10011545,-0.09305722266435623,-0.1049867644906044,-0.11806149035692215,-0.2026394158601761
7.314453125,-0.11553754,0.39774535,-0.022335387766361237,0.4418899118900299,0.03568137809634209,0.5023636817932129
7.3193359375,-0.11692084,1.0446411,0.09496844559907913,0.7071531414985657,0.22553148865699768,1.1968508958816528
7.32421875,-0.15354709,0.69670569,0.03207030147314072,0.6733008027076721,0.2596418261528015,0.7599970698356628
7.3291015625,-0.17822897,-0.41758434,-0.10267899930477142,-0.2615002691745758,0.2870146632194519,-0.5519853234291077
7.333984375,-0.14844467,-1.0010351,-0.09491260349750519,-1.1414755582809448,0.22649213671684265,-1.2246893644332886
7.3388671875,-0.23461732,-0.76006662,0.04124047979712486,-0.8368381261825562,0.07958303391933441,-0.8586519956588745
7.34375,-0.27429669,0.43073087,0.17752084136009216,0.5865979790687561,0.09098614752292633,0.29764825105667114
7.3486328125,-0.097820936,1.3701271,0.2676253616809845,1.1287986040115356,0.23154330253601074,1.476794958114624
7.353515625,0.0073435153,1.3451119,0.2880795896053314,1.0579596757888794,0.435128778219223,1.6746731996536255
7.3583984375,0.041010651,0.31863653,0.21655625104904175,0.5344329476356506,0.5397847294807434,0.3726111948490143
7.36328125,0.0011758988,-0.43430371,0.07527653127908707,-0.2931552827358246,0.4233468174934387,-0.31318843364715576
7.3681640625,-0.12436456,-0.17076478,-0.030989404767751694,-0.2805658280849457,0.16484308242797852,-0.20257453620433807
7.373046875,-0.11082536,-0.41489925,-0.14139516651630402,-0.5384899973869324,-0.1897585093975067,-0.42989638447761536
7.3779296875,-0.090174147,-1.3741782,-0.3536730706691742,-1.2925212383270264,-0.4964727759361267,-1.2331074476242065
7.3828125,-0.16311495,-1.5373042,-0.5235961079597473,-1.5057159662246704,-0.6147447228431702,-1.4917306900024414
7.3876953125,-0.17680233,-0.93296399,-0.4988865256309509,-1.1258116960525513,-0.5810824036598206,-1.0212589502334595
7.392578125,-0.12413771,0.10658671,-0.20843172073364258,0.21843701601028442,-0.6127679944038391,-0.06377866864204407
7.3974609375,-0.023264298,1.0280009,0.16149435937404633,0.8722111582756042,-0.6583665013313293,1.1534150838851929
7.40234375,0.12726892,1.0243425,0.32655951380729675,0.7353063225746155,-0.680321455001831,1.5597925186157227
7.4072265625,0.15851024,0.19725149,-0.001717223203741014,0.41779613494873047,-0.6677573919296265,0.37381091713905334
7.412109375,0.14975202,-0.72831543,-0.590831458568573,-0.7198008894920349,-0.6634197235107422,-0.7174415588378906
7.4169921875,0.20168861,-1.5612613,-0.8183338046073914,-1.3596550226211548,-0.6534070372581482,-1.1539011001586914
7.421875,0.18178985,-1.3605537,-0.7339752912521362,-1.10226571559906,-0.6002751588821411,-1.0076199769973755
7.4267578125,0.1123453,-0.79082204,-0.5252838730812073,-0.9827784895896912,-0.48146936297416687,-0.8612803220748901
7.431640625,0.15287019,-1.1622877,-0.3243752121925354,-1.1613898277282715,-0.43920454382896423,-1.0973056554794312
7.4365234375,0.36570253,-0.98700847,-0.34137794375419617,-0.8589581847190857,-0.4577274024486542,-0.8996031284332275
7.44140625,0.67065547,0.24406893,-0.3485197126865387,-0.014224294573068619,-0.2962789833545685,-0.5896933674812317
7.4462890625,0.93946706,0.11291468,-0.21266546845436096,-0.14687161147594452,0.3105374574661255,-0.5445650815963745
7.451171875,0.89573637,0.26810474,0.22009259462356567,0.4935166537761688,1.3868718147277832,0.3608437776565552
7.4560546875,0.75076457,1.8732159,1.1873149871826172,1.5452378988265991,2.505481719970703,1.4457213878631592
7.4609375,0.63159936,2.6482524,2.133298397064209,1.8131190538406372,2.983182191848755,2.3847179412841797
7.4658203125,0.46718827,2.2631781,2.3532822132110596,2.1153299808502197,2.5264673233032227,2.527836561203003
7.470703125,0.21035206,1.8895851,1.7175577878952026,1.5521905422210693,1.441697359085083,1.7917354106903076
7.4755859375,-0.10590558,0.90969343,0.651220440864563,0.9049972295761108,0.3216764032840729,0.7583085298538208
7.48046875,-0.43776137,-0.4131643,-0.14514735341072083,-0.43022388219833374,-0.23956836760044098,-0.5843684077262878
7.4853515625,-0.65616866,-1.1127547,-0.42480871081352234,-1.1611160039901733,-0.3623933792114258,-1.0902066230773926
7.490234375,-0.67990553,-1.0574271,-0.4812490940093994,-1.0344141721725464,-0.46366190910339355,-0.9927428960800171
7.4951171875,-0.70735016,-0.47954639,-0.5092107653617859,-0.5626007914543152,-0.5530456304550171,-0.508699357509613
7.5,-0.80573737,0.048063843,-0.2657061517238617,0.1232641339302063,0.2805868983268738,0.14436966180801392
7.5048828125,-0.93487166,0.034877163,-0.09200713783502579,-0.05876016989350319,0.07596305757761002,0.023779822513461113
7.509765625,-1.0369436,-0.1653518,-0.10976690798997879,-0.13627298176288605,-0.15980572998523712,-0.03914570063352585
7.5146484375,-1.1171233,-0.14513243,-0.23345384001731873,-0.2739242911338806,-0.14212775230407715,-0.21574704349040985
7.51953125,-1.2248245,-0.81391791,-0.36575427651405334,-0.7452201247215271,-0.025121869519352913,-0.7895694375038147
7.5244140625,-1.2638808,-0.97283407,-0.45679977536201477,-0.8747988343238831,0.06713958084583282,-0.9799444079399109
7.529296875,-1.3115106,-0.69274276,-0.5047398805618286,-0.7461798191070557,0.10378815233707428,-0.7412574887275696
7.5341796875,-1.4072529,-0.45126769,-0.3435705900192261,-0.422761470079422,0.07700634747743607,-0.5602887868881226
7.5390625,-1.6831917,-0.087925775,-0.1406853348016739,-0.10666271299123764,0.007189407479017973,-0.2529059648513794
7.5439453125,-2.1282157,0.31766246,-0.060103949159383774,0.4163547158241272,-0.059322506189346313,0.346731573343277
7.548828125,-1.9131072,1.0786397,-0.035323530435562134,0.9050912857055664,-0.15751728415489197,0.7518393993377686
7.5537109375,-0.12089642,1.243604,0.007539063226431608,1.0358282327651978,-0.29308798909187317,1.0236849784851074
7.55859375,2.9881331,0.82552098,0.3204346001148224,1.0533349514007568,-0.33873462677001953,1.072482705116272
7.5634765625,6.0110603,1.3211984,0.6733270883560181,1.113005518913269,-0.2953736186027527,1.0909420251846313
7.568359375,6.824036,1.8067682,0.4551273584365845,1.3324605226516724,-0.24423003196716309,1.0972000360488892
7.5732421875,4.7810649,0.25533818,-0.44744130969047546,0.19906671345233917,-0.3005453646183014,-0.1911494880914688
7.578125,1.7105747,-2.9058605,-1.5454018115997314,-2.0467026233673096,-0.49252617359161377,-1.5721077919006348
7.5830078125,-0.48761263,-4.2920641,-1.9759695529937744,-2.382685661315918,-0.6730147004127502,-1.7823303937911987
7.587890625,-0.89448801,-2.8712459,-1.5981242656707764,-2.051086902618408,-0.6780458092689514,-1.5692437887191772
7.5927734375,-0.72040841,-0.85077165,-0.8527082800865173,-1.04925537109375,-0.6556316614151001,-0.908500611782074
7.59765625,-0.8639777,0.35686848,0.04105303809046745,0.7066988348960876,-0.5956659913063049,-0.03197710961103439
7.6025390625,-0.92032475,1.328752,1.0427229404449463,1.1665456295013428,-0.36417487263679504,0.914478063583374
7.607421875,-1.0340763,1.7317485,1.7125836610794067,1.2741127014160156,0.14539724588394165,1.4322941303253174
7.6123046875,-1.0404878,1.4729363,1.8359767198562622,1.4380338191986084,1.0065572261810303,1.5732656717300415
7.6171875,-0.8469092,2.0997674,1.666213035583496,1.5615577697753906,1.7818162441253662,1.7405545711517334
7.6220703125,-0.76448884,2.0854805,1.3003380298614502,1.5735703706741333,1.9070310592651367,1.6035964488983154
7.626953125,-0.74355983,0.72295935,0.7594206929206848,0.9948624968528748,1.3997108936309814,0.8531245589256287
7.6318359375,-0.67651824,0.31091357,0.20559252798557281,0.2513081431388855,0.5898951888084412,0.36600810289382935
7.63671875,-0.62168157,0.046911385,-0.07117621600627899,0.005457866936922073,-0.029424108564853668,-0.002900630934163928
7.6416015625,-0.49585753,-0.29570807,-0.08837012946605682,-0.18930953741073608,-0.2147229015827179,-0.13187138736248016
7.646484375,-0.2384275,0.0046780315,-0.16777969896793365,-0.05180305242538452,-0.24935120344161987,-0.1752334088087082
7.6513671875,-0.093134177,0.3317097,-0.32459765672683716,0.10749240964651108,-0.30170491337776184,-0.06718307733535767
7.65625,-0.070090281,-0.047097488,-0.38448184728622437,-0.08137243986129761,-0.32309043407440186,-0.34236639738082886
7.6611328125,-0.083667339,-0.79149451,-0.43278107047080994,-0.8583198189735413,-0.3918732702732086,-0.8152486085891724
7.666015625,-0.11366327,-1.2136064,-0.6533498167991638,-1.2134649753570557,-0.3936387598514557,-1.1341373920440674
7.6708984375,-0.10876045,-1.9161333,-0.8848845958709717,-1.5790446996688843,-0.35401278734207153,-1.5073761940002441
7.67578125,-0.0071455658,-1.9551262,-0.9099946618080139,-1.61199951171875,-0.3985644280910492,-1.66206955909729
7.6806640625,0.22979318,-0.96140665,-0.7449482083320618,-0.8488362431526184,-0.3961096405982971,-1.0735464096069336
7.685546875,0.39538277,-0.62258174,-0.5944726467132568,-0.42813006043434143,-0.3900340795516968,-0.641130805015564
7.6904296875,0.33460933,-0.78491011,-0.4910859763622284,-0.7110351920127869,-0.38217300176620483,-0.8318885564804077
7.6953125,0.1800101,-0.40170345,-0.31632936000823975,-0.41660916805267334,-0.29858043789863586,-0.5776751041412354
7.7001953125,0.11989776,0.011292785,-0.06444477289915085,0.12217719107866287,-0.1551681011915207,-0.01909819431602955
7.705078125,0.22661872,0.6952733,0.3251764178276062,0.7390961050987244,0.02303430624306202,0.7395203709602356
7.7099609375,0.18569753,1.3908094,0.5479592680931091,0.9905414581298828,0.10981784760951996,1.1003926992416382
7.71484375,0.094567692,0.81475908,0.3795049488544464,0.8471657037734985,0.09156575053930283,0.8369874954223633
7.7197265625,0.077577529,-0.15316512,0.0854971781373024,0.10488931089639664,0.02279011346399784,-0.155717670917511
7.724609375,0.02232689,-0.18055458,0.09823694825172424,-0.05665517598390579,-0.07619928568601608,-0.5493686199188232
7.7294921875,-0.028989434,0.46000605,0.5648143887519836,0.4906196892261505,0.030487768352031708,0.17163921892642975
7.734375,-0.11659797,1.1943119,1.126076579093933,0.9749761819839478,0.35051581263542175,0.8874901533126831
7.7392578125,-0.17776188,1.5666696,1.4385565519332886,1.307765007019043,0.6674699187278748,1.5748467445373535
7.744140625,-0.24455231,1.9187747,1.2369269132614136,1.3951994180679321,0.8533811569213867,2.1063575744628906
7.7490234375,-0.3049058,1.4449328,0.6289522051811218,1.3758726119995117,0.743557333946228,1.4018213748931885
7.75390625,-0.27739029,-0.44049847,0.1727875918149948,-0.11629357188940048,0.3856582045555115,-0.3396416902542114
7.7587890625,-0.25915132,-0.91520106,-0.019220350310206413,-0.8825666308403015,0.09339246898889542,-0.7875641584396362
7.763671875,-0.31801173,-0.36872543,-0.1586172729730606,-0.5256327986717224,-0.07594773173332214,-0.49532294273376465
7.7685546875,-0.38845487,-0.64792494,-0.3543247580528259,-0.7357319593429565,-0.08146219700574875,-0.6254836916923523
7.7734375,-0.26019919,-1.2220173,-0.587033212184906,-1.1193609237670898,-0.10248514264822006,-1.1522423028945923
7.7783203125,-0.12868449,-0.96096505,-0.7199245691299438,-0.9015639424324036,-0.19823305308818817,-0.8797629475593567
7.783203125,-0.20402169,-0.22810648,-0.6837291121482849,-0.30869102478027344,-0.24954059720039368,-0.33745238184928894
7.7880859375,-0.14847318,-0.048776687,-0.5735581517219543,-0.06312058866024017,-0.2792961299419403,-0.16969820857048035
7.79296875,0.11152371,-0.2152085,-0.42935243248939514,-0.15157723426818848,-0.3437551259994507,-0.2774648666381836
7.7978515625,0.23820661,-0.0081432376,-0.4600311815738678,-0.08440311253070831,-0.3810543119907379,-0.16033987700939178
7.802734375,0.25184367,-0.05609272,-0.6123999953269958,-0.13869166374206543,-0.4076615273952484,-0.15967817604541779
7.8076171875,0.32761006,-1.0160667,-0.6599522233009338,-1.0073481798171997,-0.44907739758491516,-1.144569754600525
7.8125,0.42723212,-1.4057105,-0.621428906917572,-1.2095015048980713,-0.42932072281837463,-1.3415088653564453
7.8173828125,0.42802752,-0.41609416,-0.4865623414516449,-0.5502493977546692,-0.31417715549468994,-0.5108565092086792
7.822265625,0.48308217,0.039278819,-0.2928076386451721,0.0650998130440712,-0.14427989721298218,-0.07825401425361633
7.8271484375,0.58663349,0.023063272,-0.1387445032596588,0.07453251630067825,0.022100452333688736,0.05926702544093132
7.83203125,0.61531955,0.32117844,-0.05506839603185654,0.1414351612329483,0.15911372005939484,0.1394953429698944
7.8369140625,0.71652022,0.12210723,-0.019589124247431755,0.010500553995370865,0.1860084980726242,-0.023433584719896317
7.841796875,0.77846436,-0.52455437,-0.07925011962652206,-0.39765995740890503,0.07051969319581985,-0.45930954813957214
7.8466796875,0.63163244,-0.45361483,-0.0799386128783226,-0.404189795255661,-0.051365796476602554,-0.6419854164123535
7.8515625,0.43554949,-0.099898868,0.061051562428474426,0.042806558310985565,-0.10305855423212051,-0.14998939633369446
7.8564453125,0.28266841,0.71554744,0.3384985327720642,0.5684570074081421,-0.1441902071237564,0.3815400004386902
7.861328125,0.15219368,1.0698934,0.7074580192565918,0.9165961146354675,-0.1269950270652771,0.700188159942627
7.8662109375,-0.025279898,1.0804054,1.0530977249145508,1.1046490669250488,0.0818590298295021,1.0333510637283325
7.87109375,-0.28448428,1.6425247,1.417117953300476,1.272007703781128,0.4330662190914154,1.3968244791030884
7.8759765625,-0.47700952,2.0619045,1.5818532705307007,1.451597809791565,0.7358611822128296,1.6767305135726929
7.880859375,-0.52293798,1.9097584,1.3554283380508423,1.5606791973114014,0.8594545722007751,1.8301293849945068
7.8857421875,-0.62056784,1.7384595,1.0398077964782715,1.3569839000701904,0.6521954536437988,1.5852707624435425
7.890625,-0.74452107,1.1760851,0.6165378093719482,1.0796912908554077,0.3106286823749542,1.126825213432312
7.8955078125,-0.75482337,-0.1511372,0.015964647755026817,-0.06154242902994156,0.04552450776100159,-0.2811674475669861
7.900390625,-0.71562366,-1.2316176,-0.43710941076278687,-1.2466410398483276,-0.08553125709295273,-1.0523736476898193
7.9052734375,-0.70412461,-1.3837816,-0.6786028742790222,-1.173041582107544,-0.13596223294734955,-1.0546388626098633
7.91015625,-0.55195394,-0.95813395,-0.7259204387664795,-0.9282951354980469,-0.12529256939888,-0.7979966998100281
7.9150390625,-0.39055912,-0.79290838,-0.7173068523406982,-0.8255553841590881,-0.03845337778329849,-0.8115394115447998
7.919921875,-0.30172441,-0.93618146,-0.7874008417129517,-0.9610615372657776,0.01188776083290577,-0.8524336218833923
7.9248046875,-0.21200089,-0.86218961,-0.8226045966148376,-1.0336987972259521,-0.027351196855306625,-1.0100778341293335
7.9296875,-0.09738539,-1.4157936,-0.799293577671051,-1.376814842224121,-0.2055807262659073,-1.4521267414093018
7.9345703125,0.034828107,-1.545656,-0.7081118822097778,-1.3439152240753174,-0.3243674337863922,-1.4365466833114624
7.939453125,0.14604836,-0.5283836,-0.6125108599662781,-0.5825601816177368,-0.33466437458992004,-0.6101602911949158
7.9443359375,0.17644676,0.067028017,-0.4817972481250763,0.0786752998828888,-0.3164779245853424,-0.018556810915470123
7.94921875,0.12417849,0.076613336,-0.21132095158100128,0.15907256305217743,-0.361614853143692,0.13680090010166168
7.9541015625,0.20022331,0.4931121,0.15502825379371643,0.519974946975708,-0.4083574414253235,0.42854633927345276
7.958984375,0.28603659,0.91377627,0.4476945698261261,0.8449680805206299,-0.2617672383785248,0.9360602498054504
7.9638671875,0.29145239,1.0171148,0.48673754930496216,0.895953357219696,0.01113910786807537,1.0478243827819824
7.96875,0.29638863,0.75280162,0.28683772683143616,0.6119312047958374,0.31893253326416016,0.7309340238571167
7.9736328125,0.21713734,0.17554962,0.022133274003863335,0.24811005592346191,0.5154212117195129,0.2510416507720947
7.978515625,0.17533076,-0.39504255,-0.14425404369831085,-0.3569205701351166,0.4354952871799469,-0.32693150639533997
7.9833984375,0.17489304,-0.90021088,-0.264656126499176,-0.8621271252632141,0.2427232712507248,-0.718137264251709
7.98828125,0.17069625,-1.1504747,-0.3843913972377777,-1.0458298921585083,0.0030578349251300097,-0.8950160145759583
7.9931640625,0.14068924,-0.85491364,-0.4079940617084503,-0.9303962588310242,-0.08344434201717377,-0.8124376535415649
7.998046875,0.0984318,-0.52753463,-0.2346705198287964,-0.692832350730896,0.04953445866703987,-0.7943661212921143
8.0029296875,0.1252618,-0.74197235,-0.16976676881313324,-0.8596042990684509,-0.07556408643722534,-0.8305802941322327
8.0078125,0.16493148,-0.73117419,-0.08957330137491226,-0.5765783786773682,-0.10566704720258713,-0.5714642405509949
8.0126953125,0.21928011,0.22301257,0.04549623653292656,0.1227390319108963,-0.02344907633960247,0.07966070622205734
8.017578125,0.19248965,0.82507012,0.1902800351381302,0.6148735284805298,0.2092447727918625,0.5095620155334473
8.0224609375,0.046160018,0.620007,0.30509525537490845,0.7249457836151123,0.5110280513763428,0.6754295825958252
8.02734375,0.035544869,0.90862111,0.42176681756973267,0.9682134985923767,0.7087982296943665,0.9727113246917725
8.0322265625,0.10882833,1.6077445,0.48250579833984375,1.2066128253936768,0.6568023562431335,1.2911913394927979
8.037109375,0.064701391,1.2676582,0.40945306420326233,1.0880578756332397,0.4897204041481018,0.9698610305786133
8.0419921875,-0.0037070846,0.10076578,0.27410927414894104,0.5104350447654724,0.43317079544067383,0.3436746597290039
8.046875,-0.014616547,0.00033432239,0.09620318561792374,0.02957163378596306,0.4333111643791199,0.1208253726363182
8.0517578125,-0.089288416,0.15389636,-0.09486470371484756,-0.029971279203891754,0.38257160782814026,0.03439074754714966
8.056640625,-0.14486794,-0.65485481,-0.15397484600543976,-0.559930145740509,0.2769278585910797,-0.5400863289833069
8.0615234375,-0.12065257,-0.82522751,-0.09947695583105087,-0.6599520444869995,0.08489280194044113,-0.6091558933258057
8.06640625,-0.0308234,0.018230515,-0.020204834640026093,-0.13661357760429382,-0.0001608329766895622,-0.12701977789402008
8.0712890625,-0.058609865,0.29454464,0.05129282549023628,0.13791561126708984,-0.0789993554353714,0.17038001120090485
8.076171875,-0.18863508,0.16647136,0.06793402880430222,0.2533024847507477,-0.15317268669605255,0.2920352816581726
8.0810546875,-0.17258979,0.44199708,0.08906465768814087,0.31771039962768555,-0.1989954710006714,0.4046386778354645
8.0859375,-0.056266919,0.37264762,0.06048506498336792,0.2008577287197113,-0.27517086267471313,0.20846593379974365
8.0908203125,-0.086233475,-0.49841516,-0.07368737459182739,-0.31245604157447815,-0.37994685769081116,-0.29411810636520386
8.095703125,-0.1646274,-0.30886306,-0.15199603140354156,-0.14884817600250244,-0.4210554361343384,-0.15764063596725464
8.1005859375,-0.14612171,0.72237867,-0.09702000021934509,0.3672090172767639,-0.3767026662826538,0.42022886872291565
8.10546875,-0.15415141,0.57591206,-0.06905073672533035,0.3679443895816803,-0.33017590641975403,0.3625037372112274
8.1103515625,-0.22430559,-0.37518879,-0.11926604807376862,-0.24064727127552032,-0.2836516201496124,-0.26484957337379456
8.115234375,-0.19614199,-0.51559162,-0.18358267843723297,-0.469448447227478,-0.25744009017944336,-0.42721056938171387
8.1201171875,-0.12882794,-0.1671316,-0.19949141144752502,-0.3071991801261902,-0.25261273980140686,-0.370406836271286
8.125,-0.099471679,-0.62778759,-0.18867939710617065,-0.5780789852142334,-0.18197345733642578,-0.5291382074356079
8.1298828125,-0.075334799,-0.66992589,-0.23745974898338318,-0.5243321061134338,-0.15713249146938324,-0.4179907441139221
8.134765625,-0.13830773,0.055289392,-0.2675706148147583,-0.21495579183101654,-0.15763816237449646,-0.268137127161026
8.1396484375,-0.12805792,-0.48270807,-0.15953850746154785,-0.3788456320762634,-0.006844060495495796,-0.35507431626319885
8.14453125,-0.0062618568,-0.41147048,-0.034055642783641815,-0.1924203634262085,0.26230183243751526,-0.14442051947116852
8.1494140625,-0.005501035,0.69198227,0.0336608961224556,0.346468061208725,0.5141375064849854,0.2735956013202667
8.154296875,0.049858672,0.64667084,0.10733247548341751,0.4321087598800659,0.6455873847007751,0.39276692271232605
8.1591796875,0.23668328,-0.20322899,0.20895342528820038,-0.06289155036211014,0.5337490439414978,-0.0049874670803546906
8.1640625,0.22058198,-0.20383957,0.24603386223316193,-0.06899234652519226,0.2386268675327301,-0.014301391318440437
8.1689453125,0.1250074,0.46588005,0.1780095249414444,0.192148819565773,0.027527611702680588,0.2547571361064911
8.173828125,0.11113526,0.32527406,0.11474806070327759,0.231069877743721,-0.0484907440841198,0.21908465027809143
8.1787109375,0.1878888,-0.23752727,0.0852552279829979,-0.13010261952877045,-0.027483245357871056,-0.07806102931499481
8.18359375,0.37924665,-0.10545634,0.14972999691963196,-0.04939521104097366,0.048930324614048004,0.0007761328015476465
8.1884765625,0.51734694,0.46244426,0.2828312814235687,0.3372240662574768,0.08523573726415634,0.3786291182041168
8.193359375,0.71718762,0.67171389,0.3396874666213989,0.45154091715812683,0.1525096595287323,0.5664785504341125
8.1982421875,0.92293768,0.36566193,0.33661845326423645,0.3083920478820801,0.1899167001247406,0.44488459825515747
8.203125,0.82622827,0.057218292,0.31594377756118774,0.05335338041186333,0.10129345953464508,0.13752420246601105
8.2080078125,0.65979151,-0.20185985,0.15022064745426178,-0.24486470222473145,-0.009685893543064594,-0.19315104186534882
8.212890625,0.4677624,-0.61351191,-0.15319713950157166,-0.609234094619751,-0.08740140497684479,-0.5946182012557983
8.2177734375,0.23882866,-0.87434646,-0.40312525629997253,-0.8890097141265869,-0.09658593684434891,-0.9611238241195679
8.22265625,-0.04073739,-1.0034799,-0.4681784510612488,-0.9951748847961426,-0.10576613992452621,-1.037860631942749
8.2275390625,-0.36531452,-0.3068396,-0.2811996042728424,-0.268348753452301,-0.14358021318912506,-0.3939589560031891
8.232421875,-0.55122254,0.74878207,0.01177709735929966,0.6984841227531433,-0.1869453638792038,0.6673054695129395
8.2373046875,-0.60456424,1.1512439,0.1897263377904892,0.8073398470878601,-0.29568910598754883,1.2799842357635498
8.2421875,-0.70327567,0.64814827,0.05314312502741814,0.6334323287010193,-0.3412674367427826,0.6938244104385376
8.2470703125,-0.7432582,-0.2316673,-0.30700013041496277,-0.11072531342506409,-0.24206560850143433,-0.18134211003780365
8.251953125,-0.76990435,-0.69513122,-0.4285989999771118,-0.55062335729599,-0.04242967069149017,-0.5535891056060791
8.2568359375,-0.84734566,-0.03812931,-0.30547288060188293,-0.11675575375556946,0.05852062627673149,-0.18338283896446228
8.26171875,-0.96498147,0.54655902,-0.2168092131614685,0.2806552052497864,-0.006872335448861122,0.34108299016952515
8.2666015625,-1.0822634,0.2774607,-0.29086780548095703,0.2926773130893707,-0.13204172253608704,0.15031683444976807
8.271484375,-1.141669,-0.50957057,-0.4692888855934143,-0.44971635937690735,-0.18492144346237183,-0.6122406125068665
8.2763671875,-1.1632649,-1.4263102,-0.5782752633094788,-1.3116559982299805,-0.2772189676761627,-1.204012155532837
8.28125,-1.1655559,-1.4919431,-0.5999607443809509,-1.2946557998657227,-0.34950175881385803,-1.3340555429458618
8.2861328125,-1.3713699,-1.162413,-0.5270750522613525,-1.252584457397461,-0.41712889075279236,-1.2228035926818848
8.291015625,-1.915307,-0.82478199,-0.40675222873687744,-0.7404258251190186,-0.4682265520095825,-1.0640760660171509
8.2958984375,-2.1537218,0.13926011,-0.25201621651649475,-0.13519679009914398,-0.23580779135227203,-0.683472216129303
8.30078125,-0.88439441,0.7138577,0.2865455150604248,0.47808754444122314,0.30283260345458984,0.4505746364593506
8.3056640625,1.974762,1.473651,1.2560664415359497,1.5377728939056396,0.9646618962287903,1.6830116510391235
8.310546875,5.3439692,2.8246082,2.0901246070861816,1.9999791383743286,1.4143911600112915,3.3549916744232178
8.3154296875,6.8471275,2.9278297,2.1467323303222656,2.590688467025757,1.3106560707092285,3.251027822494507
8.3203125,5.0753448,1.2223205,1.264683485031128,1.2244056463241577,0.6202989220619202,1.3252731561660767
8.3251953125,1.8038134,-0.89719785,-0.0404069609940052,-1.1571623086929321,-0.09253203868865967,-0.9771711230278015
8.330078125,-0.6279572,-2.6399806,-0.8396817445755005,-2.3438780307769775,-0.3670816719532013,-2.0230207443237305
8.3349609375,-1.2148615,-2.4039159,-0.7923355102539062,-2.119455337524414,-0.25827181339263916,-1.5739737749099731
8.33984375,-0.88050656,-0.043277768,-0.3804245889186859,-0.4772566258907318,-0.12322397530078888,-0.3907052278518677
8.3447265625,-0.86874892,0.6013613,-0.12867912650108337,0.5339977145195007,-0.1774141788482666,0.28540223836898804
8.349609375,-0.83935828,-0.21720085,-0.19343875348567963,-0.04921390116214752,-0.26307442784309387,-0.2952535152435303
8.3544921875,-0.73794593,0.060193146,-0.16049781441688538,0.23398099839687347,-0.24889583885669708,-0.04017631709575653
8.359375,-0.81293012,0.84024649,0.03683629259467125,0.692947268486023,-0.22266852855682373,0.6325955390930176
8.3642578125,-0.72705458,0.98164916,0.0942637175321579,0.844154417514801,-0.2225070744752884,0.9170846939086914
8.369140625,-0.58656618,0.58959481,0.09819559007883072,0.6696507334709167,-0.21538394689559937,0.7290782332420349
8.3740234375,-0.60321956,0.4340537,0.08228182792663574,0.4449548125267029,-0.19076324999332428,0.42687708139419556
8.37890625,-0.59768626,0.16058429,0.002058589132502675,0.20778585970401764,-0.1345972865819931,0.2592967450618744
8.3837890625,-0.4738707,0.19856916,-0.08903082460165024,0.14208275079727173,-0.056325748562812805,0.16410739719867706
8.388671875,-0.32735048,0.1714497,-0.16506221890449524,0.06641095876693726,-0.031365759670734406,0.022143295034766197
8.3935546875,-0.22556095,-0.23270118,-0.2004353553056717,-0.27509424090385437,-0.1228383406996727,-0.21339640021324158
8.3984375,-0.13623478,-0.66636469,-0.22188524901866913,-0.6936825513839722,-0.19670777022838593,-0.6324010491371155
8.4033203125,-0.068233539,-1.0871095,-0.29467055201530457,-1.037041187286377,-0.10216297954320908,-1.119500994682312
8.408203125,-0.051673529,-1.2810647,-0.3406608998775482,-1.148383617401123,0.07096066325902939,-1.150963544845581
8.4130859375,-0.054411236,-0.64672912,-0.2996635138988495,-0.7129464745521545,0.20104534924030304,-0.7528867721557617
8.41796875,0.072900064,-0.19073569,-0.23398683965206146,-0.1504592001438141,0.3266095817089081,-0.2769802510738373
8.4228515625,0.21414413,0.27368026,-0.1317724883556366,0.3016012907028198,0.35361167788505554,0.3297005593776703
8.427734375,0.20642771,0.92254776,-0.0016583200776949525,0.7437196373939514,0.225196972489357,0.85478276014328
8.4326171875,0.13225124,0.85815755,0.05037566274404526,0.6401435732841492,0.005701519548892975,0.8773571848869324
8.4375,0.09087761,0.024910708,0.015512142330408096,0.19538354873657227,-0.14756202697753906,0.21409711241722107
8.4423828125,0.13821161,-0.28106653,-0.0007239080732688308,-0.260640949010849,-0.1542689949274063,-0.14862553775310516
8.447265625,0.20061253,-0.47223463,-0.011065066792070866,-0.5395256876945496,-0.10985551029443741,-0.47107481956481934
8.4521484375,0.17026108,-1.022043,-0.08763990551233292,-0.9513615369796753,-0.0905790701508522,-0.9559099078178406
8.45703125,0.063922415,-0.9769406,-0.19542481005191803,-0.8883661031723022,-0.12105394899845123,-0.8530833721160889
8.4619140625,0.045852126,-0.32874807,-0.2832891345024109,-0.3950125575065613,-0.18379388749599457,-0.3795109689235687
8.466796875,0.061313615,0.026236756,-0.277895450592041,-0.06295342743396759,-0.17709170281887054,-0.2872694432735443
8.4716796875,-0.021843921,-0.3736466,-0.12500284612178802,-0.2640959918498993,-0.11157789081335068,-0.38971394300460815
8.4765625,-0.12903009,-0.014871818,0.20518168807029724,0.24736692011356354,0.02281295694410801,0.11364849656820297
8.4814453125,-0.16868793,1.1248713,0.6443271040916443,0.9818678498268127,0.19836482405662537,0.8912796974182129
8.486328125,-0.14330431,1.4671905,0.9349502325057983,1.173255205154419,0.2643178105354309,1.3317744731903076
8.4912109375,-0.20312652,0.95235503,0.8637866377830505,0.8788416981697083,0.23302321135997772,0.959284245967865
8.49609375,-0.29321587,0.3099363,0.5112504363059998,0.40113359689712524,0.1744726002216339,0.33603477478027344
8.5009765625,-0.24663552,-0.14413651,-0.5019756555557251,-0.2742134630680084,-0.4152373671531677,-0.2578994929790497
8.505859375,-0.18871136,-0.54303544,-0.4095236361026764,-0.5721015334129333,-0.32929733395576477,-0.47377094626426697
8.5107421875,-0.19608483,-0.55758388,-0.2995038330554962,-0.5100855827331543,-0.0670715719461441,-0.49658405780792236
8.515625,-0.2667294,-0.39836962,-0.3366551399230957,-0.4503268599510193,0.1337515264749527,-0.4559869170188904
8.5205078125,-0.29567732,-0.37377038,-0.41725119948387146,-0.46672213077545166,0.24357281625270844,-0.626121461391449
8.525390625,-0.26242469,-0.70094277,-0.24825900793075562,-0.7787149548530579,0.29872921109199524,-0.839459240436554
8.5302734375,-0.20691128,-0.24527018,0.1959688812494278,-0.11772403866052628,0.3660341799259186,-0.16208979487419128
8.53515625,-0.13527595,1.1631898,0.7296982407569885,1.1616082191467285,0.5221952795982361,0.9442524313926697
8.5400390625,0.007021418,1.7035378,1.007582187652588,1.286081075668335,0.6664121150970459,1.708766222000122
8.544921875,0.16150528,1.1159436,0.8051378130912781,0.9946056604385376,0.7190280556678772,1.1642627716064453
8.5498046875,0.18620155,0.23042262,0.404826283454895,0.3908342123031616,0.75810307264328,0.4246286451816559
8.5546875,0.25680302,-0.1953058,0.09639061242341995,-0.17719030380249023,0.6741031408309937,-0.12820889055728912
8.5595703125,0.38553793,-0.25310911,0.012671823613345623,-0.21980328857898712,0.4584950804710388,-0.2800751030445099
8.564453125,0.36814232,-0.021169741,0.08836527913808823,-0.019190272316336632,0.2607173025608063,-0.003385708201676607
8.5693359375,0.39919121,0.51216166,0.08781629800796509,0.21061256527900696,0.11255276203155518,0.21894967555999756
8.57421875,0.54448011,-0.024091485,0.06897883862257004,0.020465318113565445,0.03419097140431404,0.08583643287420273
8.5791015625,0.64641034,-0.25716137,0.14185677468776703,-0.031824249774217606,0.06195681542158127,0.048031121492385864
8.583984375,0.75532223,0.55747019,0.20035703480243683,0.289257287979126,-0.002215062966570258,0.23531195521354675
8.5888671875,0.80913246,0.48544744,0.1403917670249939,0.3606053590774536,-0.11550264805555344,0.43109995126724243
8.59375,0.72786412,0.25918242,0.035450682044029236,0.2788175940513611,-0.2927628457546234,0.2988424301147461
8.5986328125,0.61733554,-0.19773322,-0.04370271787047386,-0.1283179372549057,-0.4285348951816559,-0.36874502897262573
8.603515625,0.44089528,-1.5695714,-0.1528692990541458,-1.4960980415344238,-0.4643547832965851,-1.4222302436828613
8.6083984375,0.24562251,-1.6486319,-0.37267589569091797,-1.3970927000045776,-0.49922409653663635,-1.476117491722107
8.61328125,0.071110448,-0.74990008,-0.5167745351791382,-0.8438012599945068,-0.5437628626823425,-0.7780482172966003
8.6181640625,-0.18240973,-0.47456124,-0.44067415595054626,-0.27602943778038025,-0.5029758214950562,-0.2647283971309662
8.623046875,-0.4537539,0.093108768,-0.23634251952171326,0.006949857342988253,-0.3248389661312103,-0.02072620391845703
8.6279296875,-0.60994281,0.48343382,0.01679268665611744,0.27420487999916077,-0.08968285471200943,0.25547105073928833
8.6328125,-0.62902808,0.16601038,0.13418282568454742,0.21445763111114502,0.14529725909233093,0.24217550456523895
8.6376953125,-0.65112957,0.1404059,0.02703128382563591,0.08349499851465225,0.2571966052055359,0.1025908961892128
8.642578125,-0.68698416,-0.075568311,-0.06845276802778244,-0.12902043759822845,0.1390208601951599,-0.123557448387146
8.6474609375,-0.67684197,-0.42784526,0.0021984539926052094,-0.24235571920871735,-0.009530287235975266,-0.2344771921634674
8.65234375,-0.63818202,0.20279022,0.07282206416130066,0.003414486302062869,-0.08255946636199951,0.04977917671203613
8.6572265625,-0.63615308,0.39012996,-0.00932296272367239,0.20682798326015472,-0.15852342545986176,0.21858206391334534
8.662109375,-0.58595487,-0.33229868,-0.29663506150245667,-0.29127705097198486,-0.12058321386575699,-0.4483281075954437
8.6669921875,-0.40056316,-1.1056262,-0.5169050097465515,-1.055535078048706,-0.08769837021827698,-1.0225412845611572
8.671875,-0.27939694,-0.66174706,-0.455838680267334,-0.627654492855072,-0.16017241775989532,-0.5534462332725525
8.6767578125,-0.22114654,0.32264675,-0.26961207389831543,0.1174221932888031,-0.03968697041273117,0.07146354764699936
8.681640625,-0.075952558,0.25379867,-0.08455447107553482,0.17415744066238403,0.12066581845283508,0.1797323375940323
8.6865234375,0.069373463,-0.014390963,-0.05072525888681412,0.015412106178700924,0.1624879240989685,0.01479046605527401
8.69140625,0.060140553,-0.079608112,-0.1560116857290268,-0.12834800779819489,0.139521524310112,-0.11194272339344025
8.6962890625,0.075033832,-0.22120833,-0.18456634879112244,-0.17871111631393433,0.044964250177145004,-0.1578770875930786
8.701171875,0.1648422,-0.062108957,-0.14425154030323029,-0.12832418084144592,-0.05703732371330261,-0.0872814953327179
8.7060546875,0.27448125,-0.069737263,-0.09930921345949173,-0.15066492557525635,-0.07300334423780441,-0.1338622272014618
8.7109375,0.31637821,-0.28709969,-0.0016122730448842049,-0.09247594326734543,-0.01738031953573227,-0.047791432589292526
8.7158203125,0.28150238,0.42320872,0.13530628383159637,0.3214614987373352,-0.029150262475013733,0.34471502900123596
8.720703125,0.24482658,0.80576329,0.23825612664222717,0.6771687269210815,-0.08140779286623001,0.6665868759155273
8.7255859375,0.22457769,0.64852354,0.24934715032577515,0.590003252029419,-0.06305032223463058,0.6838986277580261
8.73046875,0.19771953,0.56183955,0.1931823194026947,0.40333569049835205,-0.08840271830558777,0.4289706349372864
8.7353515625,0.25360367,-0.35996202,0.051934096962213516,-0.25575336813926697,-0.11664726585149765,-0.32430481910705566
8.740234375,0.33495248,-0.68744991,0.01216784305870533,-0.6056149005889893,-0.03865300118923187,-0.8340071439743042
8.7451171875,0.31587665,-0.15294378,0.14714644849300385,-0.0829940140247345,0.10542535036802292,-0.3585660457611084
8.75,0.19042378,0.64712365,0.32199621200561523,0.5056303143501282,0.34533563256263733,0.4622422456741333
8.7548828125,0.14824979,1.0558488,0.5214968919754028,0.9649015665054321,0.5867459774017334,0.9785954356193542
8.759765625,0.18409114,1.3474794,0.6034335494041443,1.1601892709732056,0.6031646132469177,1.2575541734695435
8.7646484375,0.13666069,1.1645938,0.5454035401344299,1.0293071269989014,0.4476190209388733,1.0725551843643188
8.76953125,0.13564745,0.57882568,0.43824708461761475,0.6840754747390747,0.21093563735485077,0.6606587767601013
8.7744140625,0.10692715,0.45255106,0.25829896330833435,0.43810173869132996,-0.010778216645121574,0.39830949902534485
8.779296875,0.017053817,0.13040449,0.0802178829908371,0.05846482887864113,-0.13370244204998016,0.02204900048673153
8.7841796875,-0.0026504571,-0.32874543,-0.005594297777861357,-0.11766510456800461,-0.21059583127498627,-0.13244982063770294
8.7890625,-0.052424384,0.2321707,0.0260169617831707,0.22121641039848328,-0.1575588881969452,0.28494149446487427
8.7939453125,-0.090143233,0.84275471,0.07985729724168777,0.6231033802032471,-0.015010581351816654,0.6277298927307129
8.798828125,-0.076541087,0.57195763,0.11550109088420868,0.6807219982147217,0.2185554951429367,0.6536296010017395
8.8037109375,-0.069529199,0.69940652,0.09976351261138916,0.5515739917755127,0.3988892138004303,0.9830636978149414
8.80859375,-0.088714429,0.36604741,-0.02707788534462452,0.40258002281188965,0.33689963817596436,0.13291120529174805
8.8134765625,-0.12869388,-1.1867222,-0.17813733220100403,-1.176607370376587,0.06265290826559067,-1.1931984424591064
8.818359375,-0.13969671,-1.8897046,-0.310453325510025,-1.7179174423217773,-0.29117071628570557,-1.485996127128601
8.8232421875,-0.18196268,-0.68509526,-0.3621428310871124,-0.69061678647995,-0.5000690221786499,-0.7054508328437805
8.828125,-0.23690528,0.084223246,-0.3101672828197479,0.12971872091293335,-0.45270195603370667,-0.2446436882019043
8.8330078125,-0.20852889,-0.76357903,-0.30227744579315186,-0.7286964654922485,-0.32605504989624023,-0.5913490653038025
8.837890625,-0.11955155,-1.0087672,-0.35553795099258423,-0.8957309126853943,-0.16288132965564728,-1.072556734085083
8.8427734375,-0.098307477,-0.99236065,-0.4217330813407898,-1.0029267072677612,-0.0972519963979721,-0.9910721778869629
8.84765625,-0.071717525,-1.0922684,-0.5181710720062256,-1.027161955833435,-0.1939077228307724,-0.985690712928772
8.8525390625,-0.064637741,-1.1474898,-0.5019729733467102,-1.043285846710205,-0.33181148767471313,-1.0052623748779297
8.857421875,-0.07383545,-0.84724553,-0.43157678842544556,-0.7081561088562012,-0.4469011127948761,-0.7783421277999878
8.8623046875,-0.071946012,-0.29516032,-0.4560159146785736,-0.4809298515319824,-0.40320536494255066,-0.5397195219993591
8.8671875,-0.1193417,-0.92100959,-0.5141183733940125,-0.9162309169769287,-0.3074648082256317,-1.0078669786453247
8.8720703125,-0.13804491,-1.2796626,-0.5491347312927246,-1.0905258655548096,-0.3378094434738159,-1.1751538515090942
8.876953125,-0.13512157,-0.57938015,-0.4573049247264862,-0.698080837726593,-0.3555639088153839,-0.7888887524604797
8.8818359375,-0.14143052,-0.28098403,-0.07386783510446548,-0.23091961443424225,-0.27850961685180664,-0.4338516592979431
8.88671875,-0.13291124,0.20938228,0.43432098627090454,0.3821275234222412,-0.02075626701116562,0.2566787302494049
8.8916015625,-0.13450011,1.1930502,0.7497073411941528,0.9240166544914246,0.4340987801551819,0.8299369812011719
8.896484375,-0.10956095,0.98892286,0.7075163125991821,0.8629871606826782,0.7968230247497559,0.8961098194122314
8.9013671875,-0.024025313,0.32533752,0.3804675042629242,0.505312442779541,0.5907673835754395,0.4884437322616577
8.90625,0.053571627,0.10869126,0.01997564733028412,0.178940549492836,0.0870228260755539,0.0533728152513504
8.9111328125,0.14361084,0.27312114,-0.061492495238780975,0.21199728548526764,-0.050503674894571304,-0.029928740113973618
8.916015625,0.34522078,0.31297913,0.258594810962677,0.45764410495758057,0.30990731716156006,0.3194234371185303
8.9208984375,0.423114,0.82865888,0.7213233709335327,0.8440478444099426,0.9104695320129395,0.8161182403564453
8.92578125,0.26004875,1.5697505,1.0052738189697266,1.1929826736450195,1.3689181804656982,1.1289891004562378
8.9306640625,0.1788523,1.351393,1.0520840883255005,1.3357880115509033,1.3268287181854248,1.2278947830200195
8.935546875,0.31577601,1.2889942,0.9234579801559448,1.1569091081619263,0.8993735313415527,1.1568480730056763
8.9404296875,0.46632363,0.94920195,0.8070384860038757,0.9129535555839539,0.35153958201408386,0.9784252047538757
8.9453125,0.58984435,0.57907468,0.7945263385772705,0.8433122038841248,0.09100084006786346,0.8026800751686096
8.9501953125,0.71458239,1.2259198,0.6876646280288696,0.8361888527870178,-0.0005042326520197093,1.2719449996948242
8.955078125,0.78066997,0.76874605,0.3587944209575653,0.8465924263000488,-0.28998664021492004,0.6659860610961914
8.9599609375,0.7249508,-0.94820939,-0.13978096842765808,-0.8568339347839355,-0.6101188063621521,-1.0170296430587769
8.96484375,0.57266003,-1.4186366,-0.5900578498840332,-1.6269580125808716,-0.8048350214958191,-1.476440191268921
8.9697265625,0.44949295,-0.8717408,-0.7256507873535156,-0.9699000716209412,-0.8308287858963013,-0.84561687707901
8.974609375,0.18026791,0.071055251,-0.6626251339912415,-0.01816180720925331,-0.7494596838951111,-0.0712989866733551
8.9794921875,-0.2198425,0.73217163,-0.7373521327972412,0.4819214642047882,-0.6959646940231323,0.6750797033309937
8.984375,-0.49960834,-0.089645289,-0.8187189698219299,0.006799962837249041,-0.6961127519607544,-0.2683332860469818
8.9892578125,-0.62398571,-1.0603731,-0.8779534697532654,-1.1082980632781982,-0.7562615275382996,-1.0874605178833008
8.994140625,-0.73421405,-1.3777659,-1.0238627195358276,-1.3734054565429688,-0.8754951357841492,-1.194198727607727
8.9990234375,-0.82803971,-0.72366248,-1.062814712524414,-1.015280842781067,-1.1041406393051147,-1.0135241746902466
9.00390625,-0.97565373,-0.065178154,-0.6839414238929749,-0.2573351562023163,-0.40166208148002625,-0.21921099722385406
9.0087890625,-1.1323742,-0.34106937,-0.6596898436546326,-0.3470211625099182,-0.21786609292030334,-0.3241642713546753
9.013671875,-1.2204071,-0.60761582,-0.5124349594116211,-0.5247271060943604,-0.026266243308782578,-0.4965622127056122
9.0185546875,-1.2379683,-0.4153572,-0.25783437490463257,-0.4344423711299896,0.05338641628623009,-0.4242963194847107
9.0234375,-1.3323003,-0.28759169,0.023594118654727936,-0.27927839756011963,0.11566975712776184,-0.26149657368659973
9.0283203125,-1.4298379,-0.091354927,0.22484377026557922,-0.05106852203607559,0.1702757626771927,-0.020400958135724068
9.033203125,-1.4771662,0.41068866,0.3579869270324707,0.250413179397583,0.21458791196346283,0.2034568190574646
9.0380859375,-1.7370516,0.36771545,0.4650390148162842,0.4040122926235199,0.2935963571071625,0.11411245912313461
9.04296875,-2.1596678,0.38864442,0.5039669871330261,0.48509347438812256,0.40205371379852295,0.06604541093111038
9.0478515625,-2.0164918,0.76008383,0.7063288688659668,0.7094631195068359,0.5884758830070496,0.45276111364364624
9.052734375,-0.40613372,1.1193524,1.1644431352615356,1.032652497291565,0.9624278545379639,1.024471402168274
9.0576171875,2.6358184,1.8222441,1.838109016418457,1.4763084650039673,1.2836376428604126,1.8643604516983032
9.0625,5.8879124,2.5821694,2.3288519382476807,1.8349136114120483,1.2956619262695312,2.84846830368042
9.0673828125,7.0230291,2.5887871,1.997467279434204,2.148303270339966,0.85073322057724,2.649630069732666
9.072265625,5.1908022,1.1734513,0.770398736000061,1.0780959129333496,0.11821113526821136,1.012736439704895
9.0771484375,2.1062319,-1.4061607,-0.6720518469810486,-1.4007930755615234,-0.41870594024658203,-1.0979335308074951
9.08203125,-0.40102201,-3.1147245,-1.420960783958435,-2.1826794147491455,-0.6337840557098389,-1.8174848556518555
9.0869140625,-1.0622587,-2.7546193,-1.3959908485412598,-2.0035035610198975,-0.6560817360877991,-1.6232013702392578
9.091796875,-0.86437208,-2.1397304,-1.066866159439087,-1.9688096046447754,-0.672945499420166,-1.5903702974319458
9.0966796875,-0.97403029,-1.4323681,-0.8092872500419617,-1.2454203367233276,-0.7355803847312927,-1.1975083351135254
9.1015625,-0.95329135,-0.31539342,-0.7329196333885193,-0.12799349427223206,-0.7562421560287476,-0.4351217448711395
9.1064453125,-0.79117014,0.097169339,-0.7800689935684204,0.16225290298461914,-0.7053031921386719,-0.09701450169086456
9.111328125,-0.80141956,-0.61873118,-0.999849259853363,-0.5564486384391785,-0.6569032669067383,-0.557935357093811
9.1162109375,-0.87460147,-0.96066955,-1.1698309183120728,-0.8325777649879456,-0.5816688537597656,-0.9747480750083923
9.12109375,-0.81193364,-0.81814936,-1.0586801767349243,-0.9058164358139038,-0.41262757778167725,-0.8868971467018127
9.1259765625,-0.72648757,-0.90680653,-0.784148097038269,-0.8603502511978149,-0.21738433837890625,-0.7697060108184814
9.130859375,-0.69738763,-0.410893,-0.5352826714515686,-0.36885306239128113,-0.0729714035987854,-0.3083295226097107
9.1357421875,-0.57624578,0.46541749,-0.33433613181114197,0.21833473443984985,0.026681020855903625,0.11857292056083679
9.140625,-0.49033753,0.33692535,-0.22373564541339874,0.3003101348876953,0.02626202628016472,0.33683422207832336
9.1455078125,-0.41321216,0.20297297,-0.10117483139038086,0.18918830156326294,0.06017446517944336,0.2279866486787796
9.150390625,-0.25460171,0.12389007,0.23875682055950165,0.15099726617336273,0.1512349545955658,0.09897284209728241
9.1552734375,-0.10044731,0.23862895,0.49809086322784424,0.1987721025943756,0.325857937335968,0.11144103854894638
9.16015625,-0.013891166,0.36119776,0.5298084616661072,0.35251718759536743,0.5180650353431702,0.10575766861438751
9.1650390625,-0.011227616,0.38059813,0.637769341468811,0.5068336129188538,0.6099344491958618,0.4009005129337311
9.169921875,0.037449379,0.89989368,0.8717160820960999,0.8566389083862305,0.6185190081596375,0.8209238648414612
9.1748046875,0.18034563,1.5266847,1.1490362882614136,1.1650503873825073,0.5685811042785645,1.131534457206726
9.1796875,0.2542249,1.5055061,1.3291548490524292,1.3032768964767456,0.4891420006752014,1.306013822555542
9.1845703125,0.20041207,1.6027377,1.3212941884994507,1.3709802627563477,0.4528120756149292,1.4044578075408936
9.189453125,0.17713352,1.8522833,1.1352052688598633,1.3656402826309204,0.42511066794395447,1.407741665840149
9.1943359375,0.24560209,1.0757787,0.8768665194511414,1.0360896587371826,0.3157212436199188,0.9996987581253052
9.19921875,0.22358617,0.47079478,0.6449083089828491,0.5374356508255005,0.15031783282756805,0.5155718922615051
9.2041015625,0.10096004,0.25765169,0.4387320876121521,0.15721948444843292,0.005642105359584093,0.09463091939687729
9.208984375,0.021096718,-0.44507525,0.21034176647663116,-0.33140501379966736,-0.08076227456331253,-0.30247244238853455
9.2138671875,0.04610522,-0.47606097,-0.06065354868769646,-0.40013766288757324,-0.13251537084579468,-0.312065064907074
9.21875,0.070635127,0.054116188,-0.2667393386363983,-0.13812363147735596,-0.23058654367923737,-0.12144823372364044
9.2236328125,-0.013624204,-0.18198755,-0.28780195116996765,-0.1724022924900055,-0.3565003275871277,-0.11853418499231339
9.228515625,-0.057068912,-0.2265605,-0.34067094326019287,-0.17772702872753143,-0.42571359872817993,-0.20744742453098297
9.2333984375,-0.028843578,0.072041131,-0.55709308385849,-0.08156625181436539,-0.37773144245147705,-0.17343318462371826
9.23828125,-0.042659236,-0.15994401,-0.7505768537521362,-0.24839302897453308,-0.2946900725364685,-0.39438652992248535
9.2431640625,-0.12643641,-0.74574451,-0.9276747107505798,-0.6573346853256226,-0.240888312458992,-0.818861186504364
9.248046875,-0.20599752,-0.75795565,-0.9887339472770691,-0.9286817312240601,-0.23912739753723145,-1.0000498294830322
9.2529296875,-0.29169943,-1.1226727,-0.8834297060966492,-1.27028226852417,-0.3067494332790375,-1.1383872032165527
9.2578125,-0.32488296,-1.9186938,-0.8560855984687805,-1.6473439931869507,-0.3691427707672119,-1.6414567232131958
9.2626953125,-0.33208775,-2.1202075,-0.8485767841339111,-1.9209136962890625,-0.4077214300632477,-1.9677071571350098
9.267578125,-0.34844219,-1.1141107,-0.7273722290992737,-1.0698308944702148,-0.3291473984718323,-1.1476417779922485
9.2724609375,-0.27882069,-0.018169899,-0.4593646228313446,0.0015760371461510658,-0.09285768866539001,-0.08849781006574631
9.27734375,-0.20170282,0.11464547,-0.1270090490579605,0.1723511815071106,0.11753250658512115,0.2446891963481903
9.2822265625,-0.10157901,0.51578139,0.13078367710113525,0.5211076736450195,0.22081562876701355,0.7586769461631775
9.287109375,-0.03256573,1.1237346,0.21563571691513062,0.7066869735717773,0.24462401866912842,1.1602776050567627
9.2919921875,-0.020282358,-0.028237326,0.13180659711360931,0.1651647388935089,0.09496182948350906,-0.04681965336203575
9.296875,0.077400999,-0.82513115,-0.05782409384846687,-0.6660540699958801,-0.0316741056740284,-0.7222937941551208
9.3017578125,0.15281115,-0.28918816,-0.13186222314834595,-0.4564940333366394,-0.033570483326911926,-0.635039210319519
9.306640625,0.23388702,-0.4727984,-0.02644437924027443,-0.41902175545692444,0.056123290210962296,-0.6494695544242859
9.3115234375,0.32853461,-0.33103909,0.1932658553123474,-0.281653493642807,0.16201913356781006,-0.42650067806243896
9.31640625,0.42433055,0.2284132,0.5371644496917725,0.3281223475933075,0.20724008977413177,0.25675711035728455
9.3212890625,0.55556509,1.0692347,0.7783139944076538,0.9259578585624695,0.2579619884490967,0.9244435429573059
9.326171875,0.62110955,1.3745406,0.7445926666259766,1.1257315874099731,0.29464292526245117,1.1911734342575073
9.3310546875,0.63741271,0.89322669,0.5313913822174072,0.9104484915733337,0.2182750105857849,0.9516420960426331
9.3359375,0.67843589,0.50978773,0.4577721357345581,0.5732334852218628,0.1287018209695816,0.6346982717514038
9.3408203125,0.68042447,0.15603206,0.5701395273208618,0.39513516426086426,0.163805291056633,0.3047899007797241
9.345703125,0.64775387,0.49373841,0.6006221771240234,0.41526466608047485,0.24536268413066864,0.45178577303886414
9.3505859375,0.56926003,0.72197692,0.5299413204193115,0.426624059677124,0.29774847626686096,0.5334793925285339
9.35546875,0.37280004,0.20066985,0.43965134024620056,0.2341405302286148,0.32190680503845215,0.2540311813354492
9.3603515625,0.17817912,-0.071620613,0.3615620732307434,-0.02247525006532669,0.2657691240310669,-0.020319845527410507
9.365234375,-0.021003887,-0.012370774,0.19209808111190796,0.06201300770044327,0.17343585193157196,0.0897834375500679
9.3701171875,-0.24167168,0.48442488,0.04434186592698097,0.3721228539943695,0.12798874080181122,0.37784889340400696
9.375,-0.35126373,0.70557372,-0.004986097104847431,0.42941558361053467,0.08228027075529099,0.529848039150238
9.3798828125,-0.4618279,0.12411239,-0.1468077003955841,0.11015010625123978,-0.020965751260519028,0.15318091213703156
9.384765625,-0.60405338,-0.36443668,-0.2557935416698456,-0.2436918020248413,-0.08495620638132095,-0.1660294085741043
9.3896484375,-0.63507497,-0.11137203,-0.33852094411849976,-0.07295380532741547,-0.08849005401134491,-0.12717953324317932
9.39453125,-0.63443511,0.52358528,-0.4210079610347748,0.2902662754058838,-0.15925805270671844,0.5066320300102234
9.3994140625,-0.65591143,0.4632171,-0.468513160943985,0.44747549295425415,-0.3175646960735321,0.2511169910430908
9.404296875,-0.66078526,-0.72541606,-0.5728352665901184,-0.5691693425178528,-0.45240551233291626,-0.6971946954727173
9.4091796875,-0.63089012,-1.4751584,-0.699095606803894,-1.35537850856781,-0.5130534172058105,-1.132177710533142
9.4140625,-0.55739853,-1.3596411,-0.7653700709342957,-1.1633825302124023,-0.5244297385215759,-1.1052141189575195
9.4189453125,-0.35179766,-1.0208031,-0.8048632740974426,-1.2137926816940308,-0.47443753480911255,-1.0084937810897827
9.423828125,-0.18250912,-1.2445238,-0.8220570683479309,-1.3688907623291016,-0.4503712058067322,-1.2406682968139648
9.4287109375,-0.1698308,-1.8120413,-0.7642478346824646,-1.6683309078216553,-0.5142769813537598,-1.7334257364273071
9.43359375,-0.1067735,-1.3225171,-0.6681838035583496,-1.3776800632476807,-0.5394152402877808,-1.4026598930358887
9.4384765625,-0.032664348,-0.10147361,-0.4574644863605499,-0.12700575590133667,-0.5133522152900696,-0.27052637934684753
9.443359375,0.054612315,0.5164196,-0.06265735626220703,0.47808825969696045,-0.5808805823326111,0.4913892447948456
9.4482421875,0.18637466,0.77916088,0.2523551285266876,0.6757193803787231,-0.6236596703529358,0.45296794176101685
9.453125,0.22681831,0.71585767,0.3401733934879303,0.726947546005249,-0.4094271659851074,0.4881537854671478
9.4580078125,0.17540626,0.75084376,0.3871769309043884,0.8400709629058838,0.20500105619430542,0.7268821597099304
9.462890625,0.19089809,1.3034813,0.6702959537506104,1.1053820848464966,1.1033931970596313,1.1213139295578003
9.4677734375,0.23160167,1.7116141,1.2548768520355225,1.3243194818496704,1.8303461074829102,1.4837660789489746
9.47265625,0.25928855,1.9991694,1.6999326944351196,1.5119104385375977,1.9417357444763184,1.904051661491394
9.4775390625,0.28527336,1.9547566,1.6183393001556396,1.454302430152893,1.234811782836914,1.8126274347305298
9.482421875,0.26496197,0.96897406,0.9728591442108154,1.0247899293899536,0.1977824717760086,1.0178340673446655
9.4873046875,0.27293283,-0.17853717,0.0971234068274498,-0.2483988106250763,-0.37349236011505127,-0.3710746765136719
9.4921875,0.25422822,-1.2127598,-0.3774297535419464,-1.2478504180908203,-0.21648478507995605,-1.0470726490020752
9.4970703125,0.21242135,-1.2650507,-0.3364650309085846,-1.3012698888778687,0.3194534480571747,-1.0428959131240845
9.501953125,0.19600758,-0.2878557,0.33700624108314514,-0.2695353329181671,0.10077723115682602,-0.23050042986869812
9.5068359375,0.20628653,0.038859746,0.30851471424102783,-0.025456875562667847,0.08555839210748672,-0.021740064024925232
9.51171875,0.18101419,0.21321546,0.206885427236557,0.17458641529083252,0.12194422632455826,0.20489783585071564
9.5166015625,0.076624191,0.39091424,0.1092720553278923,0.27114051580429077,0.2003769725561142,0.33484137058258057
9.521484375,-0.031011968,0.19137488,-0.0031771596986800432,0.24505308270454407,0.23463128507137299,0.32186153531074524
9.5263671875,-0.022117672,0.35662435,-0.14899484813213348,0.2097945213317871,0.16583825647830963,0.2246425449848175
9.53125,-0.004912313,-0.11878382,-0.3296375274658203,-0.0766758993268013,0.03686393052339554,-0.3012082874774933
9.5361328125,0.028670266,-1.0658102,-0.5370279550552368,-0.9833750128746033,-0.016884513199329376,-0.8448916673660278
9.541015625,0.046714166,-1.1081128,-0.6714103817939758,-1.1460282802581787,0.01130727119743824,-1.0185350179672241
9.5458984375,-0.026308838,-1.5774062,-0.70859694480896,-1.5072683095932007,0.08207861334085464,-1.3946365118026733
9.55078125,-0.058285745,-1.9487898,-0.6614076495170593,-1.6243295669555664,0.12951898574829102,-1.6524832248687744
9.5556640625,-0.029308402,-0.75897776,-0.4628277122974396,-0.714678943157196,0.1660141944885254,-0.8764482140541077
9.560546875,-0.028304117,-0.12647295,-0.3001573979854584,-0.01584179326891899,0.18594157695770264,-0.13091182708740234
9.5654296875,-0.074240708,-0.3157154,-0.20446176826953888,-0.1849394142627716,0.13532103598117828,-0.2520550787448883
9.5703125,-0.10879512,0.016237583,-0.0942094475030899,0.05108850821852684,0.01270690094679594,0.006118177901953459
9.5751953125,-0.11756513,0.68968271,-0.061981841921806335,0.4077233374118805,-0.06202704831957817,0.29123005270957947
9.580078125,-0.15835857,0.26025433,-0.06419651955366135,0.24760779738426208,-0.0764056071639061,0.19945740699768066
9.5849609375,-0.13472869,-0.2993279,-0.05451638996601105,0.006321306806057692,-0.08402840048074722,0.06101464107632637
9.58984375,-0.099496478,0.47825011,-0.04083086922764778,0.2571786642074585,-0.16591277718544006,0.3070310056209564
9.5947265625,-0.1107669,0.66683153,0.016771961003541946,0.4409831464290619,-0.2025524377822876,0.3457295596599579
9.599609375,-0.083530872,-0.16669265,0.12424632161855698,0.0455646887421608,-0.12979309260845184,0.08589069545269012
9.6044921875,0.019283458,0.011183662,0.15025924146175385,-0.0035799569450318813,-0.063581183552742,0.0604887381196022
9.609375,0.002844121,0.24881374,0.14607426524162292,0.08104324340820312,-0.03635958582162857,0.038355715572834015
9.6142578125,-0.099998813,-0.054510376,0.38530635833740234,0.07244094461202621,-0.00033204551436938345,0.11853368580341339
9.619140625,-0.13971116,0.30061941,0.6906336545944214,0.3851912319660187,0.032826196402311325,0.44508299231529236
9.6240234375,-0.14467894,0.9027992,0.7453922629356384,0.8252703547477722,-0.02930086851119995,1.0798413753509521
9.62890625,-0.14965024,1.1935198,0.4854576587677002,0.8222266435623169,-0.05768243968486786,1.450222373008728
9.6337890625,-0.12877353,0.50268789,0.06331230700016022,0.6452473998069763,-0.13825540244579315,0.4632389545440674
9.638671875,-0.091911614,-0.75029742,-0.1796962171792984,-0.5978254675865173,-0.3293311893939972,-0.6971327066421509
9.6435546875,-0.13545788,-0.69778563,-0.16971352696418762,-0.6320587992668152,-0.3847505748271942,-0.6737088561058044
9.6484375,-0.16468523,0.37970762,-0.05185384303331375,0.1644153743982315,-0.30597788095474243,0.10877928882837296
9.6533203125,-0.14345325,0.62036908,0.13301120698451996,0.41257455945014954,-0.15934772789478302,0.3701348304748535
9.658203125,-0.079640762,0.087387538,0.1756432056427002,0.22166791558265686,-0.03742839768528938,0.24701128900051117
9.6630859375,-0.0263737,0.18103614,0.04984116926789284,0.1837528795003891,0.022058743983507156,0.29817721247673035
9.66796875,0.060354594,0.57151182,-0.026960188522934914,0.2857840359210968,0.16632124781608582,0.29888251423835754
9.6728515625,0.14117593,-0.19977029,-0.02138134278357029,-0.10545383393764496,0.28801703453063965,-0.1086522564291954
9.677734375,0.24825028,-0.35859907,0.10911894589662552,-0.1576504111289978,0.30880025029182434,-0.21079199016094208
9.6826171875,0.3370575,0.43299253,0.21134839951992035,0.3038879334926605,0.2472487837076187,0.26977965235710144
9.6875,0.22133587,0.83036476,0.15150529146194458,0.5809516310691833,0.1631419062614441,0.5394498705863953
9.6923828125,0.069726571,0.57064159,0.06908712536096573,0.4581283926963806,0.14926567673683167,0.4272942841053009
9.697265625,0.20414332,-0.056110658,0.07274162769317627,0.16379088163375854,0.3168834149837494,0.12443025410175323
9.7021484375,0.42481223,0.18886416,0.21485863626003265,0.3094256818294525,0.5670572519302368,0.27919626235961914
9.70703125,0.56826908,0.9208417,0.29305213689804077,0.4863363802433014,0.6536790132522583,0.8708252906799316
9.7119140625,0.74645023,0.4592575,0.263589084148407,0.35777875781059265,0.650484561920166,0.38935980200767517
9.716796875,0.83892947,-0.49403322,0.16100233793258667,-0.2897312343120575,0.565461277961731,-0.3245979845523834
9.7216796875,0.82171034,-0.5438089,-0.14649608731269836,-0.6560457348823547,0.3407946527004242,-0.5086169838905334
9.7265625,0.67493524,-0.86867571,-0.5086767077445984,-0.9338846206665039,0.19115465879440308,-0.8283439874649048
9.7314453125,0.51156334,-1.5615429,-0.7733755707740784,-1.3174889087677002,0.1144905760884285,-1.2793489694595337
9.736328125,0.32835562,-1.1664978,-0.8641374707221985,-1.2310740947723389,0.031719885766506195,-1.2033193111419678
9.7412109375,-0.082733454,-0.53632707,-0.5566710233688354,-0.9058937430381775,-0.11014305055141449,-0.8518665432929993
9.74609375,-0.45016277,0.060678634,0.09213731437921524,0.44356244802474976,-0.3668883740901947,0.1929153949022293
9.7509765625,-0.62867608,1.6447418,0.749603271484375,1.3669568300247192,-0.5750154852867126,1.8973965644836426
9.755859375,-0.75382034,1.740749,0.9220115542411804,1.3458988666534424,-0.6963284015655518,2.7380192279815674
9.7607421875,-0.87535156,0.29126774,0.2945288121700287,0.6140983700752258,-0.7648999094963074,0.5887780785560608
9.765625,-1.0640763,-0.8847287,-0.6186407208442688,-0.9585623741149902,-0.7825854420661926,-0.7839674353599548
9.7705078125,-1.13845,-1.391556,-1.078015923500061,-1.2285438776016235,-0.8184404969215393,-1.037965178489685
9.775390625,-1.1043252,-1.1267587,-1.0655544996261597,-1.162855863571167,-0.8600900769233704,-0.9841277599334717
9.7802734375,-1.1191855,-1.126941,-0.8966149687767029,-1.189814567565918,-0.8837974071502686,-1.0137041807174683
9.78515625,-1.1976764,-1.4777336,-0.8631134033203125,-1.2581231594085693,-0.9475590586662292,-1.2074280977249146
9.7900390625,-1.2991218,-1.2185835,-0.9187744855880737,-1.3210381269454956,-1.0365172624588013,-1.3278276920318604
9.794921875,-1.3873507,-1.4300722,-0.9885913729667664,-1.5092154741287231,-1.0766462087631226,-1.4652929306030273
9.7998046875,-1.6354609,-2.0072181,-1.3149672746658325,-1.6952141523361206,-1.250251293182373,-1.799333930015564
9.8046875,-2.1801187,-1.5869859,-1.6804872751235962,-1.826086163520813,-1.5490036010742188,-1.8941811323165894
9.8095703125,-2.4282254,-0.76521204,-1.4459726810455322,-1.264863133430481,-1.3417434692382812,-1.394429326057434
9.814453125,-1.1373405,0.52724543,0.01998545043170452,0.2269318550825119,0.04388045892119408,0.25354984402656555
9.8193359375,1.7346367,2.6197903,2.6081748008728027,2.6943111419677734,2.431872844696045,2.7428438663482666
9.82421875,5.1367725,4.6024635,4.878349781036377,5.053073883056641,4.701788425445557,4.855428218841553
9.8291015625,7.1004347,4.9130085,5.106376647949219,5.557103633880615,5.204126834869385,5.250938892364502
9.833984375,6.0023582,3.4799682,3.0064542293548584,3.596201181411743,3.489989757537842,3.4065403938293457
9.8388671875,2.9365747,0.87521378,0.26067614555358887,0.563868522644043,0.9711810946464539,0.5236662030220032
9.84375,0.051005779,-1.6763294,-1.2847143411636353,-1.6530048847198486,-0.7072070837020874,-1.4758460521697998
9.8486328125,-1.0384465,-2.4406713,-1.2200722694396973,-2.4747989177703857,-0.937781035900116,-1.8580973148345947
9.853515625,-0.75577218,-1.165633,-0.621849775314331,-1.33950674533844,-0.6158671975135803,-0.9399586915969849
9.8583984375,-0.77142267,0.68265115,-0.2659038007259369,0.5342997312545776,-0.47099676728248596,0.21523220837116241
9.86328125,-0.89891772,0.72309251,-0.04792419821023941,0.507698118686676,-0.4808051884174347,0.5178778767585754
9.8681640625,-0.86084379,-0.014910923,-0.007141929119825363,0.219089537858963,-0.5361768007278442,0.10080514848232269
9.873046875,-0.9345628,0.21981309,-0.17370754480361938,0.05622371658682823,-0.5638800263404846,0.03900383785367012
9.8779296875,-0.94785855,-0.16496091,-0.5445549488067627,-0.19489261507987976,-0.5933499932289124,-0.15350030362606049
9.8828125,-0.89240441,-0.65558638,-0.7457985281944275,-0.6640580892562866,-0.6918578743934631,-0.5045336484909058
9.8876953125,-0.83278945,-0.89098394,-0.6968214511871338,-1.0303267240524292,-0.6927853226661682,-1.0213210582733154
9.892578125,-0.75041282,-1.6390403,-0.5696966648101807,-1.6689029932022095,-0.5572113394737244,-1.441849946975708
9.8974609375,-0.61975043,-0.76329303,-0.3504769206047058,-0.8089131712913513,-0.4053584337234497,-0.8027808666229248
9.90234375,-0.44812242,1.0074657,-0.13541771471500397,1.130045771598816,-0.31233471632003784,0.509095311164856
9.9072265625,-0.35159329,1.1885251,0.239041268825531,0.9709255695343018,-0.23329870402812958,1.471497893333435
9.912109375,-0.29070053,1.0118973,0.6238720417022705,1.0052398443222046,-0.09356813877820969,1.2661713361740112
9.9169921875,-0.15882098,0.97081563,0.551447868347168,0.7004568576812744,0.052681535482406616,0.9377413988113403
9.921875,-0.078465244,0.17953245,0.11099349707365036,0.38190165162086487,0.11149956285953522,0.17183983325958252
9.9267578125,-0.033663192,-0.5458698,-0.43166881799697876,-0.5579956769943237,0.09351076185703278,-0.6142910718917847
9.931640625,0.043162718,-1.4848586,-0.7503702044487,-1.4567272663116455,0.06729026883840561,-1.3116557598114014
9.9365234375,0.12563773,-1.92738,-0.624489963054657,-1.8517370223999023,0.08195360749959946,-1.5397659540176392
9.94140625,0.1464203,-0.89547311,-0.2740226686000824,-1.0660037994384766,0.12455952912569046,-0.8774785399436951
9.9462890625,0.19682344,0.69143196,-0.017248129472136497,0.5716480612754822,0.16364818811416626,0.16717687249183655
9.951171875,0.22844965,0.93419347,-0.003279422177001834,0.5930497646331787,0.13396839797496796,0.6757206320762634
9.9560546875,0.15686932,-0.28122237,-0.01248119492083788,0.07911504060029984,0.10047351568937302,0.009715160354971886
9.9609375,0.21764208,0.090198135,0.1251884251832962,0.16211147606372833,0.1524459272623062,0.1000882238149643
9.9658203125,0.22717503,0.81696395,0.26670631766319275,0.45869898796081543,0.19854514300823212,0.4027352035045624
9.970703125,0.14768808,0.49629699,0.24091705679893494,0.3421895205974579,0.23363512754440308,0.35184136033058167
9.9755859375,0.20557025,0.068310576,0.01982896588742733,0.19312390685081482,0.1665407419204712,0.08182835578918457
9.98046875,0.20905313,-0.25918638,-0.2957713305950165,-0.28768855333328247,-0.06665363162755966,-0.41482895612716675
9.9853515625,0.074443232,-1.5311792,-0.6296625733375549,-1.4339185953140259,-0.2534916400909424,-1.290603756904602
9.990234375,-0.029433071,-1.9352012,-0.8112238645553589,-1.5749808549880981,-0.2729937434196472,-1.6163055896759033
9.9951171875,-0.080482963,-0.77108729,-0.8540096282958984,-1.0302315950393677,-0.2366061806678772,-1.0700781345367432
10.0,-0.088548252,-0.44380119,-0.10870065540075302,-0.39466509222984314,0.02320329286158085,-0.48293259739875793
10.0048828125,-0.19906455,-0.21118031,0.07763355225324631,-0.19815172255039215,0.02811252698302269,-0.21658004820346832
10.009765625,-0.33117009,0.32434622,0.22149379551410675,0.3451092839241028,0.048565823584795,0.32942476868629456
10.0146484375,-0.38388358,0.92591502,0.31081312894821167,0.7939496040344238,0.16183117032051086,0.7435956001281738
10.01953125,-0.39371335,0.96460682,0.34148815274238586,0.8546403050422668,0.2156093567609787,0.8623577356338501
10.0244140625,-0.33792999,0.64237216,0.30767393112182617,0.7033051252365112,0.18269075453281403,0.7393160462379456
10.029296875,-0.27818285,0.48404691,0.2472962588071823,0.6460438370704651,0.17634062469005585,0.6922739148139954
10.0341796875,-0.21057853,0.79139774,0.18368875980377197,0.6730235815048218,0.19064109027385712,0.7099909782409668
10.0390625,-0.075065237,0.67182229,0.08326847106218338,0.5181865692138672,0.17871452867984772,0.5286076068878174
10.0439453125,-0.040379418,-0.11615712,-0.0027239774353802204,0.04197584092617035,0.08277970552444458,0.06399122625589371
10.048828125,-0.13740207,-0.17178734,-0.10229850560426712,-0.1286206990480423,0.014810995198786259,-0.1197257786989212
10.0537109375,-0.13178301,-0.0092125388,-0.22061686217784882,-0.14377273619174957,-0.045748911798000336,-0.09006870537996292
10.05859375,-0.056122122,-0.43200716,-0.25986456871032715,-0.4835052788257599,-0.09473379701375961,-0.4482162892818451
10.0634765625,0.09674735,-0.97395319,-0.24667774140834808,-0.9246863722801208,-0.1472141593694687,-0.9969881176948547
10.068359375,0.28620787,-0.86243707,-0.21796025335788727,-0.7288150191307068,-0.22510908544063568,-0.7584714293479919
10.0732421875,0.34674608,0.11968485,-0.12012319266796112,0.003070257371291518,-0.21032188832759857,-0.06813975423574448
10.078125,0.46010107,0.63022312,-0.0011559439590200782,0.45037269592285156,-0.12628717720508575,0.3904041051864624
10.0830078125,0.53447145,0.51700139,0.13422520458698273,0.560602068901062,0.03802529349923134,0.5494199395179749
10.087890625,0.5109816,0.56568591,0.2832759618759155,0.6627809405326843,0.18855752050876617,0.6885001063346863
10.0927734375,0.56079266,0.93420572,0.3381611406803131,0.8865761756896973,0.15887635946273804,0.9205372333526611
10.09765625,0.61834478,1.0966287,0.3046858608722687,0.8835866451263428,0.026071760803461075,0.8540654182434082
10.1025390625,0.65443976,0.44797418,0.24166908860206604,0.6198196411132812,-0.0736006572842598,0.5390661954879761
10.107421875,0.67713368,0.42300976,0.09709271043539047,0.4214726388454437,-0.10263316333293915,0.5567440390586853
10.1123046875,0.6387206,0.36504029,-0.11201594024896622,0.31980133056640625,-0.11719319969415665,0.20188291370868683
10.1171875,0.53386838,-0.87068319,-0.23643039166927338,-0.7013699412345886,-0.10805020481348038,-0.8951585292816162
10.1220703125,0.32602072,-1.3687449,-0.260470449924469,-1.285016655921936,-0.08468487858772278,-1.318018913269043
10.126953125,0.09371273,-0.75763968,-0.2342926561832428,-0.8236435651779175,-0.026354685425758362,-0.8058170080184937
10.1318359375,-0.10218642,-0.43784708,-0.14615868031978607,-0.3898405432701111,0.07220510393381119,-0.3716290295124054
10.13671875,-0.29794886,-0.26498981,-0.06901317834854126,-0.17266899347305298,0.09687294065952301,-0.14433585107326508
10.1416015625,-0.5140811,0.49832747,-0.024547388777136803,0.24869631230831146,0.031023399904370308,0.23168747127056122
10.146484375,-0.67390689,0.52347779,-0.0277031771838665,0.3683600425720215,-0.03450588881969452,0.3154526352882385
10.1513671875,-0.81823483,-0.22956002,-0.08256994187831879,-0.20925161242485046,-0.09806739538908005,-0.20225700736045837
10.15625,-0.90157526,-0.66680681,-0.09320256114006042,-0.5605939030647278,-0.11606162786483765,-0.5277732610702515
10.1611328125,-0.80647036,-0.22964068,-0.12286460399627686,-0.26155704259872437,-0.13276371359825134,-0.281084269285202
10.166015625,-0.62315155,0.18223833,-0.13902270793914795,0.09928706288337708,-0.17895421385765076,0.08782310038805008
10.1708984375,-0.47018688,0.40101409,-0.04814396798610687,0.3818761706352234,-0.20025616884231567,0.43720051646232605
10.17578125,-0.33925219,0.60477246,-0.009241927415132523,0.407129168510437,-0.22389137744903564,0.6382813453674316
10.1806640625,-0.31471366,0.39464845,-0.04619485139846802,0.2804231643676758,-0.2272023856639862,0.4283233880996704
10.185546875,-0.29956112,-0.27448488,-0.15403355658054352,-0.2109607458114624,-0.13854721188545227,-0.25989699363708496
10.1904296875,-0.17359556,-0.80408105,-0.30025091767311096,-0.8012825846672058,0.004050069488584995,-0.7795337438583374
10.1953125,-0.065849614,-1.0699074,-0.3387085199356079,-0.9696038365364075,0.09232665598392487,-1.0121867656707764
10.2001953125,0.051400925,-0.89343949,-0.26402711868286133,-0.8102732300758362,0.018143238499760628,-0.8176068663597107
10.205078125,0.13519808,-0.4187385,-0.1458885818719864,-0.5063613653182983,-0.10747042298316956,-0.5261502265930176
10.2099609375,0.13037466,-0.37856125,-0.048334430903196335,-0.37477949261665344,-0.10710253566503525,-0.5754285454750061
10.21484375,0.13107197,-0.32238457,0.08115202188491821,-0.14664751291275024,0.07099395990371704,-0.2596725523471832
10.2197265625,0.20920986,0.58172356,0.3484728932380676,0.46977123618125916,0.29998886585235596,0.3725880980491638
10.224609375,0.23103336,1.0690429,0.6460289359092712,0.9038481712341309,0.5413666367530823,0.7695482969284058
10.2294921875,0.19564725,1.1462121,0.8702883720397949,1.0904606580734253,0.7884007692337036,1.0629502534866333
10.234375,0.26152691,1.2431002,0.9078367948532104,1.1972697973251343,0.8719035387039185,1.2075334787368774
10.2392578125,0.39659041,1.3222459,0.8021921515464783,1.2099593877792358,0.7389594316482544,1.2338262796401978
10.244140625,0.44693177,1.1913687,0.5900571346282959,0.913974940776825,0.448934942483902,0.9746391177177429
10.2490234375,0.24579104,0.42926589,0.24621154367923737,0.5119763612747192,0.07590898126363754,0.3735537827014923
10.25390625,0.075201791,-0.35085498,-0.05084242671728134,-0.25235000252723694,-0.20936541259288788,-0.3295936584472656
10.2587890625,0.11815471,-0.51327144,-0.24390457570552826,-0.5152783393859863,-0.3327300548553467,-0.41444844007492065
10.263671875,0.16399543,-0.38305217,-0.37364429235458374,-0.6080338358879089,-0.29894301295280457,-0.36306142807006836
10.2685546875,0.15987163,-0.8877876,-0.4006648063659668,-0.9112175107002258,-0.22118602693080902,-0.8239260911941528
10.2734375,0.11061944,-1.4588458,-0.3963810205459595,-1.271849513053894,-0.2109360545873642,-1.3602430820465088
10.2783203125,0.035565382,-1.1474981,-0.4412136971950531,-0.9281948804855347,-0.24186959862709045,-1.0422614812850952
10.283203125,0.041747541,-0.40002855,-0.4463953375816345,-0.3947545886039734,-0.33288148045539856,-0.542926549911499
10.2880859375,0.018909548,-0.58385022,-0.4409535229206085,-0.5031530857086182,-0.46702367067337036,-0.49875569343566895
10.29296875,-0.059602208,-0.6046312,-0.43230462074279785,-0.5036144256591797,-0.5689564943313599,-0.49510589241981506
10.2978515625,-0.077755946,-0.059739503,-0.39275407791137695,-0.1325443983078003,-0.5914442539215088,-0.16983984410762787
10.302734375,-0.060752541,0.3264225,-0.33723267912864685,0.13354524970054626,-0.5502788424491882,0.171799898147583
10.3076171875,-0.034975754,0.20499929,-0.2594250738620758,0.08132060617208481,-0.47254320979118347,-0.012888697907328606
10.3125,0.00567433,-0.73300606,-0.21795830130577087,-0.6080686450004578,-0.4293740689754486,-0.6079087257385254
10.3173828125,-0.0089910884,-0.71408164,-0.171509250998497,-0.6017978191375732,-0.37243592739105225,-0.7086181044578552
10.322265625,-0.033110151,0.11236166,0.0031632399186491966,-0.02277544140815735,-0.2754778563976288,-0.13310250639915466
10.3271484375,-0.033863461,0.37747699,0.20516614615917206,0.36376428604125977,0.029362041503190994,0.38854268193244934
10.33203125,0.010158797,0.71598528,0.34383681416511536,0.7441048622131348,0.5772145986557007,0.6833227276802063
10.3369140625,0.0016236761,1.0280361,0.38950222730636597,0.8190436959266663,1.1846818923950195,0.7878392934799194
10.341796875,-0.092076828,0.51816129,0.36939865350723267,0.66253262758255,1.663029670715332,0.7132197022438049
10.3466796875,-0.13670013,0.43974606,0.4234027862548828,0.7034990787506104,1.5572665929794312,0.7401112914085388
10.3515625,-0.12017976,1.2511954,0.4760817885398865,0.9346326589584351,0.855347752571106,0.8537271618843079
10.3564453125,-0.10013836,0.92461226,0.40663254261016846,0.8604220151901245,0.1471276879310608,0.7393932342529297
10.361328125,-0.11600477,-0.19100102,0.23465535044670105,0.3223505914211273,-0.19079089164733887,0.3325975239276886
10.3662109375,-0.087183154,0.33744236,0.0737515464425087,0.24504952132701874,-0.20558582246303558,0.3989824652671814
10.37109375,-0.098588114,0.71597282,0.04527673125267029,0.44108062982559204,-0.16561807692050934,0.45763760805130005
10.3759765625,-0.11720692,0.12878528,0.05397271737456322,0.30379053950309753,-0.26211991906166077,0.30928149819374084
10.380859375,0.0049889162,0.43330649,-0.011093229055404663,0.2509292960166931,-0.38054975867271423,0.2803322672843933
10.3857421875,-0.013211386,0.1978493,-0.13672588765621185,0.10705791413784027,-0.4519939720630646,0.09370902180671692
10.390625,-0.14279181,-0.49470918,-0.24179707467556,-0.3739206790924072,-0.4276704788208008,-0.36847230792045593
10.3955078125,-0.14023825,-0.56908311,-0.2924327552318573,-0.6270876526832581,-0.3377677798271179,-0.5591852068901062
10.400390625,-0.078842428,-0.73547405,-0.3175223171710968,-0.7769097685813904,-0.29808980226516724,-0.6937364935874939
10.4052734375,-0.16788174,-1.0473186,-0.31640398502349854,-0.9758486151695251,-0.3071972131729126,-0.9652890563011169
10.41015625,-0.19612123,-1.1156322,-0.3037712574005127,-1.0529208183288574,-0.3410719633102417,-1.0205742120742798
10.4150390625,-0.14610192,-0.79307864,-0.2976066470146179,-0.685138463973999,-0.33989086747169495,-0.7040162086486816
10.419921875,-0.10580552,-0.24971231,-0.27357789874076843,-0.3320891559123993,-0.3260534107685089,-0.4415680468082428
10.4248046875,0.0087428014,-0.43458658,-0.26076018810272217,-0.43343034386634827,-0.3422628343105316,-0.3908103406429291
10.4296875,0.088789202,-0.49355148,-0.20552422106266022,-0.4346965253353119,-0.2821410000324249,-0.4594586491584778
10.4345703125,0.1285875,-0.11342361,-0.0666210800409317,-0.23560276627540588,-0.08968959003686905,-0.4330160617828369
10.439453125,0.21657592,-0.23061323,0.06977808475494385,-0.09872735291719437,0.15251821279525757,-0.17380933463573456
10.4443359375,0.22781417,0.34603531,0.2430892139673233,0.5727092027664185,0.3770967423915863,0.47068846225738525
10.44921875,0.077094552,1.3930767,0.419689416885376,1.038394570350647,0.4912331998348236,1.0094362497329712
10.4541015625,0.056273315,1.0642894,0.42630869150161743,1.0023858547210693,0.49745962023735046,0.9856936931610107
10.458984375,0.3035171,0.509562,0.3502133786678314,0.6339372992515564,0.4078395664691925,0.6762361526489258
10.4638671875,0.53165053,0.27167183,0.24873137474060059,0.46483033895492554,0.283620148897171,0.4239756464958191
10.46875,0.72450702,0.46215154,0.20988334715366364,0.4728306531906128,0.18676897883415222,0.5013508796691895
10.4736328125,0.87948767,0.59302033,0.3832133114337921,0.6580471396446228,0.09844263643026352,0.7479848265647888
10.478515625,0.83984505,0.93515478,0.5258466601371765,0.8946022391319275,0.06873401999473572,1.003499984741211
10.4833984375,0.77524131,1.1329276,0.4741651713848114,0.8176883459091187,0.043522343039512634,0.9639702439308167
10.48828125,0.55165427,0.40054712,0.31622427701950073,0.497577041387558,0.014774391427636147,0.4122856855392456
10.4931640625,0.22332711,-0.2663294,0.12970523536205292,-0.26087793707847595,0.052400559186935425,-0.28031042218208313
10.498046875,-0.099016389,-0.50126498,0.04262528568506241,-0.47282376885414124,0.037759240716695786,-0.5502415299415588
10.5029296875,-0.34398556,-1.3156603,-1.3709248304367065,-1.470692753791809,-0.4525870978832245,-1.2636042833328247
10.5078125,-0.48440197,-2.1976451,-1.307323694229126,-1.7606135606765747,-0.5552688241004944,-1.6934266090393066
10.5126953125,-0.56688747,-1.6978281,-1.0614434480667114,-1.4765517711639404,-0.6326603889465332,-1.428240180015564
10.517578125,-0.60494186,-1.0208147,-1.0062501430511475,-1.1462278366088867,-0.6674826741218567,-1.161712884902954
10.5224609375,-0.7185456,-1.2853617,-1.0451509952545166,-1.358017086982727,-0.665068507194519,-1.3110260963439941
10.52734375,-0.84576671,-1.721159,-0.9778622388839722,-1.475008487701416,-0.6936935186386108,-1.7714375257492065
10.5322265625,-0.93874964,-1.3518773,-0.8883171677589417,-1.3444684743881226,-0.7126820087432861,-1.5340673923492432
10.537109375,-1.0568283,-0.68199802,-0.6333659291267395,-0.6103378534317017,-0.6843252182006836,-0.6698889136314392
10.5419921875,-1.1346152,0.050959247,-0.306934654712677,0.08672831952571869,-0.6408342123031616,-0.008008412085473537
10.546875,-1.1360994,0.64870906,-0.041934166103601456,0.4650152921676636,-0.6310932040214539,0.258404403924942
10.5517578125,-1.1499149,0.66364644,0.16203080117702484,0.6670312881469727,-0.701543390750885,0.21466678380966187
10.556640625,-1.2047024,0.70645962,0.35232746601104736,0.7586685419082642,-0.7798339128494263,0.32351773977279663
10.5615234375,-1.423424,1.0647088,0.7974082231521606,0.9929864406585693,-0.48974865674972534,0.641654908657074
10.56640625,-1.9470889,1.6948209,1.406012773513794,1.3426837921142578,0.4084264039993286,1.292870283126831
10.5712890625,-2.0977152,2.3920696,2.1611785888671875,2.251873731613159,1.7849043607711792,2.304558753967285
10.576171875,-0.76875638,2.933943,3.0954761505126953,3.1760075092315674,3.0033416748046875,3.270672082901001
10.5810546875,2.0662165,3.4026774,3.7168450355529785,3.9938600063323975,3.2045648097991943,4.0150885581970215
10.5859375,5.4423283,3.7487231,3.377755880355835,3.9521803855895996,2.3435139656066895,3.7065534591674805
10.5908203125,6.9856313,2.6930976,1.8904030323028564,2.5398471355438232,1.0435794591903687,2.085480213165283
10.595703125,5.1056642,0.02116962,-0.027452150359749794,-0.12101293355226517,0.003522826125845313,-0.10758599638938904
10.6005859375,1.6241426,-2.2211754,-1.323673129081726,-1.9630175828933716,-0.41177132725715637,-1.5298311710357666
10.60546875,-0.83729771,-4.1392476,-1.5632538795471191,-2.3593480587005615,-0.45055410265922546,-1.7026691436767578
10.6103515625,-1.2913002,-3.8686057,-1.2086728811264038,-2.134510040283203,-0.4997210204601288,-1.5931848287582397
10.615234375,-0.79839467,-1.1424264,-0.9128496050834656,-0.8909058570861816,-0.5548744201660156,-1.0017597675323486
10.6201171875,-0.69196321,0.059753415,-0.8787615895271301,0.3357482850551605,-0.5971905589103699,-0.22661080956459045
10.625,-0.77732395,-0.4477134,-0.8595653772354126,-0.42611804604530334,-0.6509732604026794,-0.5094332695007324
10.6298828125,-0.72552166,-0.54538054,-0.8225725293159485,-0.6803469657897949,-0.647986888885498,-0.6945298910140991
10.634765625,-0.79891843,-1.0328791,-0.9766361713409424,-0.9638938903808594,-0.5993775129318237,-0.9566695690155029
10.6396484375,-0.8194887,-1.3871499,-1.0981733798980713,-1.2879973649978638,-0.5847433805465698,-1.3108717203140259
10.64453125,-0.7328088,-1.3453039,-0.9580271244049072,-1.378125786781311,-0.5520057082176208,-1.3430877923965454
10.6494140625,-0.73070604,-0.83268286,-0.7424553036689758,-0.8982537984848022,-0.4511493444442749,-0.9258211255073547
10.654296875,-0.59288784,0.18163226,-0.3932000398635864,0.2644185721874237,-0.3465033173561096,0.03302844613790512
10.6591796875,-0.37250217,0.97624355,0.18626342713832855,0.7870706915855408,-0.25933003425598145,0.750275731086731
10.6640625,-0.27918983,0.97098768,0.6415634155273438,0.8815257549285889,-0.1984451562166214,0.928286075592041
10.6689453125,-0.26466565,0.83761704,0.7690228819847107,0.9418240189552307,-0.11748024821281433,1.0005768537521362
10.673828125,-0.24696108,1.1386223,0.6487666368484497,1.0157568454742432,0.0585278682410717,1.012037754058838
10.6787109375,-0.15443431,1.0982238,0.4788716733455658,0.8343737125396729,0.22522932291030884,0.8711739182472229
10.68359375,-0.027369606,0.26406062,0.36907148361206055,0.4443584084510803,0.31827619671821594,0.38596588373184204
10.6884765625,0.072814544,-0.24402411,0.2990618348121643,-0.09165691584348679,0.25765156745910645,-0.003396928310394287
10.693359375,0.072442849,0.012246103,0.2706656754016876,-0.08552568405866623,0.1793745905160904,-0.028347326442599297
10.6982421875,0.19068313,0.022204355,0.21568576991558075,-0.055285897105932236,0.15935949981212616,-0.04543501138687134
10.703125,0.2490347,-0.18268238,0.1326580047607422,-0.20940282940864563,0.1690712571144104,-0.2899394631385803
10.7080078125,0.084905014,-0.28737108,0.12629587948322296,-0.17302018404006958,0.22236673533916473,-0.20115067064762115
10.712890625,0.082161192,0.32101866,0.31023699045181274,0.5126500725746155,0.23280343413352966,0.4041557312011719
10.7177734375,0.17452265,1.3280045,0.6525169014930725,1.0116724967956543,0.20831823348999023,1.11182701587677
10.72265625,0.15323091,1.1164853,0.8226127624511719,1.0387368202209473,0.24374791979789734,1.059076189994812
10.7275390625,0.11644252,0.69556236,0.5130263566970825,0.5834833979606628,0.25602683424949646,0.8528931736946106
10.732421875,0.14955907,0.45585427,-0.16168829798698425,0.4678860604763031,0.14549675583839417,0.16197985410690308
10.7373046875,0.20571967,-1.1029832,-0.7330514788627625,-1.022981882095337,-0.06092296540737152,-0.9953269362449646
10.7421875,0.15997728,-2.3317402,-0.9453215599060059,-1.9058305025100708,-0.22883468866348267,-1.6759188175201416
10.7470703125,0.012247686,-1.6944847,-0.9440889358520508,-1.4590357542037964,-0.27058008313179016,-1.2158259153366089
10.751953125,-0.10859148,-0.50103926,-0.8614882230758667,-0.5193336606025696,-0.26767751574516296,-0.6661442518234253
10.7568359375,-0.18355939,-0.84522595,-0.8389385342597961,-0.7475787401199341,-0.2710498869419098,-0.9136795401573181
10.76171875,-0.18343665,-1.555592,-0.8595575094223022,-1.2529640197753906,-0.26600173115730286,-1.4931167364120483
10.7666015625,-0.12250609,-0.88896649,-0.8787242770195007,-0.9098107814788818,-0.2973884046077728,-0.9383096098899841
10.771484375,-0.12826744,-0.44610955,-0.7960876226425171,-0.43210259079933167,-0.284413605928421,-0.5349542498588562
10.7763671875,-0.19660464,-0.41868763,-0.5458841919898987,-0.23815788328647614,-0.20922917127609253,-0.2976009249687195
10.78125,-0.27585204,0.52026265,-0.2571573853492737,0.4271969199180603,-0.1761726438999176,0.27733907103538513
10.7861328125,-0.33799755,1.0398012,0.01405534241348505,0.7663921117782593,-0.11641204357147217,0.652539074420929
10.791015625,-0.33015334,0.46187166,0.12533043324947357,0.6526368260383606,-0.06203828752040863,0.6104714274406433
10.7958984375,-0.32161648,0.47154338,0.10678821802139282,0.541117787361145,-0.03923321142792702,0.4791746139526367
10.80078125,-0.32055981,0.47692495,0.2157372087240219,0.5421834588050842,0.033176321536302567,0.4793586730957031
10.8056640625,-0.28021882,0.54625243,0.4406210482120514,0.5865030884742737,0.07165150344371796,0.5799980163574219
10.810546875,-0.24634231,0.68182131,0.6856465339660645,0.7448945045471191,0.07261507958173752,0.7823705077171326
10.8154296875,-0.12188149,1.1528774,0.7799370884895325,1.006960391998291,0.170634925365448,1.0024982690811157
10.8203125,0.026365072,1.2455466,0.7906327247619629,1.1240956783294678,0.32044821977615356,1.1217936277389526
10.8251953125,0.11786564,1.0206462,0.7819847464561462,0.983692467212677,0.4089442789554596,0.9412221908569336
10.830078125,0.37092577,0.70807791,0.6315565705299377,0.6923865079879761,0.43644294142723083,0.6436495780944824
10.8349609375,0.45157823,0.31973178,0.5104761719703674,0.3858356475830078,0.39522480964660645,0.19762831926345825
10.83984375,0.42435376,0.079400421,0.45935875177383423,0.12835028767585754,0.3563534617424011,-0.09248579293489456
10.8447265625,0.56763529,0.26119906,0.5897701382637024,0.550408124923706,0.340843141078949,0.4707241952419281
10.849609375,0.60829736,1.4109277,0.8968199491500854,1.1438719034194946,0.34754207730293274,1.087080955505371
10.8544921875,0.52765526,1.7580798,1.0145045518875122,1.3701751232147217,0.3997589945793152,1.5315018892288208
10.859375,0.61341687,0.99098598,0.8427430391311646,1.0091830492019653,0.3695267140865326,0.9566627144813538
10.8642578125,0.76181006,0.56192483,0.39100825786590576,0.5003823041915894,0.2603459060192108,0.5115362405776978
10.869140625,0.77958021,0.13866825,-0.09879041463136673,0.17925535142421722,0.1061253696680069,-0.19901812076568604
10.8740234375,0.77319976,-1.152298,-0.30924293398857117,-1.1327953338623047,-0.12464757263660431,-0.9872106313705444
10.87890625,0.65010625,-2.2043808,-0.43857529759407043,-1.7358806133270264,-0.2882581949234009,-1.2491916418075562
10.8837890625,0.39047152,-2.1337653,-0.6434957981109619,-1.6943891048431396,-0.3198588788509369,-1.413444995880127
10.888671875,0.069981976,-1.662764,-0.777185320854187,-1.6146337985992432,-0.32803958654403687,-1.4958267211914062
10.8935546875,-0.24944984,-1.8631271,-0.7365084886550903,-1.6261556148529053,-0.35056716203689575,-1.5447107553482056
10.8984375,-0.43288581,-1.5018999,-0.7171583771705627,-1.3140918016433716,-0.4097675681114197,-1.5273220539093018
10.9033203125,-0.52741753,-0.99777302,-0.8615124821662903,-1.1001375913619995,-0.4190075695514679,-1.2876993417739868
10.908203125,-0.71156188,-1.1736661,-0.871675968170166,-1.0865429639816284,-0.37181198596954346,-1.2604355812072754
10.9130859375,-0.7916379,-0.74843992,-0.7154774069786072,-0.7417216300964355,-0.34112876653671265,-0.8514214754104614
10.91796875,-0.85517981,-0.046278588,-0.5432911515235901,-0.134110689163208,-0.27655917406082153,-0.15579864382743835
10.9228515625,-0.85716021,0.42170376,-0.33936524391174316,0.5398274660110474,-0.26278963685035706,0.5178337097167969
10.927734375,-0.67894723,1.3562093,-0.1844981610774994,1.0745081901550293,-0.2394663542509079,1.2219438552856445
10.9326171875,-0.57970482,1.3777275,-0.12282920628786087,1.0939867496490479,-0.15751178562641144,1.2587038278579712
10.9375,-0.50484915,0.3973966,-0.04754219949245453,0.7298299670219421,-0.09891422092914581,0.7279027104377747
10.9423828125,-0.35422646,0.63691412,0.026185618713498116,0.5219489336013794,-0.05775244161486626,0.6558056473731995
10.947265625,-0.16115699,0.39528364,0.0450463593006134,0.33150041103363037,-0.001673624967224896,0.24491681158542633
10.9521484375,-0.11207907,-0.79603659,-0.06120593473315239,-0.6595563292503357,0.04103320091962814,-0.7753662467002869
10.95703125,-0.10424853,-0.9340574,-0.12415651977062225,-0.8969786167144775,0.07893228530883789,-0.8615008592605591
10.9619140625,0.036329189,-0.069037055,-0.007464169524610043,-0.22938373684883118,0.12522481381893158,-0.2724246084690094
10.966796875,0.095788089,0.16882562,0.11750651895999908,0.07807523012161255,0.21414442360401154,-0.05691327527165413
10.9716796875,0.091987013,-0.052517392,0.23859934508800507,0.15856438875198364,0.2636210322380066,0.1607913225889206
10.9765625,0.18792722,0.5773379,0.39676469564437866,0.5826942324638367,0.28855255246162415,0.5026925206184387
10.9814453125,0.27257992,1.0935859,0.5496758818626404,0.9065589308738708,0.2600543797016144,0.8555234670639038
10.986328125,0.23240361,0.94882357,0.7920821309089661,0.9181922674179077,0.2157732993364334,0.9849031567573547
10.9912109375,0.18803797,0.8178281,1.0161042213439941,0.8765688538551331,0.16375356912612915,0.8880136609077454
10.99609375,0.27290018,0.94527924,0.9996387958526611,0.8617987632751465,0.1858215034008026,0.7774989008903503
11.0009765625,0.36941366,0.56953001,-0.11723092198371887,0.39467114210128784,0.08661343902349472,0.5802656412124634
11.005859375,0.31842319,-0.12995563,-0.21340292692184448,-0.17689500749111176,0.07927211374044418,-0.1711786687374115
11.0107421875,0.22820903,-0.45106586,-0.202891543507576,-0.3296178877353668,0.1192687600851059,-0.29122650623321533
11.015625,0.2080317,-0.19398838,-0.1029818207025528,-0.27057766914367676,0.01960647664964199,-0.2560000419616699
11.0205078125,0.23124192,-0.35619458,0.009107835590839386,-0.3869172930717468,-0.15260273218154907,-0.3652886748313904
11.025390625,0.22827837,-0.58941762,0.08614730834960938,-0.38316914439201355,-0.22081227600574493,-0.370720237493515
11.0302734375,0.19266449,0.1381546,0.1060190498828888,0.039526041597127914,-0.16565591096878052,-0.008295843377709389
11.03515625,0.14364171,0.53902982,0.0521000511944294,0.36561235785484314,0.007613201625645161,0.36553844809532166
11.0400390625,0.10489127,0.59846272,0.0725659653544426,0.4015101194381714,0.09744280576705933,0.47861137986183167
11.044921875,0.11674666,-0.039164517,0.15530918538570404,-0.04966451972723007,0.02462211437523365,-0.06500929594039917
11.0498046875,0.044689225,-0.54804205,0.09509845077991486,-0.42253679037094116,-0.1383945345878601,-0.41930699348449707
11.0546875,-0.034674025,-0.30344034,0.07145785540342331,-0.32634010910987854,-0.27994829416275024,-0.33121731877326965
11.0595703125,-0.016374672,-0.074842341,0.1372903287410736,-0.15673507750034332,-0.3343208134174347,-0.13664238154888153
11.064453125,-0.03964224,-0.17345774,0.10062414407730103,-0.2763844132423401,-0.21330654621124268,-0.2551575303077698
11.0693359375,-0.098859506,-0.69896272,-0.017377208918333054,-0.5844218134880066,0.02189747616648674,-0.6351885199546814
11.07421875,-0.075164962,-0.56681621,-0.14120733737945557,-0.5254780054092407,0.1671462059020996,-0.6577824950218201
11.0791015625,-0.00080734229,-0.20840434,-0.06711646914482117,-0.23423685133457184,0.20327597856521606,-0.32020050287246704
11.083984375,-0.024422674,0.086606708,0.24097053706645966,0.2118079513311386,0.1899765431880951,0.1719350963830948
11.0888671875,-0.12469562,0.88395733,0.4103987216949463,0.6344640254974365,0.0775381475687027,0.6444945335388184
11.09375,-0.2215871,0.81030202,0.3929872512817383,0.5975186824798584,0.024196460843086243,0.6602087616920471
11.0986328125,-0.18941069,0.076162211,0.16243277490139008,0.31793466210365295,0.04352721944451332,0.31518441438674927
11.103515625,-0.11366688,0.11785045,-0.16721980273723602,0.020914364606142044,0.051530491560697556,0.033879831433296204
11.1083984375,-0.17645274,-0.25507092,-0.3271624445915222,-0.2740257680416107,0.04852177947759628,-0.3244476020336151
11.11328125,-0.22539294,-0.77771083,-0.3449558615684509,-0.6002570390701294,-0.02203877456486225,-0.5897815227508545
11.1181640625,-0.21144308,-0.3213548,-0.41165611147880554,-0.3612775504589081,-0.09401030838489532,-0.41268742084503174
11.123046875,-0.19523796,0.054501702,-0.4907258450984955,-0.09986849129199982,-0.08477000147104263,-0.10623464733362198
11.1279296875,-0.18238604,-0.70175642,-0.5358602404594421,-0.691325843334198,-0.11682415008544922,-0.81124347448349
11.1328125,-0.1855214,-1.547269,-0.5728808045387268,-1.3910654783248901,-0.13114061951637268,-1.58523690700531
11.1376953125,-0.19841911,-1.1552035,-0.49547138810157776,-1.0908325910568237,-0.07689422369003296,-1.1696594953536987
11.142578125,-0.22234898,-0.31023149,-0.42888718843460083,-0.302812784910202,-0.04405724257230759,-0.34170860052108765
11.1474609375,-0.2065899,-0.026965476,-0.38438019156455994,0.003519433783367276,-0.032045088708400726,-0.0914233848452568
11.15234375,-0.11889219,-0.11460309,-0.2214454561471939,-0.13700982928276062,-0.03541572019457817,-0.11742161214351654
11.1572265625,0.054780274,-0.16451212,-0.07246686518192291,-0.1995396763086319,-0.03721523657441139,-0.19297489523887634
11.162109375,0.19128952,-0.24969902,0.04258761182427406,-0.1731307953596115,-0.04546355828642845,-0.16729018092155457
11.1669921875,0.22704632,0.10444222,0.12541764974594116,0.06513678282499313,-0.018137048929929733,0.0033332263119518757
11.171875,0.17956329,0.49776858,0.1714019924402237,0.31461453437805176,0.0649416446685791,-0.12696416676044464
11.1767578125,0.10349979,0.18523911,0.22635342180728912,0.21989989280700684,0.12198498100042343,-0.2986452281475067
11.181640625,0.19227922,0.46004309,0.43714001774787903,0.4952653646469116,0.24419339001178741,0.39118924736976624
11.1865234375,0.51920835,1.5923214,0.9850268363952637,1.4086568355560303,0.38099539279937744,1.3854777812957764
11.19140625,0.72466703,2.5616245,1.526524305343628,1.788901448249817,0.5123147964477539,2.36411190032959
11.1962890625,0.85301584,2.7154717,1.7835662364959717,2.2571861743927,0.5678825974464417,2.661815643310547
11.201171875,0.87162858,1.9140413,1.7911028861999512,1.814113736152649,0.4936075508594513,1.9260975122451782
11.2060546875,0.71378001,0.92764302,1.511810302734375,0.8286656737327576,0.3650584816932678,0.8950135111808777
11.2109375,0.51712274,0.32935447,0.9103477001190186,0.27863436937332153,0.18883484601974487,0.31717875599861145
11.2158203125,0.4060416,-0.11120276,0.26489320397377014,-0.016562901437282562,0.05263647437095642,0.048938728868961334
11.220703125,0.27216994,-0.063472994,-0.15891768038272858,-0.03473535552620888,-0.02233264222741127,-0.1117396354675293
11.2255859375,0.042095111,0.25047629,-0.40516144037246704,0.03128474950790405,-0.14930102229118347,-0.20077620446681976
11.23046875,-0.29234068,-0.1797553,-0.6186509728431702,-0.22143065929412842,-0.2640044093132019,-0.3967238664627075
11.2353515625,-0.50296761,-0.53258219,-0.8968349695205688,-0.7175049185752869,-0.32768744230270386,-0.8186213970184326
11.240234375,-0.57163529,-1.1606919,-1.094567894935608,-1.1759610176086426,-0.4183211326599121,-1.174627661705017
11.2451171875,-0.74138234,-2.1286097,-1.280943751335144,-1.5452702045440674,-0.5281094908714294,-1.385642409324646
11.25,-0.86811224,-1.7854831,-1.4208558797836304,-1.6584848165512085,-0.6162979006767273,-1.498956322669983
11.2548828125,-0.874602,-2.0629949,-1.4245725870132446,-1.7485119104385376,-0.6421998739242554,-1.6411583423614502
11.259765625,-0.92121924,-2.2597479,-1.452465295791626,-1.8105709552764893,-0.5816093683242798,-1.6761282682418823
11.2646484375,-0.89833054,-1.4134197,-1.4615280628204346,-1.3801462650299072,-0.6013933420181274,-1.42170250415802
11.26953125,-0.9503056,-1.1344749,-1.2984046936035156,-1.2044909000396729,-0.6279131770133972,-1.2714763879776
11.2744140625,-0.98089945,-1.5228364,-1.2240804433822632,-1.559926152229309,-0.6009647846221924,-1.5960911512374878
11.279296875,-1.0473808,-1.3375762,-1.2346316576004028,-1.5626492500305176,-0.6891058683395386,-1.5202555656433105
11.2841796875,-1.1997874,-0.39359582,-0.7620917558670044,-0.5326286554336548,-0.8685411214828491,-0.6180380582809448
11.2890625,-1.4490496,0.95301511,0.26733773946762085,1.0283182859420776,-0.8562484979629517,0.47907987236976624
11.2939453125,-1.9427646,1.8519172,1.2222836017608643,1.3581303358078003,-0.2520211338996887,1.2573176622390747
11.298828125,-1.8383785,2.0462953,1.905563473701477,1.511839747428894,1.001561164855957,1.8127888441085815
11.3037109375,-0.13730947,1.9988075,2.1927366256713867,1.9011305570602417,2.3530189990997314,2.286878824234009
11.30859375,3.0206719,2.4501555,2.257826089859009,2.10319447517395,3.065903902053833,2.8461921215057373
11.3134765625,6.0428849,2.9476481,2.2479398250579834,2.422126531600952,2.516516923904419,2.7925679683685303
11.318359375,6.2328456,2.1495526,1.7667953968048096,1.9711555242538452,1.114632248878479,1.8158520460128784
11.3232421875,3.4646365,-0.19051876,0.6734558343887329,-0.36902812123298645,-0.018425146117806435,-0.30427008867263794
11.328125,0.28746636,-2.6804037,-0.700585126876831,-2.1981871128082275,-0.4733501076698303,-1.8221083879470825
11.3330078125,-1.3491279,-3.3332974,-1.4561306238174438,-2.4397237300872803,-0.41835805773735046,-1.927836537361145
11.337890625,-1.2072454,-1.7674433,-1.1347836256027222,-1.5806301832199097,-0.30263927578926086,-1.3480759859085083
11.3427734375,-0.65919466,0.31063917,-0.46927976608276367,0.15478916466236115,-0.38980308175086975,-0.029696868732571602
11.34765625,-0.49935428,0.64781697,-0.12199738621711731,0.6354377865791321,-0.45159488916397095,0.5338455438613892
11.3525390625,-0.49172112,0.43640132,0.12782131135463715,0.6837571859359741,-0.39048266410827637,0.6218773722648621
11.357421875,-0.58645215,1.2508265,0.3373022675514221,1.0072280168533325,-0.42377063632011414,1.2402973175048828
11.3623046875,-0.66392177,1.3408368,0.14783036708831787,1.0204269886016846,-0.47342270612716675,1.2015340328216553
11.3671875,-0.61212204,0.15860175,-0.1680050641298294,0.4371240735054016,-0.4117037057876587,0.2495984435081482
11.3720703125,-0.60941578,-0.4942282,-0.24953357875347137,-0.46207064390182495,-0.34601473808288574,-0.456588476896286
11.376953125,-0.6773681,-0.41570079,-0.2306518256664276,-0.40064701437950134,-0.33286088705062866,-0.45186474919319153
11.3818359375,-0.55378285,0.020930755,-0.1957179307937622,-0.0791630744934082,-0.2805612087249756,-0.04463678598403931
11.38671875,-0.38304066,0.20474621,-0.13252830505371094,0.06640686839818954,-0.1967863142490387,0.09051445126533508
11.3916015625,-0.28539765,0.08026567,-0.0927518978714943,-0.035446714609861374,-0.12821327149868011,-0.026121269911527634
11.396484375,-0.20489948,-0.41627284,-0.08809477090835571,-0.3222769498825073,-0.12104664742946625,-0.2850710451602936
11.4013671875,-0.14614506,-0.48635905,-0.14907415211200714,-0.4261016547679901,-0.08547767996788025,-0.403050035238266
11.40625,-0.025614467,-0.38454514,-0.21373260021209717,-0.4460092782974243,0.029993731528520584,-0.4194985628128052
11.4111328125,0.099519197,-0.53202721,-0.15862274169921875,-0.39219918847084045,0.16486842930316925,-0.2980306148529053
11.416015625,0.16086262,0.028354631,-0.07385344803333282,-0.10251449793577194,0.3432444930076599,-0.03206495940685272
11.4208984375,0.15994713,0.31178968,-0.033349234610795975,0.11588343977928162,0.46495914459228516,0.12590909004211426
11.42578125,0.1679008,-0.081175256,0.004571108613163233,0.04923325777053833,0.3787021040916443,0.08621656149625778
11.4306640625,0.20337311,0.13132615,-0.009054466150701046,0.10046906024217606,0.23738689720630646,0.1452033817768097
11.435546875,0.15271581,0.41882074,-0.01967068761587143,0.3719804584980011,0.10298675298690796,0.3758988678455353
11.4404296875,0.15825536,0.4699789,0.05254904925823212,0.6204506158828735,0.04241478070616722,0.6247923970222473
11.4453125,0.24432795,0.986391,0.13151682913303375,0.764738142490387,0.03601051867008209,0.7383268475532532
11.4501953125,0.19482715,0.66442804,0.07281175255775452,0.5931292176246643,0.017816949635744095,0.6177404522895813
11.455078125,0.13415166,-0.12997266,-0.046523869037628174,0.2282489538192749,0.040448952466249466,0.23027299344539642
11.4599609375,0.11556628,0.32581109,-0.07306922972202301,0.3487287163734436,0.015038624405860901,0.37799128890037537
11.46484375,0.013056035,0.865472,0.03098057210445404,0.680559515953064,-0.06526732444763184,0.747229814529419
11.4697265625,-0.045973096,0.73766389,0.1624295860528946,0.5608788132667542,-0.12079884856939316,0.7500712275505066
11.474609375,-0.11638797,0.052567653,0.07809831947088242,0.12398526072502136,-0.13739296793937683,0.15871401131153107
11.4794921875,-0.16462124,-0.42577717,-0.10239832103252411,-0.42202872037887573,-0.1797020584344864,-0.3832302987575531
11.484375,-0.24600933,-0.80301786,-0.2409406155347824,-0.7266290783882141,-0.2948719561100006,-0.6785758137702942
11.4892578125,-0.35164212,-0.85542819,-0.3706076443195343,-0.7833393812179565,-0.40038245916366577,-0.7028428912162781
11.494140625,-0.2691347,-0.57042115,-0.5111978650093079,-0.7908878326416016,-0.3278668522834778,-0.7068060636520386
11.4990234375,-0.20548642,-0.9623046,-0.5675557851791382,-0.8534770607948303,-0.14074623584747314,-0.8287696838378906
11.50390625,-0.32136112,-1.4978678,-0.8695477247238159,-1.524442195892334,-0.7340233325958252,-1.4597831964492798
11.5087890625,-0.41058751,-1.6918444,-0.9819209575653076,-1.4710057973861694,-0.8908288478851318,-1.7047183513641357
11.513671875,-0.46994414,-1.5803108,-0.9458767771720886,-1.4515154361724854,-0.7411743402481079,-1.6666992902755737
11.5185546875,-0.41098955,-1.0283263,-0.7756159901618958,-0.9635249376296997,-0.5922126173973083,-1.0734575986862183
11.5234375,-0.26164971,-0.42843934,-0.5092195868492126,-0.33911773562431335,-0.5329683423042297,-0.44146353006362915
11.5283203125,-0.17381418,0.01979581,-0.20797127485275269,0.13825960457324982,-0.4218321144580841,0.13712795078754425
11.533203125,-0.13643077,0.80322089,0.02160082384943962,0.6139020919799805,-0.246363565325737,0.573431670665741
11.5380859375,-0.073853315,0.91151103,0.1851973533630371,0.7061349153518677,-0.2328188270330429,0.5775792002677917
11.54296875,0.074832792,0.22712229,0.2066502571105957,0.5023493766784668,-0.25064074993133545,0.2693313658237457
11.5478515625,0.18728789,0.22710109,0.16792990267276764,0.39223116636276245,-0.13889892399311066,0.32578179240226746
11.552734375,0.25159558,0.60532434,0.19085562229156494,0.6764571070671082,-0.0027557294815778732,0.68813157081604
11.5576171875,0.38126832,1.2648449,0.300313800573349,1.045544147491455,0.1363670378923416,1.0818246603012085
11.5625,0.57819154,1.3058477,0.44026872515678406,1.092189073562622,0.21434912085533142,1.063354253768921
11.5673828125,0.59429805,0.62788636,0.4306966960430145,0.6661925911903381,0.25073787569999695,0.7873811721801758
11.572265625,0.60731161,0.92771011,0.18519850075244904,0.7663692831993103,0.2556849718093872,0.6806013584136963
11.5771484375,0.7137999,-0.35286066,-0.1576324850320816,-0.6642194390296936,0.30056849122047424,-0.8309325575828552
11.58203125,0.78196351,-2.697617,-0.1696731597185135,-2.251716136932373,0.32657328248023987,-1.8520424365997314
11.5869140625,0.86453204,-0.74888156,0.3758004307746887,-0.8778132200241089,0.3902667760848999,-0.7016379237174988
11.591796875,0.92364404,2.2758739,1.1567740440368652,1.861602783203125,0.5050614476203918,1.748197317123413
11.5966796875,0.80061819,2.2805171,1.545263409614563,1.7392547130584717,0.6413970589637756,3.065547227859497
11.6015625,0.56695257,1.5364066,1.2929719686508179,1.4463719129562378,0.8117397427558899,1.9688975811004639
11.6064453125,0.33678832,0.8060065,0.7379084229469299,0.698879599571228,0.8053557872772217,0.8750649690628052
11.611328125,-0.019512098,0.05611415,0.3000186085700989,0.406796932220459,0.6013771295547485,0.24170120060443878
11.6162109375,-0.36260017,0.29026749,0.21414229273796082,0.3785164952278137,0.3509960174560547,0.14338697493076324
11.62109375,-0.49494103,0.98556572,0.16103436052799225,0.6146604418754578,0.12707039713859558,0.8716309666633606
11.6259765625,-0.5309503,0.24973386,-0.21503101289272308,0.30304795503616333,-0.10831502079963684,-0.06238802149891853
11.630859375,-0.60605583,-1.2021089,-0.6376383900642395,-1.2589612007141113,-0.365482360124588,-1.3071081638336182
11.6357421875,-0.7041615,-2.0007191,-0.739206075668335,-1.8899586200714111,-0.5357218980789185,-1.784026861190796
11.640625,-0.76310703,-1.4328643,-0.5066016912460327,-1.396726369857788,-0.6431764960289001,-1.1481558084487915
11.6455078125,-0.76835796,0.061731373,-0.22288958728313446,-0.10972801595926285,-0.6867146492004395,-0.16126389801502228
11.650390625,-0.76133831,0.30405903,-0.1729985773563385,0.22753626108169556,-0.7002912163734436,0.04098384082317352
11.6552734375,-0.71360748,-0.21322953,-0.3408307135105133,-0.13595515489578247,-0.7435112595558167,-0.20243006944656372
11.66015625,-0.56476555,-0.21124617,-0.5932199358940125,-0.29672691226005554,-0.7551657557487488,-0.14541004598140717
11.6650390625,-0.39665364,-0.64885064,-0.7858039140701294,-0.7028033137321472,-0.7063499689102173,-0.714809000492096
11.669921875,-0.2717619,-1.3546394,-0.8030535578727722,-1.1988987922668457,-0.628591775894165,-1.288112998008728
11.6748046875,-0.20162356,-0.90184612,-0.6029679775238037,-0.9032062888145447,-0.4487825930118561,-0.8747748136520386
11.6796875,-0.12413877,-0.16972082,-0.29475513100624084,-0.21972614526748657,-0.24473837018013,-0.2466423660516739
11.6845703125,-0.021017129,-0.0096506004,-0.08296360075473785,-0.018903043121099472,-0.14080971479415894,-0.031488168984651566
11.689453125,0.064361717,0.0062631042,0.030884267762303352,0.06575075536966324,-0.040057193487882614,0.04587608948349953
11.6943359375,0.13957199,0.3580321,0.11135916411876678,0.29089629650115967,0.12235566973686218,0.29098281264305115
11.69921875,0.1388377,0.50531102,0.14874956011772156,0.39428475499153137,0.20645292103290558,0.3814120888710022
11.7041015625,0.16805725,0.34285611,0.1849391758441925,0.28503552079200745,0.25008854269981384,0.33692020177841187
11.708984375,0.27620268,0.10439875,0.12243889272212982,-0.015480351634323597,0.22722433507442474,-0.017021287232637405
11.7138671875,0.30327479,-0.63135423,-0.037451568990945816,-0.4963371753692627,0.20208211243152618,-0.5006768107414246
11.71875,0.27394834,-0.54908548,-0.11919369548559189,-0.4871917963027954,0.24700219929218292,-0.431597501039505
11.7236328125,0.24291302,0.016271237,-0.14969441294670105,-0.1315268725156784,0.35052230954170227,-0.15594351291656494
11.728515625,0.27383219,-0.06756259,-0.1480858325958252,-0.17751772701740265,0.5828571915626526,-0.14800943434238434
11.7333984375,0.29476741,-0.55848509,-0.07880634069442749,-0.47841042280197144,0.8045421242713928,-0.5520766973495483
11.73828125,0.25015022,-0.48640217,0.02695424295961857,-0.28258031606674194,0.8598135113716125,-0.42728620767593384
11.7431640625,0.26689147,0.49385714,0.18407201766967773,0.3697611093521118,0.7232723236083984,0.21617725491523743
11.748046875,0.28309472,0.85201342,0.48421499133110046,0.7233772277832031,0.531187117099762,0.776642918586731
11.7529296875,0.20675718,1.0026065,0.8096936941146851,1.0127551555633545,0.3398139476776123,1.2036218643188477
11.7578125,0.12260032,1.4283366,0.8228076696395874,1.037542462348938,0.20964127779006958,1.3386541604995728
11.7626953125,0.15293587,0.78667051,0.5059239864349365,0.8671568036079407,0.14541921019554138,0.6624795794487
11.767578125,0.21145973,-0.52380838,0.08702019602060318,-0.22121909260749817,0.07288552820682526,-0.32975926995277405
11.7724609375,0.19121744,-0.29974018,-0.2036900520324707,-0.41754150390625,-0.023671599105000496,-0.3620723783969879
11.77734375,0.082367432,0.11235528,-0.24109330773353577,-0.11286056041717529,-0.0955306887626648,-0.07634062319993973
11.7822265625,0.021087954,-0.36929832,-0.11867772787809372,-0.2994408905506134,-0.1962462216615677,-0.3049537241458893
11.787109375,-0.036196825,-0.4177754,-0.04275703430175781,-0.3285244107246399,-0.29247790575027466,-0.4407142996788025
11.7919921875,-0.15522061,-0.006927949,-0.008334332145750523,0.02038121037185192,-0.29525843262672424,-0.08757895231246948
11.796875,-0.17166702,0.55275017,0.010123107582330704,0.5291160941123962,-0.28411784768104553,0.5834195017814636
11.8017578125,-0.1143912,0.99174544,0.058255020529031754,0.6750622391700745,-0.22791197896003723,1.17861807346344
11.806640625,-0.11524847,0.56740815,0.06621105223894119,0.6177181601524353,-0.258451908826828,0.5907430648803711
11.8115234375,-0.12813083,-0.4707061,-0.07710463553667068,-0.3907763957977295,-0.39884355664253235,-0.6352964043617249
11.81640625,-0.15826558,-1.1736064,-0.15546777844429016,-1.3310965299606323,-0.48822909593582153,-1.2468363046646118
11.8212890625,-0.23514518,-0.709837,-0.07093920558691025,-0.7137393951416016,-0.5026423931121826,-0.7099733948707581
11.826171875,-0.24868872,0.65163539,0.08393804728984833,0.5593454837799072,-0.4534337520599365,0.38400834798812866
11.8310546875,-0.18105884,1.0607799,0.15566055476665497,0.6488078832626343,-0.3473812937736511,0.9921758770942688
11.8359375,-0.15199809,0.27623988,-0.0014138089027255774,0.37613391876220703,-0.17955733835697174,0.2925918698310852
11.8408203125,-0.097847661,-0.30340805,-0.22454966604709625,-0.25959986448287964,0.04863719642162323,-0.2690140902996063
11.845703125,-0.064427407,-0.47651089,-0.27672526240348816,-0.39520782232284546,0.17830096185207367,-0.45424091815948486
11.8505859375,-0.1459238,-0.20271964,-0.11363708972930908,-0.22761845588684082,0.1262253373861313,-0.27119678258895874
11.85546875,-0.172935,-0.007631726,0.012231191620230675,-0.1759876310825348,-0.07390246540307999,-0.22796905040740967
11.8603515625,-0.11196943,-0.57658532,-0.1419433206319809,-0.535037636756897,-0.25315988063812256,-0.5642273426055908
11.865234375,-0.19007636,-0.78965554,-0.4036177396774292,-0.7485938668251038,-0.30072101950645447,-0.9031978249549866
11.8701171875,-0.22618997,-0.86451996,-0.507826566696167,-0.9770424365997314,-0.31849369406700134,-1.0619782209396362
11.875,-0.17266129,-1.1737332,-0.37142807245254517,-1.1611881256103516,-0.23827874660491943,-1.1292669773101807
11.8798828125,-0.15030686,-0.40560592,-0.05179217830300331,-0.4012933075428009,0.06811093538999557,-0.47899529337882996
11.884765625,-0.076261702,0.78788585,0.25726792216300964,0.6393656730651855,0.41105878353118896,0.35096296668052673
11.8896484375,0.11033327,0.87375027,0.36798956990242004,0.6199416518211365,0.609610378742218,0.7442907691001892
11.89453125,0.23461043,0.24601781,0.27485349774360657,0.4515056610107422,0.5399749279022217,0.3317776620388031
11.8994140625,0.28657591,0.23021089,0.11608439683914185,0.20582206547260284,0.21050448715686798,0.24730835855007172
11.904296875,0.31544852,0.26027172,-0.02433648891746998,0.1881910264492035,-0.006437120959162712,0.25852665305137634
11.9091796875,0.2480059,0.11738404,-0.0830848291516304,0.07896486669778824,0.02076396346092224,0.03200725466012955
11.9140625,0.21736496,-0.12631991,-0.005282666068524122,-0.057900380343198776,0.07836607843637466,-0.14096751809120178
11.9189453125,0.38420375,0.087691167,0.2639904022216797,0.1915026754140854,0.1550847738981247,0.13012416660785675
11.923828125,0.59042917,0.70035119,0.6009497046470642,0.6192597150802612,0.27681928873062134,0.715761125087738
11.9287109375,0.68133616,1.076542,0.7756861448287964,0.9693660736083984,0.408681720495224,1.1399396657943726
11.93359375,0.76010048,1.2656246,0.6843708753585815,0.9201462268829346,0.6143306493759155,1.1972261667251587
11.9384765625,0.73707016,0.41669926,0.3608644902706146,0.5647347569465637,0.7516700029373169,0.4630167782306671
11.943359375,0.71677659,-0.6779373,0.13313056528568268,-0.43555665016174316,0.5792784094810486,-0.35391688346862793
11.9482421875,0.6777379,-0.067514922,0.09294508397579193,-0.12231184542179108,0.25973692536354065,-0.13690151274204254
11.953125,0.48543345,0.91413319,0.03909187391400337,0.5146318078041077,-0.08594842255115509,0.4656450152397156
11.9580078125,0.17614257,0.082015023,-0.08685796707868576,0.0832989364862442,-0.3010108470916748,-0.05943002179265022
11.962890625,-0.19995197,-0.67203842,-0.31273025274276733,-0.5135648846626282,-0.29963481426239014,-0.5031090378761292
11.9677734375,-0.52783319,-0.28102984,-0.4452694058418274,-0.4028925895690918,-0.31049853563308716,-0.41134727001190186
11.97265625,-0.67152388,-0.22049104,-0.434748113155365,-0.24227139353752136,-0.3007417321205139,-0.29924899339675903
11.9775390625,-0.69542765,-0.28491875,-0.4865448772907257,-0.3547755181789398,-0.31250518560409546,-0.386990487575531
11.982421875,-0.82573692,-0.6074901,-0.5143078565597534,-0.5535651445388794,-0.45498979091644287,-0.5878773927688599
11.9873046875,-1.0267678,-0.65058616,-0.5071738958358765,-0.6405864953994751,-0.484031081199646,-0.6930980682373047
11.9921875,-1.1811935,-0.59618944,-0.6127637028694153,-0.713053822517395,-0.4249526262283325,-0.6918660998344421
11.9970703125,-1.2738056,-0.82161416,-0.7419486045837402,-0.8563694953918457,-0.33823448419570923,-0.7682517170906067
12.001953125,-1.386457,-0.75762748,-1.2353073358535767,-1.1214460134506226,-0.9618771076202393,-1.2825511693954468
12.0068359375,-1.5467727,-1.6321482,-1.4016282558441162,-1.7366365194320679,-0.9754258990287781,-1.6230272054672241
12.01171875,-1.6503593,-2.6788543,-1.3391449451446533,-2.077313184738159,-0.9114248156547546,-2.0774145126342773
12.0166015625,-1.6175345,-1.7471937,-1.159705400466919,-1.7939597368240356,-0.9382043480873108,-1.7935168743133545
12.021484375,-1.832401,-0.30211772,-0.9194811582565308,-0.38867220282554626,-0.9786085486412048,-1.0576075315475464
12.0263671875,-2.3044718,0.37598722,-0.4765996038913727,0.14649353921413422,-0.6214321851730347,-0.9774040579795837
12.03125,-1.8942973,0.76318887,0.3885148763656616,0.5316122174263,0.3942006230354309,0.27865463495254517
12.0361328125,0.060517978,1.7777152,1.7799468040466309,1.7719383239746094,1.9554146528244019,2.015733480453491
12.041015625,3.1162762,3.3521308,3.1193623542785645,3.6542251110076904,3.3489270210266113,3.610266923904419
12.0458984375,6.0411026,4.1858021,3.5059993267059326,4.749721527099609,3.6910560131073,4.47747802734375
12.05078125,6.8160289,3.39367,2.7057862281799316,3.676312208175659,2.83284592628479,3.570054531097412
12.0556640625,4.9642474,1.2965262,1.2313224077224731,1.1475032567977905,1.4120596647262573,1.2408597469329834
12.060546875,2.101404,-0.62715361,0.04942202568054199,-0.7564151883125305,0.24284997582435608,-0.706227719783783
12.0654296875,-0.17766567,-1.2885659,-0.4127320945262909,-1.2827446460723877,-0.24381819367408752,-1.0578887462615967
12.0703125,-0.76017479,-0.7910601,-0.48932769894599915,-0.8579881191253662,-0.31580668687820435,-0.6880689859390259
12.0751953125,-0.73781799,-0.61880272,-0.4772840440273285,-0.815680980682373,-0.3594966530799866,-0.7132596373558044
12.080078125,-0.92596417,-1.3626352,-0.40539586544036865,-1.229201078414917,-0.5416273474693298,-1.0732897520065308
12.0849609375,-0.91116281,-0.91460618,-0.3487509489059448,-0.8595930933952332,-0.721386730670929,-0.7316179871559143
12.08984375,-0.94599598,0.28350313,-0.44114598631858826,0.10672225058078766,-0.8596137166023254,-0.15941956639289856
12.0947265625,-1.0303477,-0.1946505,-0.6206284165382385,-0.16715537011623383,-0.877702534198761,-0.20589764416217804
12.099609375,-0.98234564,-0.63056063,-0.7273205518722534,-0.5030239820480347,-0.7153557538986206,-0.5164371728897095
12.1044921875,-0.88075845,-0.41571351,-0.64389967918396,-0.5205762982368469,-0.6227518916130066,-0.5333192348480225
12.109375,-0.81838839,-0.54810918,-0.5467460751533508,-0.6533975601196289,-0.6895524859428406,-0.7633190155029297
12.1142578125,-0.70915316,-0.9241491,-0.42872074246406555,-0.8701558113098145,-0.6982612013816833,-0.9794704914093018
12.119140625,-0.52473202,-0.54037885,-0.22060981392860413,-0.453152060508728,-0.5728034377098083,-0.5515864491462708
12.1240234375,-0.40303631,0.59119373,-0.010038710199296474,0.5016423463821411,-0.2897132933139801,0.32840216159820557
12.12890625,-0.38868331,1.0037363,0.1878698319196701,0.7114893794059753,-0.030062707141041756,0.9083250164985657
12.1337890625,-0.29293316,0.51875811,0.2996170222759247,0.5258775949478149,0.08390926569700241,0.5691672563552856
12.138671875,-0.13272561,0.073856052,0.13142503798007965,0.18657264113426208,-0.007159072440117598,0.21879155933856964
12.1435546875,-0.047182706,0.0086733793,-0.20369276404380798,-0.05064805969595909,-0.06517355889081955,-0.010652630589902401
12.1484375,-0.020347462,-0.27505465,-0.3733702003955841,-0.27495065331459045,0.07899285852909088,-0.3141348958015442
12.1533203125,0.069989776,-0.5713842,-0.2835981547832489,-0.4337574541568756,0.2616930305957794,-0.4359409511089325
12.158203125,0.22432147,-0.20539178,-0.14490047097206116,-0.2985084354877472,0.33573463559150696,-0.37486082315444946
12.1630859375,0.20277264,-0.27884904,-0.2033773511648178,-0.3200465142726898,0.32607051730155945,-0.3328284025192261
12.16796875,0.11158805,-0.42577339,-0.31206879019737244,-0.5045427680015564,0.2512470483779907,-0.5055241584777832
12.1728515625,0.18259661,-0.75530757,-0.3392781615257263,-0.6884267330169678,0.11940810829401016,-0.7711712718009949
12.177734375,0.25530151,-0.79325334,-0.28703707456588745,-0.8082916140556335,-0.037521861493587494,-0.8419299125671387
12.1826171875,0.19979368,-0.67417261,-0.11558262258768082,-0.6542499661445618,-0.06828835606575012,-0.6980719566345215
12.1875,0.17647512,-0.28825418,-0.0056848060339689255,-0.2695249021053314,-0.06077122688293457,-0.3544924259185791
12.1923828125,0.14522591,0.24669585,0.028606930747628212,0.22287924587726593,-0.022906828671693802,0.1487417221069336
12.197265625,0.06355019,0.77188592,0.16227108240127563,0.6619633436203003,0.08086653798818588,0.47762009501457214
12.2021484375,0.034002086,0.86128925,0.3927604854106903,0.711051344871521,0.07411445677280426,0.5098078846931458
12.20703125,-0.026415979,0.35533192,0.6268303990364075,0.6505456566810608,0.033739298582077026,0.6611756682395935
12.2119140625,-0.11509824,0.8773509,0.7711925506591797,0.9731475710868835,0.01826268620789051,0.9342424273490906
12.216796875,-0.11296577,1.9521887,0.7558928728103638,1.3664993047714233,-0.09008695185184479,1.4147239923477173
12.2216796875,-0.14842772,1.4482589,0.6091539859771729,1.2842503786087036,-0.12942233681678772,1.1424485445022583
12.2265625,-0.29542798,0.24229964,0.4044795632362366,0.6801266074180603,-0.11555054038763046,0.5741447806358337
12.2314453125,-0.37001024,0.48768482,0.18746162950992584,0.4263949692249298,-0.16907161474227905,0.40579211711883545
12.236328125,-0.33002356,0.55196823,-0.0023338666651397943,0.3908904790878296,-0.1872207522392273,0.15746799111366272
12.2412109375,-0.29166899,-0.54032793,-0.1880606859922409,-0.3750610947608948,-0.12170589715242386,-0.487863689661026
12.24609375,-0.24952572,-1.0579009,-0.45129603147506714,-1.1554266214370728,-0.058432649821043015,-0.9711509346961975
12.2509765625,-0.21441336,-1.6747422,-0.6895944476127625,-1.489432692527771,-0.02217189036309719,-1.2941195964813232
12.255859375,-0.22139458,-2.0464358,-0.8080615401268005,-1.715844988822937,-0.07318401336669922,-1.7373193502426147
12.2607421875,-0.16967608,-1.4184792,-0.8119076490402222,-1.3756788969039917,-0.05424385145306587,-1.572752594947815
12.265625,-0.083359062,-0.61752762,-0.5830232501029968,-0.5371958017349243,0.029263779520988464,-0.8086316585540771
12.2705078125,-0.014973074,-0.092048661,-0.10320717841386795,-0.14407625794410706,0.05890927091240883,-0.13364198803901672
12.275390625,0.12892183,0.63173543,0.3002626597881317,0.710465133190155,0.1584719866514206,0.6037738919258118
12.2802734375,0.20223024,1.583674,0.5464138984680176,1.2604116201400757,0.21267257630825043,1.3716495037078857
12.28515625,0.21784389,1.8553229,0.6236547827720642,1.407966136932373,0.19269722700119019,1.625817894935608
12.2900390625,0.34898333,1.0553488,0.4784722626209259,1.0359079837799072,0.2136239856481552,1.0487425327301025
12.294921875,0.45568652,0.27822367,0.3100690245628357,0.546934962272644,0.3114315867424011,0.5286575555801392
12.2998046875,0.47713505,0.41636145,0.20457036793231964,0.36756840348243713,0.4027019739151001,0.28063008189201355
12.3046875,0.61323505,0.30301567,0.15191495418548584,0.2126540243625641,0.4395792484283447,0.19941771030426025
12.3095703125,0.68208215,-0.090491493,0.22516106069087982,0.01912599615752697,0.43751874566078186,0.07917747646570206
12.314453125,0.47044218,0.027090459,0.2012670487165451,-0.05240324139595032,0.3996274769306183,0.017872506752610207
12.3193359375,0.47779239,-0.12008803,0.1260514259338379,-0.16464443504810333,0.23896349966526031,-0.1373300850391388
12.32421875,0.65306339,-0.36433748,0.12236838042736053,-0.271196186542511,0.11252426356077194,-0.2531268298625946
12.3291015625,0.58966845,-0.035547142,0.1043667122721672,-0.12100999802350998,0.00704013928771019,-0.2210373431444168
12.333984375,0.45951894,0.12592894,0.052629005163908005,-0.041526585817337036,-0.12101071327924728,-0.22906498610973358
12.3388671875,0.34729975,-0.26311486,0.009621300734579563,-0.24662339687347412,-0.25571295619010925,-0.23985655605793
12.34375,0.18300268,-0.37308912,-0.13313432037830353,-0.5542222261428833,-0.3712746202945709,-0.470215380191803
12.3486328125,-0.030141116,-1.2468364,-0.38561907410621643,-1.226122498512268,-0.43452978134155273,-1.2135205268859863
12.353515625,-0.25323776,-1.9388908,-0.5535068511962891,-1.5351459980010986,-0.4458211064338684,-1.6539794206619263
12.3583984375,-0.40267502,-1.0917721,-0.6269003748893738,-0.943980872631073,-0.3907545208930969,-1.0120794773101807
12.36328125,-0.5412655,-0.22596529,-0.6187396049499512,-0.10782578587532043,-0.34230855107307434,-0.4215843081474304
12.3681640625,-0.65148879,-0.5785135,-0.5675064921379089,-0.5067957639694214,-0.30046796798706055,-0.6537045240402222
12.373046875,-0.6572942,-0.8924119,-0.4674965739250183,-0.7711684703826904,-0.09989083558320999,-1.0027164220809937
12.3779296875,-0.63675827,-0.4031698,-0.30598098039627075,-0.4515422284603119,0.10767395049333572,-0.7734986543655396
12.3828125,-0.66130238,0.079659328,0.019776010885834694,0.058081336319446564,0.1564326137304306,-0.017438625916838646
12.3876953125,-0.67611476,0.88823998,0.5051978230476379,0.9944403767585754,0.054779551923274994,0.8826780915260315
12.392578125,-0.59774169,1.8452294,0.804573118686676,1.3289604187011719,-0.0518980473279953,1.608848214149475
12.3974609375,-0.4717755,1.3779431,0.7064640522003174,1.1897010803222656,-0.08033642172813416,1.3443613052368164
12.40234375,-0.34201464,0.3413065,0.37866076827049255,0.6829580664634705,-0.05979544296860695,0.6163824796676636
12.4072265625,-0.2473204,0.41643867,-0.0006578083848580718,0.35360750555992126,0.016922855749726295,0.29771459102630615
12.412109375,-0.13239051,0.21842102,-0.14753766357898712,0.09584976732730865,0.17973224818706512,0.08080640435218811
12.4169921875,-0.13123517,-0.47905779,-0.07867959886789322,-0.3929133415222168,0.2587532699108124,-0.521347165107727
12.421875,-0.13292593,-0.56110659,-0.031893689185380936,-0.7447530031204224,0.2339266538619995,-0.8304005265235901
12.4267578125,0.039107682,-0.04838852,0.09833280742168427,0.1391850858926773,0.20418736338615417,-0.020165711641311646
12.431640625,0.2294288,1.3668228,0.32011833786964417,1.277978777885437,0.11999980360269547,1.5382963418960571
12.4365234375,0.32879642,1.9360056,0.4418947398662567,1.4392861127853394,0.046349067240953445,2.5625569820404053
12.44140625,0.3501901,0.39844031,0.306796669960022,0.8007954955101013,0.05262022465467453,0.6236188411712646
12.4462890625,0.34464482,-0.90456199,-0.05095645412802696,-0.8342810273170471,0.0052023520693182945,-0.6898309588432312
12.451171875,0.296465,-0.41566467,-0.2871626615524292,-0.5913965702056885,-0.00462477607652545,-0.5563006401062012
12.4560546875,0.26989176,0.38629181,-0.2872142493724823,0.20248594880104065,-0.05113127827644348,0.09035871177911758
12.4609375,0.32431103,-0.072707829,-0.3091816008090973,-0.057538192719221115,-0.12991923093795776,-0.3567615747451782
12.4658203125,0.28707059,-1.2752329,-0.4934972822666168,-1.1637964248657227,-0.2659376263618469,-1.2032238245010376
12.470703125,0.20434576,-1.2715751,-0.6985125541687012,-1.0727882385253906,-0.4577353596687317,-1.1687531471252441
12.4755859375,0.21939443,-0.85822988,-0.7288728356361389,-1.0620101690292358,-0.5442559719085693,-0.9868242740631104
12.48046875,0.21630265,-1.1449746,-0.5445050001144409,-1.1562590599060059,-0.4628760814666748,-1.121865153312683
12.4853515625,0.16545621,-0.46339075,-0.10356762260198593,-0.46679097414016724,-0.2549048066139221,-0.645158052444458
12.490234375,0.13484656,0.79554101,0.473105251789093,0.7794519662857056,-0.02407701313495636,0.37694770097732544
12.4951171875,0.10676771,1.1957127,0.7738540768623352,0.9902051091194153,0.14718478918075562,1.2166168689727783
12.5,0.0091351062,1.2336461,0.6654777526855469,1.341147780418396,0.6019850373268127,1.0493321418762207
12.5048828125,-0.00057818084,1.1451054,0.3594774007797241,1.0489344596862793,0.3984353542327881,0.9394269585609436
12.509765625,0.056558286,0.77601149,0.2627723515033722,0.7691481709480286,0.08317098766565323,0.7717723846435547
12.5146484375,0.026342681,0.34901598,0.09125718474388123,0.4466060698032379,-0.1046328917145729,0.4258438050746918
12.51953125,0.031545305,0.11828587,-0.056652750819921494,0.17866213619709015,-0.11229346692562103,0.20575465261936188
12.5244140625,-0.0014394985,0.26427176,-0.11673221737146378,0.17822518944740295,-0.06075191870331764,0.20202992856502533
12.529296875,-0.077670474,0.26694013,-0.22187574207782745,0.16689664125442505,-0.03168230876326561,0.1668536216020584
12.5341796875,-0.075531842,-0.35746472,-0.43943071365356445,-0.3234034776687622,-0.11876104772090912,-0.4208037555217743
12.5390625,-0.068431641,-1.185752,-0.558716893196106,-1.1711434125900269,-0.24653492867946625,-1.1221290826797485
12.5439453125,-0.10925055,-1.0850713,-0.5159474015235901,-0.9139062762260437,-0.3485453128814697,-0.9955295324325562
12.548828125,-0.15930227,-0.35856035,-0.5009768605232239,-0.42265015840530396,-0.4391937553882599,-0.5058818459510803
12.5537109375,-0.17485333,-0.37661278,-0.5368968844413757,-0.3854740858078003,-0.4167804718017578,-0.42754480242729187
12.55859375,-0.19922409,-0.50479408,-0.5346832871437073,-0.5514650344848633,-0.3649919033050537,-0.6419323086738586
12.5634765625,-0.1973346,-0.65723301,-0.3095497190952301,-0.683371901512146,-0.27365007996559143,-0.8843033909797668
12.568359375,-0.13617883,-0.6744622,-0.027595944702625275,-0.5415002703666687,-0.16430498659610748,-0.7251094579696655
12.5732421875,-0.14737788,0.26673762,0.08663260191679001,0.372554212808609,-0.155380979180336,0.2522170841693878
12.578125,-0.20274997,1.214665,0.11873017251491547,0.8003881573677063,-0.2258230596780777,1.297339677810669
12.5830078125,-0.19112148,0.83400903,-0.001990053104236722,0.8015006184577942,-0.32199275493621826,0.985218346118927
12.587890625,-0.13984026,-0.35134925,-0.285853773355484,-0.14987300336360931,-0.3414991497993469,-0.3264794647693634
12.5927734375,-0.096796523,-0.69987717,-0.33840277791023254,-0.6163027286529541,-0.3286031186580658,-0.5977479815483093
12.59765625,-0.097164559,0.021684087,-0.22598905861377716,-0.13593418896198273,-0.24879662692546844,-0.18472453951835632
12.6025390625,-0.077351362,-0.22835564,-0.21352776885032654,-0.29795849323272705,-0.12570536136627197,-0.3364427387714386
12.607421875,-0.052291914,-1.1336464,-0.31600645184516907,-1.0587161779403687,-0.11551278829574585,-1.1195951700210571
12.6123046875,-0.086788683,-0.89433521,-0.4006999731063843,-0.8852602243423462,-0.15339788794517517,-1.006820559501648
12.6171875,-0.12495025,-0.24204434,-0.3787107467651367,-0.2829471826553345,-0.0798579603433609,-0.5647096633911133
12.6220703125,-0.016843203,0.094533126,-0.07295004278421402,0.17176136374473572,-0.05494368076324463,0.031242987141013145
12.626953125,0.097208514,0.69985856,0.3775073289871216,0.6514033079147339,0.014359554275870323,0.5944485664367676
12.6318359375,0.2030499,1.2333663,0.8320490717887878,1.0241502523422241,0.22930549085140228,1.0670979022979736
12.63671875,0.39161145,1.2101228,1.1144148111343384,1.1209187507629395,0.38024085760116577,1.183345079421997
12.6416015625,0.34278764,0.97745511,0.8654733896255493,0.9046088457107544,0.43377381563186646,0.8909870386123657
12.646484375,0.18568058,0.53185514,0.415846049785614,0.5868784189224243,0.4601214528083801,0.6939789652824402
12.6513671875,0.23203418,0.21030628,0.21072188019752502,0.31408414244651794,0.4939725995063782,0.2174360156059265
12.65625,0.42716167,0.19906371,0.31117454171180725,0.28010112047195435,0.6349422335624695,0.28343331813812256
12.6611328125,0.5475793,0.57611863,0.5594468116760254,0.476576566696167,0.8350856304168701,0.5799980759620667
12.666015625,0.65872309,0.58311156,0.5843443274497986,0.5971485376358032,0.89862060546875,0.663438618183136
12.6708984375,0.8013871,0.57079592,0.377722829580307,0.5121644139289856,0.6921092867851257,0.6015278697013855
12.67578125,0.76929674,0.48870876,-0.04357758164405823,0.351529985666275,0.3557294011116028,0.46325045824050903
12.6806640625,0.62057789,-0.1204076,-0.4620549976825714,-0.11079602688550949,0.13224869966506958,-0.11423264443874359
12.685546875,0.46675999,-0.55044776,-0.695584237575531,-0.5423579812049866,-0.013698235154151917,-0.6165654063224792
12.6904296875,0.28275365,-0.75790851,-0.8219762444496155,-0.7747698426246643,-0.19315895438194275,-0.8299425840377808
12.6953125,-0.047455784,-0.90652068,-0.848131000995636,-1.1073310375213623,-0.3695444166660309,-0.9534215927124023
12.7001953125,-0.34442038,-1.349108,-0.853078305721283,-1.413329839706421,-0.5316051840782166,-1.2470756769180298
12.705078125,-0.5442499,-2.1336881,-0.9116953015327454,-1.7504287958145142,-0.6102986335754395,-1.776114583015442
12.7099609375,-0.74231902,-2.0760319,-0.8942347764968872,-2.0211024284362793,-0.6359739899635315,-2.0004122257232666
12.71484375,-0.82104761,-1.1071034,-0.7545032501220703,-1.4638022184371948,-0.6523550748825073,-1.361441731452942
12.7197265625,-0.82955591,0.049096351,-0.440974622964859,0.2790902853012085,-0.6542223691940308,-0.02699781395494938
12.724609375,-0.93513207,1.3017835,0.00421120272949338,1.196259617805481,-0.5868779420852661,1.4141929149627686
12.7294921875,-1.0718343,1.259187,0.29987281560897827,1.0694308280944824,-0.5437827110290527,1.6693347692489624
12.734375,-1.1250687,0.70562932,0.3193027675151825,0.7345371246337891,-0.5240609645843506,0.8867483735084534
12.7392578125,-1.2021932,0.4266768,0.19528403878211975,0.41492876410484314,-0.5046296119689941,0.4411633610725403
12.744140625,-1.3606223,-0.067498946,0.011983591131865978,-0.04680051654577255,-0.5081737637519836,-0.03643781691789627
12.7490234375,-1.5008155,-0.59181904,-0.16181442141532898,-0.6398445963859558,-0.5060945749282837,-0.6461511850357056
12.75390625,-1.5798065,-1.054068,-0.15099754929542542,-1.1736727952957153,-0.5932008028030396,-1.155525803565979
12.7587890625,-1.8251008,-0.69938441,0.012969186529517174,-0.743630051612854,-0.7087775468826294,-0.826007604598999
12.763671875,-2.2606098,0.86984505,0.2735374867916107,0.9456254839897156,-0.4809459149837494,0.17245475947856903
12.7685546875,-1.9584811,1.6264431,0.807738721370697,1.2209206819534302,0.38009074330329895,0.8647884726524353
12.7734375,-0.03031625,1.6330405,1.556014895439148,1.5057621002197266,1.7099579572677612,1.7031798362731934
12.7783203125,3.199621,2.3177259,2.3015289306640625,2.09011173248291,2.7799205780029297,2.599266290664673
12.783203125,6.2743588,3.0626059,2.706343412399292,2.652566432952881,2.7836477756500244,3.2781221866607666
12.7880859375,7.0066743,2.7373585,2.0962207317352295,2.63019061088562,1.7367033958435059,2.675443649291992
12.79296875,4.9656076,0.97440014,0.6009799838066101,0.8075649738311768,0.4476727247238159,0.781822919845581
12.7978515625,1.9172022,-1.5722593,-0.8838856816291809,-1.557991862297058,-0.36554574966430664,-1.278948426246643
12.802734375,-0.33489205,-3.1454036,-1.6269879341125488,-2.2878901958465576,-0.5351659655570984,-1.9344758987426758
12.8076171875,-0.83679161,-2.3616493,-1.441575527191162,-2.002720355987549,-0.4766234755516052,-1.6142902374267578
12.8125,-0.75730466,-1.046158,-0.9255882501602173,-0.7784462571144104,-0.44621336460113525,-0.9297305345535278
12.8173828125,-0.90726466,-0.39577162,-0.4741463363170624,-0.001661991118453443,-0.4101569950580597,-0.37651246786117554
12.822265625,-0.98636639,-0.43153639,-0.2854759693145752,-0.451568067073822,-0.3768145442008972,-0.5256744027137756
12.8271484375,-1.0842927,-0.85505307,-0.5497493743896484,-0.7562634348869324,-0.38481226563453674,-0.7710745930671692
12.83203125,-1.0815315,-0.82494141,-0.9063489437103271,-0.816448986530304,-0.46833327412605286,-0.994974672794342
12.8369140625,-0.94016385,-0.6308957,-1.0059001445770264,-0.9061124324798584,-0.5379478335380554,-0.9012399315834045
12.841796875,-0.88322756,-0.91157366,-0.9333327412605286,-1.1365487575531006,-0.6020036935806274,-1.0075420141220093
12.8466796875,-0.84899505,-1.7040292,-0.9110080003738403,-1.5265129804611206,-0.6829942464828491,-1.5421611070632935
12.8515625,-0.72031629,-2.0267352,-0.9122535586357117,-1.9321539402008057,-0.6655503511428833,-1.7971957921981812
12.8564453125,-0.61492952,-1.1226998,-0.7091372609138489,-1.4558967351913452,-0.6301893591880798,-1.2699573040008545
12.861328125,-0.51390967,0.3166232,-0.11572620272636414,0.41171717643737793,-0.42209354043006897,0.008688748814165592
12.8662109375,-0.34840401,1.3561545,0.6407050490379333,1.3088984489440918,0.0004342809843365103,1.2973345518112183
12.87109375,-0.22958276,1.8155877,1.1157212257385254,1.378161072731018,0.40256038308143616,2.0257320404052734
12.8759765625,-0.15658908,1.5049725,0.9172577261924744,1.1880390644073486,0.7772215604782104,1.5085567235946655
12.880859375,-0.13439215,0.4737001,0.36959221959114075,0.6857160925865173,0.8174168467521667,0.5021471381187439
12.8857421875,0.011423109,0.044116707,0.008739485405385494,0.16435837745666504,0.5760297775268555,0.04972204938530922
12.890625,0.17974974,0.11315636,-0.20957531034946442,-0.026298996061086655,0.2981420159339905,-0.38418087363243103
12.8955078125,0.23899604,-0.36484154,-0.23667293787002563,-0.4957754611968994,0.05184857174754143,-0.8663182258605957
12.900390625,0.23870784,-0.42654879,-0.029822418466210365,-0.635040819644928,0.03872019052505493,-0.48509377241134644
12.9052734375,0.22209419,1.0123919,0.4243736267089844,1.1260497570037842,0.12848328053951263,0.7545095682144165
12.91015625,0.22095806,2.5087863,1.198052167892456,1.7340013980865479,0.2923591434955597,2.0014936923980713
12.9150390625,0.22686868,2.4097411,1.7063572406768799,1.9654749631881714,0.5522909760475159,2.194136381149292
12.919921875,0.21500795,1.6116309,1.6271169185638428,1.6077128648757935,0.5987944006919861,1.7758961915969849
12.9248046875,0.12789973,1.6359766,1.1846160888671875,1.4059474468231201,0.5254534482955933,1.5257536172866821
12.9296875,0.11548124,1.5726205,0.6728473901748657,1.180070161819458,0.3232284486293793,1.1280595064163208
12.9345703125,0.18394721,0.82223831,0.23478351533412933,0.7526986598968506,-0.0604286752641201,0.681387722492218
12.939453125,0.13042335,-0.041160158,-0.17059341073036194,0.08534611016511917,-0.31923606991767883,-0.11994940042495728
12.9443359375,-0.036008882,-0.69326137,-0.531589686870575,-0.62928706407547,-0.42767757177352905,-0.7044199705123901
12.94921875,-0.13378065,-0.8150524,-0.7888584136962891,-0.9518080353736877,-0.428249716758728,-0.9022111892700195
12.9541015625,-0.15316909,-1.3379554,-0.8766778111457825,-1.411759853363037,-0.4368990361690521,-1.1183114051818848
12.958984375,-0.17523812,-2.0849331,-0.9581363797187805,-1.7082444429397583,-0.5497419834136963,-1.5435106754302979
12.9638671875,-0.22971339,-2.4508708,-1.0548568964004517,-1.935953974723816,-0.6630249619483948,-1.98800528049469
12.96875,-0.27409805,-2.1876215,-1.0290690660476685,-2.047579765319824,-0.761599063873291,-2.0606095790863037
12.9736328125,-0.3173854,-1.2596167,-0.9353979825973511,-1.1179651021957397,-0.8515872359275818,-1.2363336086273193
12.978515625,-0.33666164,-0.089948332,-0.9202643632888794,0.013695797882974148,-0.8749300837516785,-0.20346896350383759
12.9833984375,-0.29897587,0.080275675,-0.9524152874946594,0.09389165043830872,-0.8085917830467224,-0.1362222284078598
12.98828125,-0.25697051,-0.64141997,-0.8593286275863647,-0.5781996250152588,-0.5924978256225586,-0.5407383441925049
12.9931640625,-0.20336768,-0.85876557,-0.7940514087677002,-0.868656575679779,-0.3510007858276367,-0.8653469085693359
12.998046875,-0.17171657,-0.63748109,-0.7979339361190796,-0.8400276899337769,-0.19872935116291046,-0.729979932308197
13.0029296875,-0.15215382,-0.4488581,-0.732707142829895,-0.6356583833694458,-0.4327920973300934,-0.6082529425621033
13.0078125,-0.15042141,-0.82922548,-0.5766658782958984,-0.8834119439125061,-0.3907361328601837,-0.84457927942276
13.0126953125,-0.057105942,-1.0674943,-0.3797966539859772,-0.9879648089408875,-0.34218305349349976,-0.9581645727157593
13.017578125,0.12926685,-0.54483351,-0.1356484740972519,-0.5356795787811279,-0.35051169991493225,-0.39721256494522095
13.0224609375,0.28920132,0.31162575,0.04065195471048355,0.1186608076095581,-0.3873886168003082,-0.0363764725625515
13.02734375,0.39293394,0.12236012,0.1451534479856491,0.13002008199691772,-0.2711021900177002,0.10025472193956375
13.0322265625,0.47583318,0.055136246,0.32420337200164795,0.32040271162986755,-0.0590229257941246,0.25786012411117554
13.037109375,0.56121082,0.88332255,0.6175861954689026,0.7131044864654541,0.20922088623046875,0.5726194977760315
13.0419921875,0.59876075,1.0392044,0.827055811882019,0.9293579459190369,0.4966573417186737,0.8552762866020203
13.046875,0.58372176,0.94241737,0.9888537526130676,1.0771970748901367,0.705124020576477,1.0494844913482666
13.0517578125,0.62056831,1.6253851,1.2112830877304077,1.288102149963379,0.8932694792747498,1.176556944847107
13.056640625,0.7346649,1.7239757,1.3079885244369507,1.318924069404602,1.0350136756896973,1.1060588359832764
13.0615234375,0.72129678,0.90665784,1.3145108222961426,1.1273486614227295,1.0899441242218018,0.9885457754135132
13.06640625,0.61106425,1.0679944,1.2815077304840088,1.1143715381622314,1.0548373460769653,1.1723706722259521
13.0712890625,0.48650154,1.7987221,1.2562891244888306,1.308726191520691,0.9885539412498474,1.4267148971557617
13.076171875,0.30228442,1.934401,1.2899531126022339,1.4683369398117065,0.9069641828536987,1.5591434240341187
13.0810546875,0.068068798,1.6144012,1.2440396547317505,1.4422186613082886,0.7757636308670044,1.5757299661636353
13.0859375,-0.074785081,1.5101038,0.9509738087654114,1.1436591148376465,0.6204652786254883,1.2033793926239014
13.0908203125,-0.23870775,0.59512784,0.37560132145881653,0.7162426114082336,0.268951416015625,0.47316497564315796
13.095703125,-0.45185993,-0.4131851,-0.24290837347507477,-0.27299168705940247,-0.13473592698574066,-0.39370837807655334
13.1005859375,-0.62167926,-0.69259548,-0.5866580605506897,-0.8003195524215698,-0.4082106053829193,-0.7235802412033081
13.10546875,-0.73038943,-1.2811021,-0.7217422127723694,-1.2061728239059448,-0.5991144776344299,-0.9758849740028381
13.1103515625,-0.75933687,-1.7794182,-0.8674668073654175,-1.4643869400024414,-0.7268416881561279,-1.2564712762832642
13.115234375,-0.75693446,-1.6136338,-0.980049192905426,-1.4704389572143555,-0.792184054851532,-1.5021607875823975
13.1201171875,-0.66069083,-1.2611171,-1.0078530311584473,-1.0796709060668945,-0.8135720491409302,-1.2823244333267212
13.125,-0.53143992,-0.80452303,-0.9613450169563293,-0.5924246311187744,-0.8715661764144897,-0.7764696478843689
13.1298828125,-0.53349881,-0.55461255,-0.899368941783905,-0.6189618706703186,-0.8396999835968018,-0.6307361125946045
13.134765625,-0.47569412,-0.89881899,-0.8935754299163818,-0.7339483499526978,-0.6630873680114746,-0.8238796591758728
13.1396484375,-0.24046424,-0.37641486,-0.8747875094413757,-0.40949276089668274,-0.49807506799697876,-0.4293356239795685
13.14453125,-0.15874682,0.010866477,-0.8947474956512451,-0.24912847578525543,-0.2982731759548187,-0.26391491293907166
13.1494140625,-0.13688138,-1.2905725,-0.8287631273269653,-1.2291841506958008,-0.08470642566680908,-1.341094732284546
13.154296875,-0.047448705,-1.7977696,-0.6340475082397461,-1.4475605487823486,-0.10224483162164688,-1.7635502815246582
13.1591796875,0.059603499,-0.87843172,-0.49335694313049316,-0.8768540024757385,-0.2234952300786972,-0.9548894762992859
13.1640625,0.15397285,-0.3631298,-0.30682817101478577,-0.26700344681739807,-0.24353431165218353,-0.4225156605243683
13.1689453125,0.18291423,-0.40995212,-0.013738672249019146,-0.2444802224636078,-0.07302581518888474,-0.3209075629711151
13.173828125,0.21990923,0.31036678,0.3340449333190918,0.2636618912220001,0.1675851196050644,0.19965307414531708
13.1787109375,0.27140984,0.87175882,0.6033546328544617,0.7138646841049194,0.27212807536125183,0.7006708383560181
13.18359375,0.29485635,0.81642416,0.6165463328361511,0.7753577828407288,0.31844818592071533,0.7983219623565674
13.1884765625,0.25473527,0.61382772,0.33149510622024536,0.5286998152732849,0.14087705314159393,0.6004526019096375
13.193359375,0.17226277,0.23479505,0.0168586578220129,0.23099574446678162,-0.03658135235309601,0.14097833633422852
13.1982421875,0.15704932,-0.18047316,0.07530929893255234,-0.13603636622428894,0.042687710374593735,-0.33893394470214844
13.203125,0.20416412,-0.098288236,0.3967627286911011,0.2034851312637329,0.13788089156150818,-0.03938940167427063
13.2080078125,0.19773282,0.97799585,0.6327261328697205,0.8900923728942871,0.30291879177093506,1.091304063796997
13.212890625,0.15731565,1.5803851,0.5117576122283936,1.117682695388794,0.3911563456058502,1.8320932388305664
13.2177734375,0.073680436,0.29791883,0.10492927581071854,0.6648049354553223,0.33169710636138916,0.365778386592865
13.22265625,0.033268567,-0.80611397,-0.13884875178337097,-0.8151266574859619,0.3929889500141144,-0.9751368165016174
13.2275390625,0.14029857,-0.68799884,-0.039831288158893585,-0.9870052337646484,0.32725533843040466,-1.0664392709732056
13.232421875,0.2556224,0.35469729,0.351988285779953,0.41942596435546875,0.20310674607753754,0.09825410693883896
13.2373046875,0.2372344,1.5169988,0.8724896907806396,1.3699064254760742,0.20219509303569794,1.247344732284546
13.2421875,0.1237977,1.9762401,1.1298235654830933,1.4733229875564575,0.18170517683029175,2.1781649589538574
13.2470703125,0.069211668,1.6653622,0.9138461947441101,1.3223086595535278,0.21262799203395844,1.7245943546295166
13.251953125,0.054159097,0.64387284,0.41882261633872986,0.7298873662948608,0.21862785518169403,0.6304556727409363
13.2568359375,0.018045004,-0.21652455,-0.0965643897652626,-0.20142200589179993,0.15677957236766815,-0.2564692199230194
13.26171875,0.0059919009,-0.57783078,-0.4150218665599823,-0.5807543396949768,0.1522149294614792,-0.4909631013870239
13.2666015625,0.011462499,-0.67829403,-0.45099928975105286,-0.7641582489013672,0.0034994101151823997,-0.6086497902870178
13.271484375,-0.016206665,-1.0148267,-0.42337459325790405,-1.0824631452560425,-0.26097220182418823,-0.9995485544204712
13.2763671875,-0.065155725,-1.6056727,-0.4628404676914215,-1.3426811695098877,-0.3752216100692749,-1.4161299467086792
13.28125,-0.08615696,-1.0201579,-0.44140625,-0.9701607823371887,-0.4204133450984955,-1.0173484086990356
13.2861328125,-0.084948938,-0.35101616,-0.35720446705818176,-0.2885194718837738,-0.43825769424438477,-0.3438907563686371
13.291015625,-0.16767199,-0.15505838,-0.28791359066963196,-0.12983451783657074,-0.4127042591571808,-0.1759893000125885
13.2958984375,-0.21611332,-0.07936485,-0.22057434916496277,-0.08233119547367096,-0.40065810084342957,-0.12228589504957199
13.30078125,-0.067752439,0.062100344,-0.19068272411823273,0.08996934443712234,-0.22123880684375763,0.11444617062807083
13.3056640625,-0.014076027,0.46946354,-0.18096154928207397,0.2441653609275818,0.06419041007757187,0.2864874303340912
13.310546875,-0.14143322,0.16623545,-0.1366453617811203,0.07885090261697769,0.3213830888271332,0.067217156291008
13.3154296875,-0.15319153,-0.52082905,-0.1251155436038971,-0.23759591579437256,0.41092953085899353,-0.13728278875350952
13.3203125,-0.11416637,0.14640157,-0.11822865158319473,0.09210052341222763,0.1889769285917282,0.10297878086566925
13.3251953125,-0.13138406,0.73902212,-0.08335035294294357,0.47205790877342224,-0.13734188675880432,0.42796313762664795
13.330078125,-0.097453815,0.47180462,-0.03182808309793472,0.3983563184738159,-0.30476146936416626,0.4556044340133667
13.3349609375,-0.027931844,0.32502785,0.011236031539738178,0.1953486055135727,-0.2732102870941162,0.20985257625579834
13.33984375,-0.054253582,-0.30619777,-0.015153457410633564,-0.22472214698791504,-0.0968371257185936,-0.18776212632656097
13.3447265625,-0.13906186,-0.45341328,-0.01975324936211109,-0.3702008128166199,-0.08926378935575485,-0.3913317620754242
13.349609375,-0.14627826,-0.22817276,-0.08465897291898727,-0.2642766535282135,-0.20855070650577545,-0.2777967154979706
13.3544921875,-0.090155223,-0.20880173,-0.2953045070171356,-0.2181205451488495,-0.08021589368581772,-0.2179701328277588
13.359375,-0.085762103,-0.21866271,-0.4214884638786316,-0.3375716805458069,0.16869866847991943,-0.5172008872032166
13.3642578125,-0.13281296,-0.77437341,-0.2412240207195282,-0.8860888481140137,0.4354919493198395,-0.8353678584098816
13.369140625,-0.18072562,-0.17170128,0.37216562032699585,0.040373966097831726,0.7074765563011169,-0.0481114387512207
13.3740234375,-0.14109663,1.6150673,1.1402567625045776,1.4749433994293213,0.8504272103309631,1.472506046295166
13.37890625,-0.020068847,1.8566592,1.3296207189559937,1.3759379386901855,0.7949886322021484,2.694279909133911
13.3837890625,0.053225694,0.7258861,0.7475903034210205,0.9602399468421936,0.4797159731388092,1.0364575386047363
13.388671875,0.15458339,-0.52407594,-0.039135996252298355,-0.5359765887260437,-0.010486475192010403,-0.627065896987915
13.3935546875,0.25171293,-1.0743728,-0.4934455454349518,-1.0457860231399536,-0.3254413902759552,-1.0877364873886108
13.3984375,0.29791461,-0.55821658,-0.45868757367134094,-0.6111183166503906,-0.48766282200813293,-0.6372328400611877
13.4033203125,0.20610658,-0.32537552,-0.25270774960517883,-0.3529832661151886,-0.45138314366340637,-0.33486345410346985
13.408203125,0.036224263,-0.30475279,-0.1794142872095108,-0.25496572256088257,-0.2580210864543915,-0.2291126549243927
13.4130859375,0.025874486,0.045096625,-0.08804082125425339,-0.06963526457548141,-0.2160382717847824,-0.09197483956813812
13.41796875,0.30054354,0.012802048,0.04120912402868271,0.0475325882434845,-0.20557747781276703,0.011797458864748478
13.4228515625,0.61991458,0.15667245,0.05926527455449104,0.11958681792020798,-0.1898672729730606,0.2707451581954956
13.427734375,0.80161318,0.46175732,-0.045402660965919495,0.354142963886261,-0.3300556242465973,0.2228463590145111
13.4326171875,0.86681272,-0.81119499,-0.1932525932788849,-0.6026430130004883,-0.4959457218647003,-0.9165807962417603
13.4375,0.81756424,-1.4623887,-0.2620573043823242,-1.413941740989685,-0.6236773729324341,-1.4818472862243652
13.4423828125,0.71408708,-0.80992249,-0.17455559968948364,-0.9140850901603699,-0.6390206217765808,-0.9424819350242615
13.447265625,0.62010835,-0.37028232,0.0023538635578006506,-0.29579684138298035,-0.6945948004722595,-0.3832383453845978
13.4521484375,0.39575336,0.050626351,0.20644673705101013,0.044504303485155106,-0.770240068435669,0.03633793815970421
13.45703125,-0.019845078,0.52358607,0.3599868416786194,0.458263635635376,-0.5650866627693176,0.3670370578765869
13.4619140625,-0.38459794,0.73839001,0.3987143337726593,0.7366361021995544,-0.0679154023528099,0.6907699108123779
13.466796875,-0.61600897,0.91708112,0.4125906229019165,0.8894891142845154,0.7126757502555847,0.9338343739509583
13.4716796875,-0.73082093,1.0306891,0.39963361620903015,0.9238071441650391,1.547141194343567,0.9590213298797607
13.4765625,-0.74249391,0.74266781,0.2780839800834656,0.7350073456764221,1.734544038772583,0.6893436908721924
13.4814453125,-0.81530861,0.45073876,0.06903143972158432,0.4419231414794922,1.204783320426941,0.4839279353618622
13.486328125,-0.94467355,0.15630377,-0.15042905509471893,0.07607514411211014,0.6595324277877808,0.10402710735797882
13.4912109375,-1.0687006,-0.54824587,-0.3865335285663605,-0.5232535600662231,0.45880791544914246,-0.4452926814556122
13.49609375,-1.1717981,-0.81989764,-0.5568370223045349,-0.8854972124099731,0.49870070815086365,-0.7278034090995789
13.5009765625,-1.2556478,-0.51681259,-0.3330278694629669,-0.4080997407436371,-0.5364835262298584,-0.4918191730976105
13.505859375,-1.4021352,-0.17279098,-0.3623937964439392,-0.3345054090023041,-0.6130678057670593,-0.18023772537708282
13.5107421875,-1.4881095,-0.37256733,-0.3241925835609436,-0.48576632142066956,-0.7028497457504272,-0.39816421270370483
13.515625,-1.4834075,-1.0222379,-0.30024072527885437,-0.9906020760536194,-0.8153468370437622,-1.169035792350769
13.5205078125,-1.7366564,-1.0412045,-0.3759462237358093,-0.9348453283309937,-0.9901825785636902,-1.2723337411880493
13.525390625,-2.2259146,-0.133655,-0.31532010436058044,-0.2548806369304657,-1.1740025281906128,-1.0943259000778198
13.5302734375,-1.9617709,0.36033834,0.15807470679283142,-0.19647109508514404,-0.940912663936615,-0.40030962228775024
13.53515625,-0.06184148,0.7675693,1.1589070558547974,0.8532164096832275,0.24084778130054474,0.8259555101394653
13.5400390625,3.1208421,2.3097074,2.277233600616455,1.9902435541152954,2.289741039276123,2.4691903591156006
13.544921875,6.2698721,3.2612686,2.755129098892212,2.678025245666504,4.054326057434082,3.7524936199188232
13.5498046875,7.0419989,2.5684424,2.089543342590332,2.6235709190368652,3.9787869453430176,3.021660089492798
13.5546875,4.828834,0.86511357,0.618348240852356,0.6779313683509827,2.019242286682129,0.8582378625869751
13.5595703125,1.6252428,-1.0137575,-0.6268625259399414,-1.3161424398422241,-0.19538089632987976,-1.1684064865112305
13.564453125,-0.55587703,-2.5733066,-1.222571611404419,-2.141676902770996,-1.3142505884170532,-1.9346468448638916
13.5693359375,-0.90013533,-2.3758797,-1.2875028848648071,-2.054309844970703,-1.1514825820922852,-1.7237179279327393
13.57421875,-0.65309542,-0.96475537,-1.0221682786941528,-0.8986896872520447,-0.5979592800140381,-0.9879054427146912
13.5791015625,-0.80627833,-0.35457155,-0.7732616662979126,-0.059236638247966766,-0.3890947997570038,-0.23093029856681824
13.583984375,-0.93025544,-0.10979738,-0.4828217029571533,-0.09684096276760101,-0.3124995231628418,-0.2717602252960205
13.5888671875,-0.9055374,0.11859354,-0.3727366030216217,-0.06374113261699677,-0.2890620231628418,0.0037292558699846268
13.59375,-0.90726163,-0.29122802,-0.5251584649085999,-0.3392760157585144,-0.3648267984390259,-0.32667049765586853
13.5986328125,-0.95181896,-0.99514447,-0.6907569766044617,-0.8968216776847839,-0.4077310562133789,-0.9506202340126038
13.603515625,-0.95392061,-1.1230167,-0.804521381855011,-1.1279658079147339,-0.421540766954422,-1.2434568405151367
13.6083984375,-0.83966044,-1.272612,-0.7241899371147156,-1.324453353881836,-0.37008729577064514,-1.2106825113296509
13.61328125,-0.69421625,-0.65648788,-0.41113296151161194,-0.6393054127693176,-0.29694420099258423,-0.5671484470367432
13.6181640625,-0.60587295,0.63335899,-0.15446557104587555,0.3912258744239807,-0.2571215033531189,0.1304648518562317
13.623046875,-0.56183918,0.60053843,-0.07383506745100021,0.4177354574203491,-0.22011026740074158,0.22327615320682526
13.6279296875,-0.50143792,-0.51205458,-0.13037551939487457,-0.42067912220954895,-0.24466119706630707,-0.6577980518341064
13.6328125,-0.3982596,-0.39645368,-0.024784279987215996,-0.4145875573158264,-0.17138990759849548,-0.40606510639190674
13.6376953125,-0.24839138,0.90973603,0.45006921887397766,0.9625703692436218,0.013926257379353046,0.5664882063865662
13.642578125,0.0048014555,1.7963208,1.0225183963775635,1.3515180349349976,0.16456028819084167,1.2873226404190063
13.6474609375,0.23366879,1.5839026,1.3742754459381104,1.3946022987365723,0.2560667097568512,1.5652092695236206
13.65234375,0.24289525,1.2565939,1.269795536994934,1.090553641319275,0.299041748046875,1.2425775527954102
13.6572265625,0.28951986,0.95793141,0.7659077048301697,0.77483069896698,0.3429310619831085,0.8076735138893127
13.662109375,0.33049719,-0.185467,0.3538050651550293,0.025668447837233543,0.38447141647338867,-0.20104336738586426
13.6669921875,0.23929233,-0.72525965,0.2769622504711151,-0.6284906268119812,0.3651002049446106,-0.7271483540534973
13.671875,0.16563331,-0.10829852,0.38466575741767883,-0.19855424761772156,0.3409738540649414,-0.2670612037181854
13.6767578125,0.21716204,0.35328493,0.4206336438655853,0.18663427233695984,0.2658952474594116,0.2054358422756195
13.681640625,0.22942779,0.30168994,0.24875719845294952,0.39222508668899536,0.1699710190296173,0.3597539961338043
13.6865234375,0.082293228,0.65242379,0.09320656210184097,0.41892009973526,0.1293714940547943,0.5389878153800964
13.69140625,0.092654562,0.52792844,0.10530726611614227,0.34233391284942627,0.058180924504995346,0.3927943706512451
13.6962890625,0.12136234,-0.33891481,0.17216147482395172,-0.2323279082775116,-0.05067625641822815,-0.25760433077812195
13.701171875,0.057850624,-0.34303311,0.13808812201023102,-0.06387186050415039,-0.09810434281826019,-0.24524615705013275
13.7060546875,0.038677625,0.7520149,0.015881692990660667,0.4798007011413574,-0.1756788045167923,0.6499674916267395
13.7109375,0.011687856,1.0552291,-0.13118724524974823,0.6489331126213074,-0.25627556443214417,0.9734004735946655
13.7158203125,-0.024332627,-0.03828046,-0.29299578070640564,0.1740935891866684,-0.27778664231300354,0.0988604724407196
13.720703125,-0.18242943,-0.52417948,-0.4331466555595398,-0.4602971076965332,-0.2940160930156708,-0.3679383397102356
13.7255859375,-0.3072305,-0.50019923,-0.5664852261543274,-0.644660472869873,-0.3258650302886963,-0.49572110176086426
13.73046875,-0.33314327,-1.0245637,-0.6844751238822937,-0.9103816747665405,-0.357875794172287,-0.8285749554634094
13.7353515625,-0.34698912,-1.234585,-0.773849606513977,-1.0734456777572632,-0.38896846771240234,-1.0388962030410767
13.740234375,-0.32026145,-1.1169283,-0.7499552965164185,-0.9947404265403748,-0.3902446925640106,-0.9558132290840149
13.7451171875,-0.35715365,-0.7184467,-0.6256440281867981,-0.8852356672286987,-0.40260621905326843,-0.876570999622345
13.75,-0.37841997,-0.95800549,-0.6087122559547424,-0.9827007055282593,-0.42623093724250793,-1.0147570371627808
13.7548828125,-0.32342883,-1.3166664,-0.7044088840484619,-1.0185714960098267,-0.39910271763801575,-1.1451365947723389
13.759765625,-0.13976629,-0.85077699,-0.7083529233932495,-0.9370582699775696,-0.25625845789909363,-0.9306579828262329
13.7646484375,-0.04800685,-0.87436651,-0.6184263229370117,-0.9435046911239624,-0.1468326449394226,-0.8438775539398193
13.76953125,-0.13348769,-0.88669079,-0.42664796113967896,-0.7479514479637146,-0.04774928092956543,-0.6567438244819641
13.7744140625,-0.088827011,-0.10402812,-0.203731507062912,-0.27191272377967834,0.12646596133708954,-0.2642270624637604
13.779296875,0.10227318,-0.11446906,-0.16175127029418945,-0.07894391566514969,0.23915286362171173,-0.07403971999883652
13.7841796875,0.23622506,-0.069956119,-0.18531806766986847,-0.04118964821100235,0.2706921100616455,-0.018799087032675743
13.7890625,0.288739,0.22130524,-0.09111003577709198,0.05361035466194153,0.3246535658836365,-0.04455701261758804
13.7939453125,0.31643484,-0.025154942,0.07220791280269623,0.05071353539824486,0.3791981637477875,-0.15015286207199097
13.798828125,0.50415448,0.18758831,0.30906423926353455,0.39328402280807495,0.41431206464767456,0.270880788564682
13.8037109375,0.6852972,1.1084254,0.6330347061157227,0.9427284002304077,0.45316940546035767,0.7760488390922546
13.80859375,0.71321681,1.6013566,1.0312141180038452,1.217268705368042,0.6149458289146423,1.1680917739868164
13.8134765625,0.71022254,1.5139523,1.2142330408096313,1.3485609292984009,0.8403419256210327,1.3491981029510498
13.818359375,0.76841751,1.9022581,1.1219279766082764,1.4011633396148682,0.9788236021995544,1.3943060636520386
13.8232421875,0.84236463,1.6910395,1.0864460468292236,1.292155385017395,1.0270726680755615,1.3169159889221191
13.828125,0.75251075,0.99929176,1.0488038063049316,1.2512675523757935,0.8478285074234009,1.2731239795684814
13.8330078125,0.5459393,1.5967477,1.0023490190505981,1.3375027179718018,0.553058922290802,1.4000557661056519
13.837890625,0.37076725,1.9029982,0.9368331432342529,1.3835314512252808,0.26265594363212585,1.4507381916046143
13.8427734375,0.12061799,0.8983766,0.687165379524231,1.0340152978897095,-0.04545905441045761,0.898102879524231
13.84765625,-0.089213345,0.59607802,0.3044465482234955,0.518341600894928,-0.38553979992866516,0.7208206653594971
13.8525390625,-0.235936,0.062061655,-0.1335488259792328,0.09781266003847122,-0.6104801893234253,-0.09296773374080658
13.857421875,-0.49905178,-1.4265337,-0.4064100682735443,-1.3661280870437622,-0.6599818468093872,-0.9504671692848206
13.8623046875,-0.68084876,-2.0050692,-0.46633028984069824,-1.4715089797973633,-0.6662943363189697,-1.202103614807129
13.8671875,-0.63595603,-0.97638647,-0.6051629185676575,-1.07574462890625,-0.6570010781288147,-1.003791093826294
13.8720703125,-0.64466841,-0.86069493,-0.7371283173561096,-1.0678755044937134,-0.6211889982223511,-1.0063804388046265
13.876953125,-0.80582487,-1.7584177,-0.7538090944290161,-1.5566097497940063,-0.6721409559249878,-1.5571117401123047
13.8818359375,-0.86050682,-1.9564788,-0.6823676228523254,-1.6985044479370117,-0.7202193737030029,-1.8879550695419312
13.88671875,-0.71338848,-0.97676788,-0.654924750328064,-0.8394424319267273,-0.5894174575805664,-0.9958569407463074
13.8916015625,-0.53686357,-0.11115344,-0.6575731635093689,0.021697189658880234,-0.37563803791999817,-0.2671774923801422
13.896484375,-0.45598445,-0.30455899,-0.5387603044509888,-0.26963305473327637,-0.27266889810562134,-0.4348987936973572
13.9013671875,-0.38726317,-0.71584127,-0.377886027097702,-0.5688440203666687,-0.22154930233955383,-0.6650058627128601
13.90625,-0.29298623,-0.28688561,-0.2574462592601776,-0.2749488055706024,-0.1274917870759964,-0.3578575551509857
13.9111328125,-0.17862185,0.24898589,-0.12958496809005737,0.16204877197742462,-0.046905767172575,0.07113282382488251
13.916015625,-0.014812868,0.51061928,-0.04701215401291847,0.488040953874588,0.02749858982861042,0.41889306902885437
13.9208984375,0.11050378,0.70658814,-0.02539125457406044,0.5138876438140869,0.05114191770553589,0.5648175477981567
13.92578125,0.10593032,0.47872571,-0.07169705629348755,0.37679198384284973,0.010461587458848953,0.4120267927646637
13.9306640625,0.089757035,-0.14102176,-0.13366499543190002,-0.08890997618436813,0.05171724781394005,-0.043646443635225296
13.935546875,0.19894233,-0.24527306,-0.12734663486480713,-0.11499425023794174,0.17677754163742065,-0.06824250519275665
13.9404296875,0.36568852,0.37444627,-0.043680544942617416,0.19199372828006744,0.306387335062027,0.2507091462612152
13.9453125,0.30307149,0.40712199,0.1570177525281906,0.42173412442207336,0.46508148312568665,0.4733096659183502
13.9501953125,0.18954878,0.40828887,0.3726383149623871,0.5360145568847656,0.5310927033424377,0.5970191955566406
13.955078125,0.32806973,0.82274199,0.5071395635604858,0.7529670596122742,0.5101335048675537,0.832027018070221
13.9599609375,0.41410698,0.85958097,0.4740142822265625,0.7341921329498291,0.47452178597450256,0.7706572413444519
13.96484375,0.24706855,0.35945467,0.2849734425544739,0.4715307354927063,0.34164538979530334,0.46010518074035645
13.9697265625,0.25302978,0.26413242,0.14552508294582367,0.2288484126329422,0.23380263149738312,0.264041930437088
13.974609375,0.30563377,0.099210228,0.14970476925373077,-0.01580355130136013,0.19510024785995483,0.02761782705783844
13.9794921875,0.19166676,-0.51910134,0.16348645091056824,-0.3834097683429718,0.13997063040733337,-0.3816145062446594
13.984375,0.1831078,-0.37148253,0.04971611872315407,-0.30473554134368896,0.11891331523656845,-0.23544910550117493
13.9892578125,0.23126031,0.23786998,-0.021466655656695366,0.004351029172539711,0.10776405036449432,0.04728436470031738
13.994140625,0.16034941,0.1018958,0.042893700301647186,-0.07081947475671768,0.018671929836273193,-0.0900227352976799
13.9990234375,0.076954426,-0.63683373,0.018532095476984978,-0.2661878168582916,-0.09205298870801926,-0.27901691198349
14.00390625,-0.033141836,-1.3099065,-0.8053516149520874,-1.3415729999542236,-0.8192854523658752,-1.3539021015167236
14.0087890625,-0.18818273,-1.4082065,-0.8669738173484802,-1.4413633346557617,-0.9308607578277588,-1.4976568222045898
14.013671875,-0.15663535,-1.1752419,-0.6615891456604004,-1.4380747079849243,-0.6119242906570435,-1.2631515264511108
14.0185546875,-0.071888421,-0.35729068,-0.16861696541309357,-0.29036179184913635,-0.4351958930492401,-0.3362564146518707
14.0234375,0.030078797,1.1330999,0.5010939240455627,1.239418387413025,-0.3325478434562683,1.011966347694397
14.0283203125,0.11397048,1.6750623,0.9266111850738525,1.2184348106384277,-0.2760447561740875,1.9017877578735352
14.033203125,0.019929434,0.79423536,0.7764029502868652,0.835071861743927,-0.19758760929107666,1.1406522989273071
14.0380859375,-0.073472615,0.3336385,0.2068520188331604,0.43406885862350464,-0.1420060396194458,0.4847983419895172
14.04296875,0.0080425083,-0.2169391,-0.32222411036491394,-0.12970373034477234,-0.2228476107120514,-0.38330575823783875
14.0478515625,-0.04556283,-1.3819924,-0.5694780945777893,-1.5146740674972534,-0.2570766806602478,-1.23931086063385
14.052734375,-0.21418834,-1.3527858,-0.5108657479286194,-1.4603925943374634,-0.24661943316459656,-1.1883721351623535
14.0576171875,-0.14194976,-0.062374615,-0.181407168507576,-0.08233893662691116,-0.24859771132469177,-0.3137764036655426
14.0625,-0.077614135,0.95453692,0.33184999227523804,0.9110816121101379,-0.14355705678462982,0.8409610390663147
14.0673828125,-0.11023726,0.93610247,0.7609745860099792,0.8297151327133179,0.0422525554895401,1.2500228881835938
14.072265625,-0.078517635,0.71618862,0.7939430475234985,0.670806884765625,0.2203003168106079,0.9128037691116333
14.0771484375,-0.050733577,0.60260076,0.41683849692344666,0.4954618215560913,0.33086737990379333,0.5568029284477234
14.08203125,-0.089147134,-0.21276742,-0.05207201838493347,-0.1148674264550209,0.26513174176216125,-0.3435729444026947
14.0869140625,-0.09957203,-0.92161473,-0.23579584062099457,-0.9529865384101868,0.20124313235282898,-1.078797459602356
14.091796875,-0.058077001,-0.67947604,-0.12618912756443024,-0.6651798486709595,0.19725090265274048,-0.7815712094306946
14.0966796875,-0.092624812,0.52923858,0.22714702785015106,0.5489307045936584,0.26192784309387207,0.24119612574577332
14.1015625,-0.16590423,1.2293949,0.8157994151115417,1.0415085554122925,0.3860216438770294,1.0769468545913696
14.1064453125,-0.19104896,1.4553594,1.193609356880188,1.2638087272644043,0.31865400075912476,1.5994831323623657
14.111328125,-0.22414148,1.4709417,1.0270397663116455,1.1218808889389038,0.15603399276733398,1.3573591709136963
14.1162109375,-0.29055632,0.51148846,0.4168335497379303,0.6765828132629395,0.09831336885690689,0.4192850887775421
14.12109375,-0.26537923,-0.4147471,-0.29213181138038635,-0.3359866738319397,0.10032737255096436,-0.4731513559818268
14.1259765625,-0.19511459,-0.72439556,-0.5606023073196411,-0.9165882468223572,0.08499821275472641,-0.9858887791633606
14.130859375,-0.0029694245,-0.78927309,-0.3662281930446625,-0.6782097816467285,0.053172580897808075,-0.7334457039833069
14.1357421875,0.1064447,0.50847948,-0.0501336008310318,0.5298039317131042,-0.10130338370800018,0.6400167346000671
14.140625,0.13684632,1.4557815,0.09350303560495377,1.037024736404419,-0.3399289548397064,1.7777631282806396
14.1455078125,0.23375398,0.44074671,-0.08290237188339233,0.621948778629303,-0.46530881524086,0.4817095696926117
14.150390625,0.15635914,-1.0248357,-0.46201470494270325,-1.082533359527588,-0.4522799253463745,-1.029083490371704
14.1552734375,0.076540789,-1.6180549,-0.7663905024528503,-1.484886884689331,-0.3508314788341522,-1.4096980094909668
14.16015625,0.2294665,-1.3554291,-0.7637751698493958,-1.188818097114563,-0.22833694517612457,-1.1415849924087524
14.1650390625,0.4322795,-1.017395,-0.49224528670310974,-0.9856576323509216,-0.16158606112003326,-0.8355950713157654
14.169921875,0.62093553,-0.8401732,-0.20714856684207916,-0.8011294603347778,-0.16492274403572083,-0.6662847399711609
14.1748046875,0.78716224,-0.50879513,-0.12841324508190155,-0.4809340238571167,-0.2081827074289322,-0.39555850625038147
14.1796875,0.8566518,0.040803813,-0.08983932435512543,-0.09723050892353058,-0.2092733234167099,-0.12371991574764252
14.1845703125,0.82690155,-0.12916458,-0.021808497607707977,-0.1693284958600998,-0.14513972401618958,-0.1433614194393158
14.189453125,0.63885336,-0.32556351,-0.067414790391922,-0.1842937022447586,0.003961561713367701,-0.20482240617275238
14.1943359375,0.41143004,0.24175149,-0.14385929703712463,-0.012432622723281384,0.07702505588531494,0.019582457840442657
14.19921875,0.24282875,-0.1369263,-0.15498536825180054,-0.1606578379869461,0.06277380883693695,-0.22071178257465363
14.2041015625,0.0023853647,-0.91424524,-0.1779201328754425,-0.8910175561904907,0.024311544373631477,-0.8898980617523193
14.208984375,-0.28399866,-0.8433779,-0.15403635799884796,-0.6695888638496399,-0.016040997579693794,-0.7038741111755371
14.2138671875,-0.56131407,0.23078852,0.06952935457229614,0.07030535489320755,0.06551483273506165,0.017903296276926994
14.21875,-0.65053603,0.70624856,0.37590089440345764,0.49788936972618103,0.20155978202819824,0.44506555795669556
14.2236328125,-0.65921811,0.34596527,0.43103548884391785,0.5291541218757629,0.3409879505634308,0.5191739797592163
14.228515625,-0.73749791,0.61638667,0.3338812291622162,0.633044958114624,0.5694186687469482,0.6085458397865295
14.2333984375,-0.77540851,0.78400664,0.3470308184623718,0.69120192527771,0.8212427496910095,0.728849470615387
14.23828125,-0.78287915,0.55340423,0.40517860651016235,0.7051959037780762,1.0034984350204468,0.7576709389686584
14.2431640625,-0.93527172,0.85211139,0.40182992815971375,0.8150227069854736,1.0395914316177368,0.8337592482566833
14.248046875,-1.0177179,0.98477528,0.35504311323165894,0.7191047072410583,0.8830529451370239,0.8296724557876587
14.2529296875,-1.0517047,0.28434044,0.20138885080814362,0.38607606291770935,0.5607267618179321,0.2845233678817749
14.2578125,-1.1202341,-0.41993829,-0.0671544224023819,-0.2359912097454071,0.1873784363269806,-0.12686558067798615
14.2626953125,-1.146279,-0.046055014,-0.2766111493110657,-0.16290707886219025,-0.15523074567317963,-0.1106051653623581
14.267578125,-1.2634257,0.011634333,-0.3073173463344574,-0.12013959139585495,-0.38303709030151367,-0.210433229804039
14.2724609375,-1.7794977,-0.38901001,-0.4038623869419098,-0.28639158606529236,-0.4697284698486328,-0.5536869764328003
14.27734375,-1.843092,-0.17349898,-0.5277076959609985,-0.23088112473487854,-0.3609336018562317,-0.611005425453186
14.2822265625,-0.32805125,0.17057993,-0.21638327836990356,0.1574821174144745,-0.344950407743454,0.04887820780277252
14.287109375,2.676095,1.1089552,0.4130314886569977,1.1896337270736694,-0.5520199537277222,1.1770360469818115
14.2919921875,5.7061336,2.1699336,0.9146044850349426,1.4583994150161743,-0.738104522228241,2.4954872131347656
14.296875,6.2047945,1.7236824,0.758446216583252,1.5680477619171143,-0.8958515524864197,1.9848541021347046
14.3017578125,3.7374217,-0.14201789,-0.1886652410030365,-0.17833195626735687,-0.9515552520751953,-0.09720674902200699
14.306640625,0.4210423,-1.8217611,-1.0997165441513062,-1.9018161296844482,-0.9909693598747253,-1.4925158023834229
14.3115234375,-1.5305358,-2.9117873,-1.3167433738708496,-2.0186643600463867,-1.0083961486816406,-1.6756713390350342
14.31640625,-1.4565905,-2.8630278,-0.9565101861953735,-1.9733147621154785,-1.0171399116516113,-1.737975001335144
14.3212890625,-0.68218906,-2.1072228,-0.6895387172698975,-1.9313122034072876,-1.171971321105957,-1.7715423107147217
14.326171875,-0.47593513,-1.3640676,-0.8676329851150513,-1.4680759906768799,-1.1524347066879272,-1.516364574432373
14.3310546875,-0.55214164,-0.50036556,-0.7649679183959961,-0.5671184062957764,-0.48771369457244873,-0.889022171497345
14.3359375,-0.50357453,0.56591747,-0.007912431843578815,0.3455647826194763,0.8011907935142517,0.18876172602176666
14.3408203125,-0.50890938,1.4041201,0.9711910486221313,1.403532862663269,2.2079110145568848,1.3530408143997192
14.345703125,-0.58092767,2.3781135,1.8584800958633423,1.7934751510620117,2.8442792892456055,2.434009552001953
14.3505859375,-0.53517185,2.9298889,2.2057361602783203,2.308357000350952,2.183863401412964,2.9213685989379883
14.35546875,-0.43632048,2.1658328,1.607282042503357,2.099663734436035,0.8607304692268372,2.271174669265747
14.3603515625,-0.39164999,1.0145554,0.5769403576850891,0.9107383489608765,-0.19192013144493103,0.9755523204803467
14.365234375,-0.28018237,0.057278144,-0.10257398337125778,-0.08914435654878616,-0.4573010504245758,-0.0019358050776645541
14.3701171875,-0.17477691,-0.40964522,-0.3565736711025238,-0.37363478541374207,-0.23398825526237488,-0.4343731701374054
14.375,-0.2033644,-0.29078954,-0.2958393692970276,-0.2819180190563202,-0.004577965475618839,-0.3075641989707947
14.3798828125,-0.19340096,-0.052324394,-0.218619704246521,-0.14961430430412292,0.025341371074318886,-0.20435485243797302
14.384765625,-0.16096139,-0.19462364,-0.21789394319057465,-0.2933555245399475,-0.0034655160270631313,-0.3304390609264374
14.3896484375,-0.092529998,-0.74037744,-0.21973916888237,-0.6065729856491089,0.011954446323215961,-0.6239286065101624
14.39453125,0.11894062,-0.51550231,-0.310683012008667,-0.5075538158416748,-0.06320454925298691,-0.5367282032966614
14.3994140625,0.23871766,-0.25567639,-0.30482831597328186,-0.41675934195518494,-0.17555184662342072,-0.39628925919532776
14.404296875,0.2683744,-0.52688316,-0.20214714109897614,-0.5673118233680725,-0.21019959449768066,-0.6280889511108398
14.4091796875,0.23375773,-0.78567965,-0.14805129170417786,-0.6488767862319946,-0.22951701283454895,-0.7152036428451538
14.4140625,0.18460816,-0.36629309,-0.15320035815238953,-0.386185884475708,-0.18869547545909882,-0.3879217803478241
14.4189453125,0.16013498,-0.018498852,-0.13005176186561584,-0.17993423342704773,-0.1752866804599762,-0.264130175113678
14.423828125,0.14888599,-0.70883414,-0.19734469056129456,-0.6173632144927979,-0.20566853880882263,-0.7118505835533142
14.4287109375,0.15320996,-0.74659594,-0.34017521142959595,-0.6372013092041016,-0.1407891809940338,-0.777194619178772
14.43359375,0.088370124,-0.1598369,-0.1716691255569458,-0.23525257408618927,-0.06397362798452377,-0.384708046913147
14.4384765625,-0.020659784,0.10639491,0.20657268166542053,0.23589466512203217,0.02898581698536873,0.2417236715555191
14.443359375,-0.044965681,0.87495809,0.4679722487926483,0.6675142645835876,0.021922320127487183,0.8725654482841492
14.4482421875,-0.08478724,0.95033204,0.41155195236206055,0.6745166778564453,-0.040016140788793564,1.0235223770141602
14.453125,-0.11064526,-0.0075088445,0.020717352628707886,0.1857379525899887,0.014542625285685062,-0.07229477912187576
14.4580078125,-0.1916032,-0.70677527,-0.24475176632404327,-0.6547164916992188,0.032539550215005875,-0.7936089634895325
14.462890625,-0.18681908,-0.66139817,-0.23535972833633423,-0.5758097171783447,0.00292229070328176,-0.5659781694412231
14.4677734375,-0.14765515,0.064830731,-0.16687601804733276,-0.10915115475654602,0.03737730532884598,-0.13032034039497375
14.47265625,-0.26267744,0.025404183,-0.16364875435829163,-0.07972072809934616,0.12032142281532288,-0.11210484802722931
14.4775390625,-0.36183184,-0.38115108,-0.21174782514572144,-0.12966486811637878,0.23532970249652863,-0.10077405720949173
14.482421875,-0.41607641,0.37093923,-0.19830214977264404,0.1296909898519516,0.23208922147750854,0.36720818281173706
14.4873046875,-0.39034412,0.64010392,-0.22872662544250488,0.4936572015285492,0.08924750238656998,0.304454505443573
14.4921875,-0.33456418,-0.64974859,-0.41240301728248596,-0.4751744568347931,-0.016817163676023483,-0.6879686713218689
14.4970703125,-0.34775721,-1.2242801,-0.5167726874351501,-1.2641267776489258,-0.10008834302425385,-1.0347620248794556
14.501953125,-0.25519794,-1.6436396,-1.3530267477035522,-1.6702301502227783,-0.5743541121482849,-1.4902803897857666
14.5068359375,-0.13295617,-2.3039834,-1.3307136297225952,-1.97259521484375,-0.47975361347198486,-2.1229894161224365
14.51171875,-0.12654875,-1.8030842,-1.0716441869735718,-1.9361330270767212,-0.2771695852279663,-1.8209645748138428
14.5166015625,-0.092244401,-0.68207348,-0.4523465931415558,-0.984347939491272,-0.1663026213645935,-0.8608443737030029
14.521484375,0.0027649088,0.39352431,0.3668469786643982,0.5128687024116516,-0.04686499014496803,0.20085732638835907
14.5263671875,0.12540943,1.4222211,1.179115891456604,1.2476153373718262,0.09089910984039307,1.1169973611831665
14.53125,0.20631865,1.9236014,1.6638375520706177,1.412623643875122,0.2200165092945099,1.6460223197937012
14.5361328125,0.2686783,2.1309884,1.7336015701293945,1.541311264038086,0.29210028052330017,1.654617428779602
14.541015625,0.37681645,1.6572637,1.5689030885696411,1.3904800415039062,0.2717192471027374,1.4299507141113281
14.5458984375,0.47940639,1.1898897,1.5141868591308594,1.3462167978286743,0.2603127956390381,1.4286704063415527
14.55078125,0.61189918,1.9001829,1.695446491241455,1.4113603830337524,0.24324268102645874,1.5448055267333984
14.5556640625,0.77248536,2.0681063,1.7901102304458618,1.5142743587493896,0.20731496810913086,1.4878917932510376
14.560546875,0.90575172,1.2576894,1.5994051694869995,1.2635005712509155,0.27190855145454407,1.2122687101364136
14.5654296875,1.0022896,0.82544051,1.198025107383728,0.8616906404495239,0.3219596743583679,0.8752104043960571
14.5703125,0.96687177,0.56102973,0.8088374137878418,0.6313368082046509,0.4002407193183899,0.6158463358879089
14.5751953125,0.85406351,0.412967,0.6102235913276672,0.5451691746711731,0.49279671907424927,0.4234888553619385
14.580078125,0.66769992,0.57158932,0.6037104725837708,0.4957144260406494,0.4355652630329132,0.43335869908332825
14.5849609375,0.35788234,0.42642425,0.6436993479728699,0.41474848985671997,0.19255578517913818,0.46109384298324585
14.58984375,0.040332027,0.30153464,0.5938934087753296,0.36356157064437866,-0.08740806579589844,0.413821280002594
14.5947265625,-0.18654335,0.50353869,0.3876905143260956,0.38592153787612915,-0.2839389145374298,0.4116620421409607
14.599609375,-0.35019237,0.39135529,-0.03514144569635391,0.3010394275188446,-0.3842793107032776,0.2839749753475189
14.6044921875,-0.47750001,0.029869464,-0.4330313503742218,0.018539924174547195,-0.36449500918388367,-0.21124354004859924
14.609375,-0.6004909,-0.57429061,-0.8127856254577637,-0.6515585780143738,-0.35061055421829224,-0.7894721031188965
14.6142578125,-0.76887329,-1.1777469,-1.2442201375961304,-1.1713918447494507,-0.47486618161201477,-1.0643095970153809
14.619140625,-0.84965389,-1.6959876,-1.6263151168823242,-1.5696121454238892,-0.6510515809059143,-1.2692407369613647
14.6240234375,-0.782196,-2.2798136,-2.0584166049957275,-1.7225902080535889,-0.8546258211135864,-1.429058313369751
14.62890625,-0.72714568,-2.5534054,-2.374338150024414,-1.6664906740188599,-0.9075865745544434,-1.557435154914856
14.6337890625,-0.69229648,-2.9565781,-2.414811372756958,-1.6704020500183105,-0.7650141716003418,-1.735520362854004
14.638671875,-0.64645985,-3.2580392,-2.4049136638641357,-1.81978178024292,-0.7061051726341248,-1.9197546243667603
14.6435546875,-0.53833658,-3.104178,-2.3812339305877686,-2.0062594413757324,-0.6005779504776001,-1.9420223236083984
14.6484375,-0.40219979,-2.6808531,-2.0083248615264893,-2.150634288787842,-0.3619321286678314,-1.8735203742980957
14.6533203125,-0.33245357,-1.4133068,-1.1371309757232666,-1.432936429977417,-0.2523869276046753,-1.1921718120574951
14.658203125,-0.22353003,0.29857884,-0.061414167284965515,0.32122865319252014,-0.14552737772464752,0.1641068011522293
14.6630859375,-0.0098500947,0.97355202,0.7541089653968811,0.816932201385498,-0.08838263899087906,0.8886284232139587
14.66796875,0.078860236,0.59642113,0.7280731797218323,0.5927474498748779,-0.06263289600610733,0.3590550720691681
14.6728515625,0.14154873,-0.0017180596,0.27070122957229614,0.4781625270843506,0.14210228621959686,0.17057868838310242
14.677734375,0.2112364,0.68839593,0.18623566627502441,0.674096941947937,0.4947572648525238,0.5740607976913452
14.6826171875,0.17520777,1.3432388,0.44013845920562744,1.0303850173950195,0.8968824744224548,0.7681493163108826
14.6875,0.22120475,1.2554303,0.7374736070632935,1.1960257291793823,1.1616239547729492,1.0417966842651367
14.6923828125,0.28519141,1.7524245,0.9177563786506653,1.3608508110046387,1.274495005607605,1.4474740028381348
14.697265625,0.28826686,2.2799054,1.4052811861038208,1.742675542831421,1.2945556640625,2.0313785076141357
14.7021484375,0.27239713,2.4328178,2.3456761837005615,2.4688467979431152,1.3141745328903198,2.562220811843872
14.70703125,0.31296973,2.6441083,3.0238451957702637,2.692382335662842,1.2804598808288574,2.966191053390503
14.7119140625,0.33184095,3.2450236,2.8220462799072266,2.7814488410949707,1.0660017728805542,2.89959716796875
14.716796875,0.28770245,2.2893162,1.9030262231826782,2.2566640377044678,0.8382270336151123,2.1151387691497803
14.7216796875,0.27502712,0.74214479,1.0053247213363647,0.699459969997406,0.4651157557964325,0.8090818524360657
14.7265625,0.25509589,-0.12354557,0.4402884542942047,-0.36491450667381287,0.08671095222234726,-0.2727169990539551
14.7314453125,0.27138567,-0.63290313,0.1419018656015396,-0.5736411213874817,-0.10200336575508118,-0.5426167845726013
14.736328125,0.26369987,-0.56431461,-0.12490370869636536,-0.6549551486968994,-0.281142920255661,-0.6017084717750549
14.7412109375,0.22738898,-0.91896055,-0.4651167392730713,-0.9242600798606873,-0.4581281542778015,-0.8065083026885986
14.74609375,0.1258928,-0.95610028,-0.6760638356208801,-0.7399766445159912,-0.6465427279472351,-0.7286280393600464
14.7509765625,0.065511088,-0.18742313,-0.7777444124221802,-0.39861398935317993,-0.85762619972229,-0.5096299052238464
14.755859375,-0.029618509,-0.59038394,-0.9531598091125488,-0.6035682559013367,-0.8913648724555969,-0.6875181198120117
14.7607421875,-0.13994263,-0.96713759,-0.9679505825042725,-0.7423969507217407,-0.7447250485420227,-0.7647500038146973
14.765625,-0.11252242,-0.058715691,-0.83272385597229,-0.21481652557849884,-0.6299360394477844,-0.3577535152435303
14.7705078125,-0.067422445,0.39169949,-0.682636022567749,0.1817166954278946,-0.5962034463882446,-0.14636188745498657
14.775390625,-0.020786523,-0.25349903,-0.5659679770469666,-0.24777720868587494,-0.6033895015716553,-0.6222046613693237
14.7802734375,-0.025665654,-0.81487307,-0.7164950966835022,-0.9698626399040222,-0.5787158012390137,-1.0020629167556763
14.78515625,-0.17251496,-1.3100798,-1.0365347862243652,-1.3635834455490112,-0.5391716361045837,-1.3199135065078735
14.7900390625,-0.25868578,-2.30988,-1.1627031564712524,-1.8580271005630493,-0.43460988998413086,-1.8286049365997314
14.794921875,-0.15077202,-1.9359416,-1.0578323602676392,-1.9123045206069946,-0.14898532629013062,-1.7952301502227783
14.7998046875,-0.0037471481,-0.67664499,-0.6902185678482056,-0.6821380257606506,0.04297288879752159,-0.6783291101455688
14.8046875,-0.049217327,0.32224345,-0.18028266727924347,0.3403061330318451,0.056199897080659866,0.06856285780668259
14.8095703125,-0.13003644,0.1355269,0.12299668788909912,0.041005972772836685,-0.015550099313259125,-0.20116159319877625
14.814453125,-0.11562826,-0.46639314,0.1468321532011032,-0.26383230090141296,-0.06065063178539276,-0.4553883373737335
14.8193359375,-0.12322449,-0.00065481972,0.12623953819274902,0.050005991011857986,-0.06693743914365768,-0.1341066211462021
14.82421875,-0.15731581,0.66112712,0.3105180859565735,0.5606212615966797,-0.003178655868396163,0.5020917057991028
14.8291015625,-0.20754175,1.0126968,0.6550194025039673,0.9244676232337952,0.14321781694889069,1.0162107944488525
14.833984375,-0.24360355,1.0961047,0.7738453149795532,0.941666841506958,0.21779876947402954,1.0515493154525757
14.8388671875,-0.2354354,0.66444672,0.6498146653175354,0.7406060695648193,0.2537054717540741,0.6522149443626404
14.84375,-0.12907583,0.47408075,0.3075207471847534,0.4535788297653198,0.2848113775253296,0.6347326636314392
14.8486328125,-0.12870606,0.45865721,-0.18639354407787323,0.4203183054924011,0.2615281939506531,0.3353588283061981
14.853515625,-0.23628887,-0.69758837,-0.5240968465805054,-0.5622166395187378,0.16371509432792664,-0.8316587209701538
14.8583984375,-0.21879888,-1.6644785,-0.6189523339271545,-1.5846666097640991,0.034789200872182846,-1.5024617910385132
14.86328125,-0.067209848,-0.8393239,-0.5097759366035461,-0.9432602524757385,0.061706241220235825,-0.8608406782150269
14.8681640625,0.088573716,-0.097160264,-0.35647669434547424,-0.0983714759349823,0.16143901646137238,-0.2054661363363266
14.873046875,0.19496665,-0.037305252,-0.2017979472875595,-0.018009470775723457,0.27827104926109314,-0.12857955694198608
14.8779296875,0.2804276,0.25007149,-0.01790529675781727,0.04557550698518753,0.42751362919807434,-0.26432275772094727
14.8828125,0.30194359,-0.073981281,0.31284675002098083,-0.2520652413368225,0.3599880337715149,-0.1760246455669403
14.8876953125,0.24936662,0.40428119,0.9501421451568604,0.8557748198509216,0.3095431923866272,0.6243082284927368
14.892578125,0.23199243,2.2016876,1.6237728595733643,1.5594403743743896,0.29968777298927307,2.1753134727478027
14.8974609375,0.3398082,2.0793266,1.8503742218017578,1.703954815864563,0.23177450895309448,2.2375612258911133
14.90234375,0.55392171,0.44946439,1.3027836084365845,0.821621298789978,0.15519295632839203,0.8875706195831299
14.9072265625,0.65871851,0.13015799,0.41068655252456665,-0.07688789069652557,0.0151027487590909,0.14549383521080017
14.912109375,0.73834463,-0.081089594,-0.0868973433971405,-0.09157071262598038,-0.14547668397426605,-0.14338523149490356
14.9169921875,0.79799499,-0.2607733,-0.16004495322704315,-0.1092953085899353,-0.23905226588249207,-0.20248694717884064
14.921875,0.73752372,0.4098134,-0.045945294201374054,0.1047726422548294,-0.26963773369789124,0.04101243615150452
14.9267578125,0.67803092,0.095087081,-0.12412600964307785,0.03954493999481201,-0.2749258577823639,-0.0254055242985487
14.931640625,0.49537633,-0.75269926,-0.4342021048069,-0.6531045436859131,-0.27101728320121765,-0.5636435747146606
14.9365234375,0.19506354,-0.63105073,-0.5849067568778992,-0.5243999361991882,-0.2229154109954834,-0.5224449634552002
14.94140625,-0.20116698,0.10856553,-0.5022435784339905,-0.00011988550249952823,-0.19714553654193878,-0.025787556543946266
14.9462890625,-0.53124755,0.51379162,-0.25061196088790894,0.2799857556819916,-0.12208414822816849,0.34736761450767517
14.951171875,-0.69230505,0.14906159,-0.1281006932258606,0.1153239756822586,-0.15939484536647797,0.04701550677418709
14.9560546875,-0.75745836,-0.58504112,-0.22434093058109283,-0.5039432644844055,-0.32487326860427856,-0.5627652406692505
14.9609375,-0.82431924,-0.92519186,-0.38945841789245605,-0.8341494202613831,-0.33422577381134033,-0.8669286370277405
14.9658203125,-0.97524062,-0.98129521,-0.6326010823249817,-0.9361973404884338,-0.21773208677768707,-0.9237008690834045
14.970703125,-1.1492468,-0.9447975,-0.7240408658981323,-0.8991041779518127,-0.07242484390735626,-0.8476026058197021
14.9755859375,-1.2040727,-0.74931999,-0.6048690676689148,-0.8242716193199158,0.07460067421197891,-0.7693716883659363
14.98046875,-1.2253806,-0.73508531,-0.5623911619186401,-0.6636313199996948,-0.016832806169986725,-0.6436771154403687
14.9853515625,-1.308114,-0.28078574,-0.4624992311000824,-0.35102900862693787,-0.18756511807441711,-0.3477666676044464
14.990234375,-1.3710073,-0.074382753,-0.355998158454895,-0.19445572793483734,-0.2064606100320816,-0.2076641470193863
14.9951171875,-1.4362551,-0.36460471,-0.6105816960334778,-0.47560521960258484,-0.08618476986885071,-0.31430116295814514
15.0,-1.6422939,-0.72217135,-0.3819192349910736,-0.8241799473762512,-0.036024194210767746,-1.1093871593475342
15.0048828125,-2.0804266,-0.6990248,-0.32120728492736816,-0.924980640411377,0.012210755608975887,-1.0392330884933472
15.009765625,-2.1373233,0.22577973,0.18022359907627106,0.08223912119865417,0.2633402347564697,-0.038076940923929214
15.0146484375,-0.65999415,1.4614151,1.0399837493896484,1.3985297679901123,0.756475567817688,1.1126333475112915
15.01953125,2.2815246,2.2845589,1.831404209136963,1.5551997423171997,1.2295926809310913,2.1094648838043213
15.0244140625,5.4679935,2.3044944,2.0232677459716797,1.798827052116394,1.375486135482788,2.3924899101257324
15.029296875,6.8777914,1.847512,1.5011873245239258,1.6087244749069214,1.1582307815551758,1.8097649812698364
15.0341796875,5.3944219,0.98380107,0.6607329845428467,0.865375816822052,0.6436313986778259,0.8748928308486938
15.0390625,2.4463231,0.1163144,0.0993216261267662,0.12822800874710083,0.1579132229089737,-0.1017681285738945
15.0439453125,-0.016602051,-0.90593534,-0.05014660581946373,-0.8180957436561584,-0.05829693377017975,-0.9627394080162048
15.048828125,-0.8284897,-0.84234762,-0.10942737758159637,-0.773565948009491,-0.21936443448066711,-0.7644200325012207
15.0537109375,-0.7067362,0.085676548,-0.17800696194171906,-0.12223751842975616,-0.3788360357284546,-0.1729971170425415
15.05859375,-0.83702602,-0.0932357,-0.19791996479034424,-0.0398438535630703,-0.5677380561828613,-0.04021696001291275
15.0634765625,-0.95089799,-0.06516362,-0.17947888374328613,-0.05568641424179077,-0.6227239370346069,-0.031696006655693054
15.068359375,-0.91895623,0.10195119,-0.17739681899547577,0.010843201540410519,-0.577848494052887,-0.015518851578235626
15.0732421875,-0.95439146,0.021267769,-0.20758379995822906,0.012377141043543816,-0.5518003702163696,-0.03821604326367378
15.078125,-0.9370661,0.0057338956,-0.31687986850738525,-0.0959167405962944,-0.5620175004005432,-0.04100339487195015
15.0830078125,-0.86435084,-0.41529134,-0.42189645767211914,-0.46248212456703186,-0.5721068382263184,-0.4864494502544403
15.087890625,-0.79687211,-1.0461918,-0.458018034696579,-0.9057424068450928,-0.5808569192886353,-0.9851087927818298
15.0927734375,-0.68989936,-0.78747403,-0.4138193726539612,-0.7259916663169861,-0.5529480576515198,-0.7755916714668274
15.09765625,-0.65439523,-0.41502449,-0.36935731768608093,-0.5439299941062927,-0.42652401328086853,-0.5865655541419983
15.1025390625,-0.56835904,-0.60725686,-0.37039613723754883,-0.5674818754196167,-0.34589651226997375,-0.5855191946029663
15.107421875,-0.43599155,-0.42762772,-0.40499481558799744,-0.5395827293395996,-0.36128950119018555,-0.48174846172332764
15.1123046875,-0.298198,-0.5601789,-0.4148687422275543,-0.7145775556564331,-0.33242738246917725,-0.7443768382072449
15.1171875,-0.12619858,-1.1451319,-0.40045517683029175,-0.8425134420394897,-0.2212725430727005,-0.7514064311981201
15.1220703125,0.04645255,-0.12080535,-0.2633560597896576,-0.31912094354629517,-0.06537309288978577,-0.2269148975610733
15.126953125,0.11342611,0.51839326,0.017036067321896553,0.2802104949951172,0.08829382807016373,0.05640425533056259
15.1318359375,0.078714236,-0.16704919,0.21547599136829376,0.21456369757652283,0.1647949516773224,0.14919167757034302
15.13671875,0.1293282,0.47385689,0.30717402696609497,0.5575963258743286,0.20482420921325684,0.9218106865882874
15.1416015625,0.22897712,1.485357,0.17520974576473236,1.0609326362609863,0.23378688097000122,1.462433099746704
15.146484375,0.2900038,-0.0060548895,-0.2952571511268616,0.15754473209381104,0.22765207290649414,-0.1707891970872879
15.1513671875,0.30183992,-1.5012532,-0.6925054788589478,-1.4682642221450806,0.31649428606033325,-1.5132079124450684
15.15625,0.23486974,-0.71556861,-0.6222196221351624,-1.060591459274292,0.5002867579460144,-1.0981351137161255
15.1611328125,0.15623981,0.36783132,-0.041353143751621246,0.3734673261642456,0.5826753973960876,-0.011058380827307701
15.166015625,0.11158174,0.86028105,0.7385093569755554,0.7419365644454956,0.5906714797019958,0.9636691212654114
15.1708984375,0.10025777,1.3019211,1.1441402435302734,1.038486123085022,0.502461850643158,1.5099046230316162
15.17578125,0.079408799,1.0984669,0.819512128829956,0.8623039722442627,0.3331107199192047,1.2645615339279175
15.1806640625,0.03330656,0.12341123,0.15161821246147156,0.3584747016429901,0.20622679591178894,0.11600333452224731
15.185546875,-0.018087773,-0.60465139,-0.28639188408851624,-0.5573168396949768,0.03927867114543915,-0.6920784711837769
15.1904296875,-0.065667691,-0.79508607,-0.3976762592792511,-0.7384712100028992,-0.1261216700077057,-0.786109983921051
15.1953125,-0.095992315,-0.46668836,-0.24214375019073486,-0.4862363934516907,-0.1642666459083557,-0.49629414081573486
15.2001953125,-0.17844624,-0.29623907,-0.10072425752878189,-0.3501094579696655,-0.19694796204566956,-0.3984359800815582
15.205078125,-0.34461795,-0.3603536,-0.0942310243844986,-0.2624921202659607,-0.06225121021270752,-0.3414910137653351
15.2099609375,-0.35953584,0.081125912,0.04512837901711464,0.02785506844520569,0.007358979433774948,0.0009624763624742627
15.21484375,-0.24532474,0.48093586,0.209218829870224,0.4447677433490753,-0.03955935314297676,0.4288756549358368
15.2197265625,-0.21744375,0.71746278,0.31322649121284485,0.7333018183708191,-0.08702509850263596,0.7766110897064209
15.224609375,-0.26759794,0.96501173,0.3812393546104431,0.914071261882782,-0.20449481904506683,1.0183908939361572
15.2294921875,-0.30660826,1.0449442,0.36322128772735596,0.7703888416290283,-0.23237277567386627,0.9105940461158752
15.234375,-0.2587986,0.44221185,0.28110817074775696,0.4868890941143036,-0.17958249151706696,0.5090474486351013
15.2392578125,-0.12537834,-0.35537025,0.19733694195747375,-0.22967565059661865,-0.1879388839006424,-0.21942776441574097
15.244140625,-0.05762123,-0.35636716,0.12257342785596848,-0.1474340409040451,-0.14043107628822327,-0.22782252728939056
15.2490234375,-0.078393351,0.59284005,0.05401616171002388,0.31593045592308044,-0.05044320970773697,0.32661640644073486
15.25390625,-0.071452248,0.73485371,0.014562190510332584,0.4176024794578552,0.026915697380900383,0.6352387070655823
15.2587890625,-0.013600994,0.2394086,-0.05670084059238434,0.17592644691467285,0.015546008013188839,0.2309197634458542
15.263671875,0.14442906,-0.44276825,-0.14495496451854706,-0.3634231388568878,0.04069868475198746,-0.4031407833099365
15.2685546875,0.34225044,-0.69194712,-0.20121687650680542,-0.652744710445404,0.12190017104148865,-0.6164805889129639
15.2734375,0.51126446,-0.50080017,-0.28350967168807983,-0.6793020963668823,0.1387697011232376,-0.652755618095398
15.2783203125,0.56369524,-0.95188969,-0.38592153787612915,-0.9152867197990417,0.11665695160627365,-0.8395399451255798
15.283203125,0.58791446,-0.84477078,-0.34450602531433105,-0.6861807107925415,0.022651072591543198,-0.5917924642562866
15.2880859375,0.59974943,0.23449153,-0.21139052510261536,0.01206215750426054,-0.047068916261196136,-0.09866232424974442
15.29296875,0.63555462,0.23176035,-0.10066411644220352,0.14747470617294312,-0.011078814044594765,-0.011044736951589584
15.2978515625,0.66658151,-0.86085739,-0.05218297988176346,-0.717972457408905,0.013712174259126186,-0.6970423460006714
15.302734375,0.64315971,-0.72473139,-0.10537547618150711,-0.6339550018310547,0.12546247243881226,-0.6606022715568542
15.3076171875,0.59131461,0.20598047,-0.052681755274534225,-0.01788155734539032,0.22930532693862915,-0.15841348469257355
15.3125,0.52245249,0.14569191,0.25456875562667847,0.22365595400333405,0.3344520628452301,0.21710126101970673
15.3173828125,0.36270239,0.50838379,0.5182926654815674,0.6058550477027893,0.457491010427475,0.5630003809928894
15.322265625,0.15851217,1.0950741,0.5630537271499634,0.8658671379089355,0.48286184668540955,0.8091117739677429
15.3271484375,-0.027107652,0.70750742,0.38229095935821533,0.7335911989212036,0.28347185254096985,0.7608112096786499
15.33203125,-0.2025001,0.34202813,0.16541798412799835,0.5986947417259216,0.0010852054692804813,0.5924649238586426
15.3369140625,-0.36722529,0.76936576,0.11399872601032257,0.6517974734306335,-0.21056507527828217,0.6402142643928528
15.341796875,-0.51244143,0.74240074,0.060076285153627396,0.5633504986763,-0.39698195457458496,0.8150462508201599
15.3466796875,-0.60608376,-0.036817532,-0.18733590841293335,0.09075243771076202,-0.4379141926765442,-0.08616883307695389
15.3515625,-0.67766905,-0.90562887,-0.49798527359962463,-0.854076623916626,-0.3614702820777893,-0.7514669895172119
15.3564453125,-0.71275382,-1.3362142,-0.6454149484634399,-1.138826847076416,-0.32859426736831665,-1.0083539485931396
15.361328125,-0.65583111,-1.0168864,-0.6054946780204773,-0.8998023271560669,-0.2838834524154663,-0.826988697052002
15.3662109375,-0.56953446,-0.57947883,-0.5210477709770203,-0.7061195969581604,-0.3917551636695862,-0.735855758190155
15.37109375,-0.56656398,-0.90935499,-0.47940826416015625,-0.8707239627838135,-0.5740472078323364,-0.8734894394874573
15.3759765625,-0.53752818,-1.0875467,-0.4645707905292511,-0.9880354404449463,-0.54194575548172,-1.0726948976516724
15.380859375,-0.40898329,-1.0260902,-0.38495761156082153,-1.0690593719482422,-0.4342077076435089,-0.9700286388397217
15.3857421875,-0.30537438,-0.79515155,-0.3002661168575287,-0.715070903301239,-0.4062953591346741,-0.6545707583427429
15.390625,-0.18007646,-0.072311908,-0.3336906135082245,-0.1556084305047989,-0.46840882301330566,-0.15155811607837677
15.3955078125,-0.058320897,0.31991765,-0.36563536524772644,0.12282775342464447,-0.603559672832489,0.019435912370681763
15.400390625,0.036680756,-0.21188588,-0.3169579803943634,-0.1904042810201645,-0.6517994999885559,-0.5620272755622864
15.4052734375,0.095360728,-0.37152334,-0.21688207983970642,-0.3494432270526886,-0.66715407371521,-0.8052547574043274
15.41015625,0.16018294,0.3650453,0.13288116455078125,0.4152286946773529,-0.2453223168849945,0.019993538036942482
15.4150390625,0.19986428,1.4797955,0.8049349188804626,1.2248927354812622,0.8067870736122131,1.0000638961791992
15.419921875,0.21824154,2.0892928,1.5461963415145874,1.5549259185791016,2.008898973464966,1.97361159324646
15.4248046875,0.22408215,2.4764524,2.101907253265381,2.0621447563171387,2.7810990810394287,2.6054811477661133
15.4296875,0.21740353,2.7386848,2.148642063140869,2.21616268157959,2.5895261764526367,2.656538248062134
15.4345703125,0.19167047,1.776909,1.4993590116500854,1.6183966398239136,1.597158432006836,1.6821988821029663
15.439453125,0.20347818,0.33337053,0.5448288321495056,0.33196011185646057,0.49189427495002747,0.3988989293575287
15.4443359375,0.23574415,-0.4494596,-0.11232758313417435,-0.5724428296089172,-0.20062485337257385,-0.6380416750907898
15.44921875,0.18155813,-1.1639702,-0.29712119698524475,-1.1660560369491577,-0.40789929032325745,-1.0940839052200317
15.4541015625,0.11038113,-1.4242547,-0.2662620544433594,-1.3221666812896729,-0.403984010219574,-1.1850069761276245
15.458984375,0.20579267,-0.73582766,-0.2556277811527252,-0.7629324793815613,-0.488963782787323,-0.6430234313011169
15.4638671875,0.35499464,0.14015188,-0.31798356771469116,0.08891681581735611,-0.5971307158470154,-0.12046997249126434
15.46875,0.31284834,0.40958417,-0.43908703327178955,0.21260616183280945,-0.5918760299682617,0.27285340428352356
15.4736328125,0.26717991,0.1288431,-0.5694615244865417,0.11787422746419907,-0.6063185930252075,-0.08041180670261383
15.478515625,0.24240592,-0.7664941,-0.7211929559707642,-0.719870924949646,-0.6442682147026062,-0.7266708612442017
15.4833984375,0.10367145,-1.4538069,-0.8946582078933716,-1.3792591094970703,-0.6554732918739319,-1.3642970323562622
15.48828125,0.033449527,-1.6508224,-0.8735395073890686,-1.4872698783874512,-0.6681972742080688,-1.5735045671463013
15.4931640625,0.10241003,-1.0670006,-0.6639304161071777,-1.086936116218567,-0.5594515800476074,-1.121338963508606
15.498046875,0.076499907,0.056814787,-0.5301467180252075,0.23462051153182983,-0.41966238617897034,0.04931556433439255
15.5029296875,-0.017592805,-0.09897893,-0.5116685032844543,-0.22798137366771698,0.6514060497283936,-0.33891502022743225
15.5078125,-0.043936886,-0.67200022,-0.35462185740470886,-0.5250809788703918,0.5572677254676819,-0.6045172810554504
15.5126953125,-0.086817286,-0.12663769,-0.16130472719669342,-0.18120217323303223,0.6930587887763977,-0.36438995599746704
15.517578125,-0.14150602,0.34129057,0.02588675543665886,0.2882022559642792,0.7080512046813965,0.15966495871543884
15.5224609375,-0.17753282,0.59518124,0.2059222012758255,0.6832206845283508,0.4183550477027893,0.6891984343528748
15.52734375,-0.20601288,1.2716301,0.33939769864082336,1.057603120803833,0.032428186386823654,1.1794829368591309
15.5322265625,-0.22070358,1.3344002,0.250775009393692,1.0567219257354736,-0.22833678126335144,1.1105468273162842
15.537109375,-0.21288243,0.48501707,0.12908361852169037,0.6714292168617249,-0.06599465012550354,0.729046642780304
15.5419921875,-0.11412751,0.13320252,0.07331117987632751,0.2861489951610565,0.1735541820526123,0.25047922134399414
15.546875,-0.089253023,0.27281399,-0.10810817778110504,0.21276266872882843,0.259636253118515,0.13956941664218903
15.5517578125,-0.16934772,0.29257541,-0.25947919487953186,0.2435545176267624,0.17629918456077576,0.19767995178699493
15.556640625,-0.13454739,0.21712943,-0.34839075803756714,0.19592179358005524,-0.17209291458129883,-0.05370521545410156
15.5615234375,-0.11784447,-0.83504787,-0.46513447165489197,-0.6977266669273376,-0.5110154151916504,-0.7507692575454712
15.56640625,-0.21714958,-1.5219025,-0.5259391069412231,-1.2867010831832886,-0.6246383190155029,-1.1263365745544434
15.5712890625,-0.21190193,-1.3802297,-0.6776631474494934,-1.3531030416488647,-0.6258968114852905,-1.1378053426742554
15.576171875,-0.15865765,-1.5128435,-0.8990128040313721,-1.5683326721191406,-0.7045071721076965,-1.3618696928024292
15.5810546875,-0.1424661,-1.335079,-0.8875802755355835,-1.5240615606307983,-0.7045860886573792,-1.3862102031707764
15.5859375,-0.10047736,-0.46196709,-0.48247167468070984,-0.5822175741195679,-0.5560442805290222,-0.5692934989929199
15.5908203125,-0.077592658,0.77963657,0.263765424489975,0.9037395715713501,-0.33847352862358093,0.5553470849990845
15.595703125,-0.10591059,1.5382218,0.9241907596588135,1.2389131784439087,-0.098675437271595,1.2102158069610596
15.6005859375,-0.096093582,1.5183966,1.1339898109436035,1.2820005416870117,-0.017321009188890457,1.2162986993789673
15.60546875,-0.02305252,0.89340942,0.9593820571899414,0.9843421578407288,-0.0347985215485096,1.0571365356445312
15.6103515625,0.081594428,0.71258291,0.7553045153617859,0.9193015098571777,-0.060311466455459595,1.006837010383606
15.615234375,0.160047,1.4059155,0.8042736649513245,1.132933497428894,-0.05613606423139572,1.1522136926651
15.6201171875,0.20389143,1.3850106,0.6662288308143616,1.0793085098266602,0.1046881154179573,1.0334910154342651
15.625,0.26340474,0.29111099,0.18239639699459076,0.530811071395874,0.28225114941596985,0.32846587896347046
15.6298828125,0.24467702,-0.29995701,-0.175297349691391,-0.28756463527679443,0.3758692741394043,-0.2466474324464798
15.634765625,0.20560116,-0.42413796,-0.34542199969291687,-0.4371181130409241,0.47663986682891846,-0.4628750681877136
15.6396484375,0.33102278,-0.57831341,-0.3408961892127991,-0.5027623176574707,0.5790818333625793,-0.49402156472206116
15.64453125,0.54411982,-0.42075728,-0.335111141204834,-0.47322630882263184,0.5786997079849243,-0.46964961290359497
15.6494140625,0.59465361,-0.41954582,-0.511790931224823,-0.47667208313941956,0.5181204676628113,-0.4613003134727478
15.654296875,0.6938707,-0.57322364,-0.573772132396698,-0.5314213037490845,0.4477832317352295,-0.500986635684967
15.6591796875,0.81675146,-0.43930691,-0.4082193672657013,-0.3817048966884613,0.31215375661849976,-0.4392114281654358
15.6640625,0.74210613,0.053388496,-0.19248858094215393,-0.1265537291765213,0.11293146014213562,-0.1815413534641266
15.6689453125,0.62406794,-0.19794854,-0.25274965167045593,-0.27869871258735657,-0.08322126418352127,-0.2683725953102112
15.673828125,0.51804246,-0.85346251,-0.5720181465148926,-0.8312762975692749,-0.3237660825252533,-0.9541004300117493
15.6787109375,0.30981993,-1.0940418,-0.8125517964363098,-0.8898655772209167,-0.4595881998538971,-1.081795573234558
15.68359375,-0.054939526,-0.67310086,-0.7790175080299377,-0.7557743787765503,-0.4500313103199005,-0.7567517161369324
15.6884765625,-0.4178903,-0.60901172,-0.5054599046707153,-0.6560224294662476,-0.36244526505470276,-0.6726930141448975
15.693359375,-0.57920422,-0.67264966,-0.25893864035606384,-0.6099553108215332,-0.2562302350997925,-0.5922620296478271
15.6982421875,-0.65864971,-0.30440585,-0.2051144391298294,-0.3659168481826782,-0.30652540922164917,-0.36909183859825134
15.703125,-0.82563426,-0.17935616,-0.2376660406589508,-0.2633167505264282,-0.4473317563533783,-0.37299343943595886
15.7080078125,-0.96025715,-0.4047815,-0.1870991587638855,-0.25098925828933716,-0.5686768889427185,-0.3771378993988037
15.712890625,-1.0786579,0.21242448,0.05071990191936493,0.43756771087646484,-0.6394846439361572,0.2957068383693695
15.7177734375,-1.1866602,1.2743571,0.2699977457523346,0.9600279927253723,-0.6500393748283386,0.7677923440933228
15.72265625,-1.2725886,0.97730329,0.2606254518032074,0.8622738122940063,-0.5194559693336487,0.8222196102142334
15.7275390625,-1.3798121,0.096053845,0.2233521193265915,0.41931188106536865,-0.41177496314048767,0.29255208373069763
15.732421875,-1.4935191,0.037118761,0.27824968099594116,0.12231625616550446,-0.3327939510345459,0.035583510994911194
15.7373046875,-1.5475806,0.50085665,0.22767245769500732,0.4971027374267578,-0.20682194828987122,0.2781612277030945
15.7421875,-1.6298428,0.88179199,0.22315748035907745,0.8095727562904358,-0.09593874216079712,0.43607375025749207
15.7470703125,-2.0695508,1.0368154,0.45704299211502075,0.8822212815284729,0.1855880469083786,0.5031726360321045
15.751953125,-2.3990934,1.0109719,0.9414663910865784,1.143115758895874,0.814615786075592,1.0516712665557861
15.7568359375,-1.4360305,1.9758619,1.6889642477035522,1.5737673044204712,1.6137367486953735,1.90470290184021
15.76171875,1.2081981,2.8844394,2.4011220932006836,2.4759504795074463,2.1923000812530518,2.804718017578125
15.7666015625,4.6501187,2.8547683,2.3513073921203613,2.881655216217041,2.0629827976226807,3.377662420272827
15.771484375,6.9650437,2.6868519,1.4001811742782593,2.3646140098571777,1.153144121170044,2.547725200653076
15.7763671875,6.5088816,1.0263416,0.18376943469047546,0.8557417988777161,0.19290265440940857,0.5809240937232971
15.78125,3.8236456,-1.6265157,-0.8438454270362854,-1.5262525081634521,-0.3645273745059967,-1.1670526266098022
15.7861328125,0.7439399,-3.3382523,-1.3996957540512085,-2.066774368286133,-0.4989413022994995,-1.5989519357681274
15.791015625,-0.80886406,-4.23804,-1.5857634544372559,-2.0530364513397217,-0.48772603273391724,-1.6807584762573242
15.7958984375,-0.80707743,-3.8284857,-1.6420722007751465,-2.093235969543457,-0.5535274147987366,-1.7234891653060913
15.80078125,-0.82878796,-2.3893084,-1.292222499847412,-1.7697659730911255,-0.6192111372947693,-1.495086431503296
15.8056640625,-0.9053275,-0.99286816,-0.6126447319984436,-0.4896680414676666,-0.7061209082603455,-0.7309949994087219
15.810546875,-0.92772841,-0.278894,-0.16163714230060577,0.05784156918525696,-0.6112030744552612,-0.3880564570426941
15.8154296875,-1.0389054,-0.47963357,-0.1931033730506897,-0.3365422487258911,-0.3563558757305145,-0.459690123796463
15.8203125,-1.0134071,-0.22835881,-0.6071957945823669,-0.21419577300548553,-0.12499020993709564,-0.26296064257621765
15.8251953125,-0.90831782,0.32043303,-0.8562324643135071,0.07525979727506638,0.17887097597122192,0.08359766751527786
15.830078125,-0.81983906,0.15257505,-0.573719322681427,0.11999067664146423,0.25479617714881897,0.13191798329353333
15.8349609375,-0.75250604,-0.090077994,-0.25973936915397644,0.03638004884123802,0.08853904157876968,0.04609106481075287
15.83984375,-0.6527271,0.25179399,-0.13740673661231995,0.08403728157281876,-0.03294726461172104,0.10583437979221344
15.8447265625,-0.46818957,0.13871504,-0.04320278391242027,0.1061323881149292,-0.17676974833011627,0.10533224046230316
15.849609375,-0.39908129,-0.018947613,-0.04033321142196655,-0.08894147723913193,-0.25716158747673035,-0.04299056902527809
15.8544921875,-0.35474156,-0.39695017,-0.17866650223731995,-0.42086705565452576,-0.20343175530433655,-0.5042123198509216
15.859375,-0.22928368,-0.76308921,-0.18514962494373322,-0.5936042070388794,-0.11882298439741135,-0.6713569760322571
15.8642578125,-0.12716473,0.11596819,0.16219228506088257,0.25102654099464417,-0.07375168055295944,0.06504961848258972
15.869140625,-0.054186264,1.1768652,0.7386794686317444,0.9607400298118591,-0.008356158621609211,0.7894231677055359
15.8740234375,0.03680634,1.1846723,1.08591890335083,1.0713335275650024,0.05101246386766434,1.188622236251831
15.87890625,0.12336615,1.0357026,0.9870800971984863,1.0530946254730225,0.01577794924378395,1.0209383964538574
15.8837890625,0.23548663,1.0989013,0.5590618252754211,0.8171017169952393,-0.03257761150598526,0.6971533298492432
15.888671875,0.26635447,0.23196532,0.12430428713560104,0.48666757345199585,-0.010703581385314465,0.015347353182733059
15.8935546875,0.14094883,-0.24952971,0.23204754292964935,-0.1713358759880066,0.08475600183010101,-0.11208856105804443
15.8984375,0.085777022,0.82619156,0.8821960091590881,0.9960877299308777,0.16290658712387085,0.76604163646698
15.9033203125,0.18312095,2.1849396,1.3681591749191284,1.4725083112716675,0.15774863958358765,2.501863956451416
15.908203125,0.19224729,1.7536618,1.1738193035125732,1.4844250679016113,0.025524688884615898,2.319718599319458
15.9130859375,0.15505558,0.17194807,0.4167092740535736,0.4658212959766388,-0.10352398455142975,0.3988955318927765
15.91796875,0.13606219,-0.65297131,-0.3608463406562805,-0.6967835426330566,-0.22493471205234528,-0.7346819639205933
15.9228515625,0.059636966,-1.0424288,-0.7508298754692078,-1.0461183786392212,-0.28742265701293945,-1.0438439846038818
15.927734375,0.020244453,-1.1045462,-0.8602761030197144,-0.8741540908813477,-0.18262261152267456,-0.8932903409004211
15.9326171875,0.042161515,-0.33669476,-0.8130243420600891,-0.4200668931007385,-0.031061429530382156,-0.47829246520996094
15.9375,-0.052454961,-0.36954343,-0.6300326585769653,-0.38405415415763855,0.21754249930381775,-0.5880706906318665
15.9423828125,-0.18367968,-0.63125054,-0.4037688374519348,-0.46076348423957825,0.5483009219169617,-0.5942193865776062
15.947265625,-0.22336203,0.27457711,-0.030293500050902367,0.37387219071388245,0.7224766612052917,0.22297711670398712
15.9521484375,-0.24318326,1.1900242,0.35290390253067017,0.9851258993148804,0.7234117388725281,1.1354948282241821
15.95703125,-0.2774423,1.2168794,0.4326992332935333,0.9113162755966187,0.5081834197044373,1.4560327529907227
15.9619140625,-0.30516164,0.36008174,0.08856194466352463,0.5485993027687073,0.11532673984766006,0.5437758564949036
15.966796875,-0.3590024,-0.37285844,-0.5515442490577698,-0.3087695837020874,-0.23160003125667572,-0.23011139035224915
15.9716796875,-0.38664609,-0.84592177,-1.0414905548095703,-0.8707049489021301,-0.38167867064476013,-0.7119191884994507
15.9765625,-0.30968203,-1.4701847,-1.1547073125839233,-1.3084743022918701,-0.44966554641723633,-1.1070924997329712
15.9814453125,-0.20476667,-1.6024223,-1.206452488899231,-1.1955817937850952,-0.541755199432373,-1.112903118133545
15.986328125,-0.13439831,-0.90271002,-1.2412668466567993,-0.9020879864692688,-0.5064180493354797,-0.9612247943878174
15.9912109375,0.017427534,-0.75571196,-1.3582179546356201,-0.8348684310913086,-0.29799383878707886,-1.0362365245819092
15.99609375,0.10945832,-1.2060452,-1.4834927320480347,-1.1898095607757568,-0.21131284534931183,-1.1966218948364258
16.0009765625,0.11811551,-1.1013327,-0.09057203680276871,-0.5775571465492249,-0.30305805802345276,-0.6484438180923462
16.005859375,0.21512039,0.033168254,0.19649283587932587,-0.12665918469429016,-0.16875575482845306,-0.11538304388523102
16.0107421875,0.33994611,0.81457271,0.4083543121814728,0.5733630061149597,-0.001056116190738976,0.3557484447956085
16.015625,0.40680386,0.63497067,0.4327237606048584,0.6382321715354919,0.22894197702407837,0.5053231120109558
16.0205078125,0.45134791,0.53448958,0.47544533014297485,0.6504096388816833,0.44936320185661316,0.6180917024612427
16.025390625,0.52079895,0.86279438,0.5513352751731873,0.8434122204780579,0.5908359885215759,0.844073474407196
16.0302734375,0.59622721,1.260438,0.5689022541046143,1.0928552150726318,0.6056776642799377,1.12057363986969
16.03515625,0.63885654,1.2624178,0.5323412418365479,1.1528148651123047,0.6592086553573608,1.197914481163025
16.0400390625,0.65776349,0.95124214,0.501279890537262,0.8385677933692932,0.6434438824653625,0.8952364921569824
16.044921875,0.67943863,0.60303642,0.35502633452415466,0.5463963150978088,0.4971981346607208,0.5583769083023071
16.0498046875,0.57656565,-0.16622128,0.14679016172885895,-0.04810035973787308,0.44358769059181213,-0.32037782669067383
16.0546875,0.4184714,-0.93487284,0.06932024657726288,-0.8610186576843262,0.3299747407436371,-0.9204251766204834
16.0595703125,0.39888929,-0.66009995,0.021746831014752388,-0.5619583129882812,0.16824555397033691,-0.6010513305664062
16.064453125,0.28282472,0.23465171,0.00014187513443175703,0.07073241472244263,0.0992942675948143,0.053305935114622116
16.0693359375,0.02485354,0.41289311,-0.026470554992556572,0.30448678135871887,-0.0414448045194149,0.3289366066455841
16.07421875,-0.19109042,0.43887848,-0.04230007901787758,0.3330942690372467,-0.159879669547081,0.3572462201118469
16.0791015625,-0.36040804,0.11063549,-0.053741272538900375,0.04224097356200218,-0.21438878774642944,0.05972981080412865
16.083984375,-0.53083271,-0.40787755,-0.16218730807304382,-0.25673049688339233,-0.31754040718078613,-0.17582935094833374
16.0888671875,-0.65401366,-0.069274143,-0.21467472612857819,-0.1829833984375,-0.3436877727508545,-0.17345739901065826
16.09375,-0.7037884,-0.07679343,-0.12220840156078339,-0.06050717085599899,-0.36536529660224915,-0.031100478023290634
16.0986328125,-0.6433113,0.024694046,-0.008691850118339062,0.014217738062143326,-0.3274111747741699,0.08151467889547348
16.103515625,-0.61349258,0.29251914,0.050476767122745514,0.06365610659122467,-0.29226696491241455,0.0762607604265213
16.1083984375,-0.64210916,-0.2344671,0.014703076332807541,-0.1697721779346466,-0.27282845973968506,-0.11801376193761826
16.11328125,-0.6096278,-0.28702333,-0.06876347213983536,-0.21098345518112183,-0.09213840961456299,-0.13890673220157623
16.1181640625,-0.51712332,0.22077346,-0.15973898768424988,-0.02459469996392727,0.18798880279064178,0.002658158540725708
16.123046875,-0.41290836,-0.13550277,-0.21554888784885406,-0.17054878175258636,0.3059602379798889,-0.11160462349653244
16.1279296875,-0.28277537,-0.50466708,-0.2215876281261444,-0.3550606966018677,0.15829850733280182,-0.2776122987270355
16.1328125,-0.15930796,-0.14202633,-0.27145999670028687,-0.23508162796497345,-0.06151173263788223,-0.235853910446167
16.1376953125,-0.064191938,-0.18432447,-0.33274105191230774,-0.23613710701465607,-0.1860886514186859,-0.2254069447517395
16.142578125,0.053794384,-0.43313924,-0.3640722334384918,-0.37431952357292175,-0.27006781101226807,-0.33142733573913574
16.1474609375,0.087142071,-0.42343736,-0.4840136468410492,-0.44049355387687683,-0.30712586641311646,-0.41600504517555237
16.15234375,0.14340639,-0.51283433,-0.5655531287193298,-0.46925556659698486,-0.2698420584201813,-0.4360966682434082
16.1572265625,0.21238345,-0.33308179,-0.411590576171875,-0.2917223572731018,-0.1539212167263031,-0.2364402562379837
16.162109375,0.20557492,0.15382965,-0.05663885921239853,0.02657170593738556,0.0181842390447855,0.025658853352069855
16.1669921875,0.18341049,0.33279595,0.2995486259460449,0.29361391067504883,0.3328326642513275,0.27239248156547546
16.171875,0.22388751,0.39224393,0.44077157974243164,0.3650771379470825,0.5998790860176086,0.5120182037353516
16.1767578125,0.28418057,0.49277352,0.1814049929380417,0.36861753463745117,0.5482355356216431,0.5106621384620667
16.181640625,0.24862992,-0.092005168,-0.370185524225235,0.0026088731829077005,0.19429801404476166,-0.31770989298820496
16.1865234375,0.16095599,-1.3402831,-0.7765782475471497,-1.4746592044830322,-0.198832705616951,-1.3694946765899658
16.19140625,0.10311548,-2.0570951,-0.7512243390083313,-1.944251537322998,-0.31757012009620667,-1.6310402154922485
16.1962890625,0.18121957,-0.77721463,-0.3070477843284607,-1.048815369606018,-0.22882714867591858,-0.9161851406097412
16.201171875,0.24606157,0.7624608,0.29158127307891846,0.9775900840759277,-0.17599917948246002,0.4034305512905121
16.2060546875,0.28862825,1.1798776,0.7821637988090515,0.9180753231048584,-0.07465899735689163,1.4729787111282349
16.2109375,0.29200904,1.1570139,0.9084222912788391,1.0176448822021484,0.02172277309000492,1.2671995162963867
16.2158203125,0.17955192,0.72338473,0.5878203511238098,0.7445714473724365,0.13150832056999207,0.8505946397781372
16.220703125,0.11015756,0.31930661,0.24941308796405792,0.5450765490531921,0.18615120649337769,0.5549362301826477
16.2255859375,0.12037554,0.48351315,0.2276473194360733,0.5265152454376221,0.0583818294107914,0.45058372616767883
16.23046875,0.075869244,0.59997883,0.28215640783309937,0.5170938372612,-0.033311232924461365,0.5051178932189941
16.2353515625,-0.0015320009,0.4710289,0.21688726544380188,0.44523242115974426,0.004324319772422314,0.4356653094291687
16.240234375,-0.045797288,0.36275034,0.18288235366344452,0.28204941749572754,0.13374842703342438,0.32540711760520935
16.2451171875,-0.044927303,0.062207964,0.2020631730556488,0.04729790613055229,0.28293704986572266,0.11416180431842804
16.25,-0.0063776173,-0.18299628,0.18872150778770447,-0.17802415788173676,0.2813490629196167,-0.2886524498462677
16.2548828125,0.018003833,-0.22718257,0.16486431658267975,-0.18434686958789825,0.19552120566368103,-0.36786985397338867
16.259765625,-0.018818932,0.090300521,0.2250349074602127,0.18068690598011017,0.16808724403381348,0.06913316994905472
16.2646484375,-0.056713155,0.72601429,0.39630788564682007,0.7432879209518433,0.13187728822231293,0.8435384631156921
16.26953125,-0.050121694,1.3707555,0.5261200070381165,1.0250611305236816,0.07834113389253616,1.4586355686187744
16.2744140625,-0.093345859,1.0133373,0.46870875358581543,0.850403904914856,0.007298542186617851,1.2698222398757935
16.279296875,-0.14462043,0.037183308,0.1539405733346939,0.2897222340106964,-0.009231812320649624,0.12904119491577148
16.2841796875,-0.084418289,-0.65942876,-0.29113107919692993,-0.6555790901184082,-0.026557521894574165,-0.6760456562042236
16.2890625,-0.061786729,-1.2393696,-0.5449674129486084,-1.189806342124939,-0.07940171658992767,-1.1610562801361084
16.2939453125,-0.12567241,-1.2004789,-0.5343348979949951,-1.1111867427825928,-0.12934596836566925,-1.0103843212127686
16.298828125,-0.12582587,-0.32309264,-0.44993096590042114,-0.3939492106437683,-0.1532108187675476,-0.35301846265792847
16.3037109375,-0.15377697,0.1519801,-0.366196870803833,0.0907670259475708,-0.1682300865650177,-0.055881232023239136
16.30859375,-0.22722074,-0.068500944,-0.33821848034858704,-0.0968826562166214,-0.1286352425813675,-0.15834464132785797
16.3134765625,-0.22575881,-0.22944186,-0.36706286668777466,-0.2272374927997589,-0.1250295788049698,-0.27929258346557617
16.318359375,-0.18172986,-0.33386059,-0.4433814287185669,-0.48577186465263367,-0.2083543986082077,-0.29374271631240845
16.3232421875,-0.16260159,-0.77731387,-0.6031143665313721,-0.8424471020698547,-0.3444918990135193,-0.795918345451355
16.328125,-0.11283705,-1.4884281,-0.7365740537643433,-1.372033953666687,-0.4690864384174347,-1.3911030292510986
16.3330078125,-0.11196644,-1.481916,-0.7184252142906189,-1.173376202583313,-0.5006349682807922,-1.2450648546218872
16.337890625,-0.12210136,-0.37289759,-0.5652976036071777,-0.3416628837585449,-0.4464203119277954,-0.5522094368934631
16.3427734375,-0.12284114,-0.25268392,-0.46504130959510803,-0.17329229414463043,-0.48024430871009827,-0.3702726364135742
16.34765625,-0.14118359,-0.8541189,-0.5443915128707886,-0.8236803412437439,-0.5880045890808105,-1.00076162815094
16.3525390625,-0.15697329,-0.88314888,-0.5346106290817261,-1.0113060474395752,-0.6384537816047668,-1.177398681640625
16.357421875,-0.10872414,-0.11689063,-0.09010987728834152,-0.15415960550308228,-0.30227306485176086,-0.286348819732666
16.3623046875,0.088922683,1.147792,0.8397845029830933,1.1469569206237793,0.5823544263839722,0.7316655516624451
16.3671875,0.22975547,1.8386446,1.726537823677063,1.36272394657135,1.4539706707000732,1.589986801147461
16.3720703125,0.25547905,1.8228077,1.921771764755249,1.4632227420806885,1.625768780708313,1.8970359563827515
16.376953125,0.2964013,1.627345,1.3298814296722412,1.263559341430664,1.0241377353668213,1.4124774932861328
16.3818359375,0.24515359,0.4967392,0.3940565586090088,0.6642928123474121,0.08544815331697464,0.5029813051223755
16.38671875,0.18164096,-0.65050242,-0.190278097987175,-0.49676960706710815,-0.4739438593387604,-0.5776031017303467
16.3916015625,0.22201064,-0.10944805,-0.08080285787582397,-0.11841876059770584,-0.32759106159210205,-0.2780737280845642
16.396484375,0.39163803,0.74710763,0.34888598322868347,0.46324682235717773,0.08982126414775848,0.401964396238327
16.4013671875,0.62096509,0.59503537,0.5874653458595276,0.5292980670928955,0.4562810957431793,0.500654399394989
16.40625,0.79055305,0.21041563,0.4705181419849396,0.4538215696811676,0.625514566898346,0.41435346007347107
16.4111328125,0.79662835,0.6511572,0.2097003012895584,0.44635847210884094,0.47219088673591614,0.4817948043346405
16.416015625,0.76247097,0.42993691,-0.05311175808310509,0.2609108090400696,0.1944824457168579,0.2540895342826843
16.4208984375,0.72619219,-0.55838731,-0.23587708175182343,-0.3009535074234009,-0.11098698526620865,-0.29313531517982483
16.42578125,0.489119,-0.25798423,-0.25465643405914307,-0.3402974307537079,-0.18285664916038513,-0.3121974766254425
16.4306640625,0.30516173,-0.12228028,-0.2866223454475403,-0.2072853446006775,-0.06540588289499283,-0.20533868670463562
16.435546875,0.058843448,-0.38831267,-0.37133729457855225,-0.3770291805267334,-0.029207492247223854,-0.40306684374809265
16.4404296875,-0.35284345,-0.57126009,-0.3499508500099182,-0.5034236907958984,-0.05464477092027664,-0.6132020354270935
16.4453125,-0.65321248,-0.3624822,-0.208982914686203,-0.22225144505500793,-0.046799369156360626,-0.3312074840068817
16.4501953125,-0.7883615,0.49942222,0.015637168660759926,0.3585529029369354,-0.05272151157259941,0.27840784192085266
16.455078125,-0.85961632,0.90377644,0.16151048243045807,0.5922361016273499,-0.02214450016617775,0.7524595856666565
16.4599609375,-0.9449133,0.46533772,0.04150999337434769,0.4255049228668213,-0.028912516310811043,0.4976746737957001
16.46484375,-1.0077673,-0.061715045,-0.34541451930999756,-0.002951745642349124,-0.2280169576406479,-0.18005625903606415
16.4697265625,-1.0096014,-0.66157311,-0.8207866549491882,-0.7389453649520874,-0.5183987021446228,-0.8132510185241699
16.474609375,-1.0414613,-1.3005603,-1.1148768663406372,-1.2314366102218628,-0.6985657811164856,-1.0683094263076782
16.4794921875,-1.1662215,-1.7557799,-1.2917169332504272,-1.6211270093917847,-0.5823349356651306,-1.3166937828063965
16.484375,-1.3403969,-2.3650517,-1.5414634943008423,-1.8610467910766602,-0.44633910059928894,-1.822356104850769
16.4892578125,-1.4727836,-2.0946575,-1.7666876316070557,-1.900818109512329,-0.5271917581558228,-2.0506720542907715
16.494140625,-1.5232119,-1.2207454,-1.658449649810791,-1.3178989887237549,-0.8602731227874756,-1.6132279634475708
16.4990234375,-1.8640253,-0.70479512,-0.7318646311759949,-0.45470961928367615,-1.0709631443023682,-0.22042123973369598
16.50390625,-2.4107275,0.027977301,-0.07987992465496063,-0.5646480321884155,-0.25505727529525757,-0.7827360033988953
16.5087890625,-1.8867006,1.3392184,1.3469457626342773,1.0836952924728394,1.763366460800171,1.216793417930603
16.513671875,0.39744296,3.1068453,3.0088136196136475,3.2669081687927246,3.9682364463806152,3.319295883178711
16.5185546875,3.6798426,4.2180896,4.076976776123047,4.869022369384766,4.960875988006592,4.662598609924316
16.5234375,6.4089555,3.9168975,3.6006951332092285,4.409024715423584,3.8377327919006348,4.260286331176758
16.5283203125,6.708815,2.0589375,1.8111515045166016,2.105152130126953,1.5509717464447021,2.238055944442749
16.533203125,4.4085976,0.29074465,-0.1490718573331833,-0.15527087450027466,-0.3396183252334595,-0.0639934316277504
16.5380859375,1.3414364,-1.4008773,-1.1228810548782349,-1.61050283908844,-0.9447073340415955,-1.468868613243103
16.54296875,-0.62990066,-2.3682067,-0.902437686920166,-2.073941469192505,-0.742403507232666,-1.7010767459869385
16.5478515625,-0.86647209,-1.1974131,-0.5307694673538208,-1.1295130252838135,-0.5914076566696167,-0.9261192083358765
16.552734375,-0.76089776,-0.12241008,-0.5440131425857544,0.027002351358532906,-0.6247828602790833,-0.34212377667427063
16.5576171875,-0.85335885,-0.41406111,-0.7051002979278564,-0.4709918200969696,-0.6770910620689392,-0.609944760799408
16.5625,-0.86922174,-1.3805785,-0.8963372707366943,-1.319280982017517,-0.6889123916625977,-1.3148469924926758
16.5673828125,-0.9351795,-1.8397651,-0.9956160187721252,-1.3789734840393066,-0.6599205136299133,-1.6119154691696167
16.572265625,-0.98268912,-1.3469732,-0.8871115446090698,-1.3427150249481201,-0.5612655282020569,-1.3770005702972412
16.5771484375,-0.93811218,-1.1441106,-0.6556769013404846,-1.3265694379806519,-0.5004170536994934,-1.2878363132476807
16.58203125,-0.87057456,-0.91165711,-0.38555651903152466,-0.8453568816184998,-0.4474480152130127,-0.8725196719169617
16.5869140625,-0.74544812,0.33376024,-0.17438270151615143,0.2774849832057953,-0.37732207775115967,0.11838271468877792
16.591796875,-0.61623707,0.92561474,0.06943034380674362,0.7273719310760498,-0.3289973735809326,0.8331940770149231
16.5966796875,-0.62072366,0.56900922,0.3674287796020508,0.7149715423583984,-0.2678011953830719,0.737721860408783
16.6015625,-0.51743001,0.79976744,0.5194148421287537,0.8372651934623718,-0.16030766069889069,0.8017114400863647
16.6064453125,-0.26216196,1.1124445,0.42382553219795227,0.8849901556968689,-0.07213496416807175,0.7309107184410095
16.611328125,-0.11443146,0.52255592,0.32316985726356506,0.6555731892585754,0.01196286827325821,0.6003426313400269
16.6162109375,-0.020525292,0.25746633,0.3861202299594879,0.5588729381561279,0.06212355196475983,0.6122490763664246
16.62109375,0.0126215,0.86801852,0.48728057742118835,0.8799259066581726,0.1500505954027176,0.846745491027832
16.6259765625,-0.022187061,1.6138998,0.5813737511634827,1.102219820022583,0.22850072383880615,1.6523820161819458
16.630859375,0.024720252,1.0356656,0.5124147534370422,1.158286452293396,0.2396506369113922,0.8889747262001038
16.6357421875,0.14135987,-0.68783478,0.21828116476535797,-0.38700032234191895,0.26922476291656494,-0.4742400646209717
16.640625,0.25902588,-0.6981026,-0.007429938763380051,-0.7182700634002686,0.206543430685997,-0.6554930806159973
16.6455078125,0.30646162,0.60832743,-0.02214304730296135,0.2419538050889969,0.13825303316116333,0.09758462011814117
16.650390625,0.23554672,0.52150543,0.06687556952238083,0.36128026247024536,0.12699374556541443,0.2159532904624939
16.6552734375,0.16351582,-0.50419877,0.07007154077291489,-0.3204503059387207,0.10590600222349167,-0.3812592625617981
16.66015625,0.15435235,-0.51280128,-0.07915836572647095,-0.529621422290802,0.12132584303617477,-0.4829444885253906
16.6650390625,0.095991873,-0.39425108,-0.22154462337493896,-0.49995937943458557,0.1522284597158432,-0.5034549832344055
16.669921875,0.0539139,-0.67101764,-0.32593315839767456,-0.5794565677642822,0.12340197712182999,-0.5913494825363159
16.6748046875,0.052232484,-0.45824499,-0.4187346398830414,-0.48132169246673584,0.01579902693629265,-0.5091254115104675
16.6796875,0.011299355,-0.32079042,-0.5219854116439819,-0.4681228995323181,-0.10784666240215302,-0.4567379653453827
16.6845703125,0.0040066375,-0.60688458,-0.6255322098731995,-0.6209672093391418,-0.185627743601799,-0.6512637734413147
16.689453125,-0.048566102,-0.77227128,-0.6264761686325073,-0.6904937028884888,-0.25265195965766907,-0.7552765607833862
16.6943359375,-0.16645385,-0.43560713,-0.4901047646999359,-0.4163043797016144,-0.3188041150569916,-0.4544622004032135
16.69921875,-0.21490183,0.017276592,-0.2467402219772339,-0.034276917576789856,-0.3809223771095276,-0.08098062872886658
16.7041015625,-0.22410633,0.32268185,0.045816801488399506,0.3102191090583801,-0.39206501841545105,0.29716846346855164
16.708984375,-0.27540686,0.65731331,0.1703576296567917,0.5751579403877258,-0.3448276221752167,0.6684053540229797
16.7138671875,-0.29620426,0.73152201,0.04253522306680679,0.49524444341659546,-0.3086718022823334,0.9011555314064026
16.71875,-0.30244011,0.19817596,-0.18113046884536743,0.21741843223571777,-0.34083065390586853,0.24475371837615967
16.7236328125,-0.332484,-0.55040185,-0.43291571736335754,-0.4801800847053528,-0.41233953833580017,-0.4781688451766968
16.728515625,-0.32517641,-0.96664417,-0.554397702217102,-0.9718365669250488,-0.3582130968570709,-0.9893097877502441
16.7333984375,-0.18663518,-1.403825,-0.5631163716316223,-1.1571028232574463,-0.16122697293758392,-1.1858676671981812
16.73828125,-0.095758001,-0.84757479,-0.527427077293396,-0.7686057686805725,-0.025849372148513794,-0.7783093452453613
16.7431640625,-0.091763976,-0.36837158,-0.3062022924423218,-0.46500858664512634,0.049825962632894516,-0.6587334275245667
16.748046875,-0.0030346722,-0.70188701,0.013435333035886288,-0.5273476839065552,0.1740885078907013,-0.5739787817001343
16.7529296875,0.063168142,0.2264925,0.31657674908638,0.3360094130039215,0.3026413023471832,0.1465097963809967
16.7578125,0.11136124,1.1987202,0.5606627464294434,0.9400818347930908,0.36683279275894165,0.7222215533256531
16.7626953125,0.16268344,1.1095659,0.7003547549247742,1.0518733263015747,0.4117591679096222,1.024742841720581
16.767578125,0.24360633,1.085041,0.6683350801467896,1.1063512563705444,0.4971511960029602,1.0963314771652222
16.7724609375,0.39073699,1.1967951,0.5757458806037903,1.0369930267333984,0.6497535705566406,1.0375003814697266
16.77734375,0.47036855,0.83977009,0.6313948035240173,0.8418653011322021,0.7943190336227417,0.8708271980285645
16.7822265625,0.58114064,0.57846249,0.850155234336853,0.7591321468353271,0.8347038626670837,0.7936679124832153
16.787109375,0.72650345,1.0306611,1.0142706632614136,0.9326270818710327,0.8133453726768494,0.8839662671089172
16.7919921875,0.7338503,1.1180715,0.967204213142395,0.9418146014213562,0.721436619758606,0.8619720339775085
16.796875,0.72478693,0.58654652,0.6970478892326355,0.673488974571228,0.5887846946716309,0.760881245136261
16.8017578125,0.70482022,0.29100548,0.49539703130722046,0.5002424120903015,0.46072572469711304,0.45825332403182983
16.806640625,0.62735652,0.38455185,0.3617175817489624,0.5086832642555237,0.2425280213356018,0.3655175566673279
16.8115234375,0.54469559,0.77765751,0.15898792445659637,0.5025405287742615,-0.01582767814397812,0.7181116342544556
16.81640625,0.3623696,0.6193776,0.03733868524432182,0.5861353874206543,-0.24766820669174194,0.38549110293388367
16.8212890625,0.11937963,-0.52184256,-0.23878727853298187,-0.43534231185913086,-0.44742316007614136,-0.6354629993438721
16.826171875,-0.023987464,-1.4347896,-0.6107229590415955,-1.502730131149292,-0.5627782940864563,-1.1775850057601929
16.8310546875,-0.2549591,-1.8889926,-0.7392863631248474,-1.6437798738479614,-0.6099435091018677,-1.3636728525161743
16.8359375,-0.48265997,-2.2975904,-0.7340986132621765,-1.8801480531692505,-0.6652066111564636,-1.6274889707565308
16.8408203125,-0.56653345,-1.6854038,-0.6985974311828613,-1.4161105155944824,-0.6553847789764404,-1.4807204008102417
16.845703125,-0.68004624,-0.74880918,-0.6453455090522766,-0.8047904968261719,-0.6068519949913025,-0.9962084889411926
16.8505859375,-0.76234717,-1.0564553,-0.6456239223480225,-1.182892918586731,-0.5663812160491943,-1.2430169582366943
16.85546875,-0.71821691,-1.5792236,-0.6068872213363647,-1.5557349920272827,-0.5254306197166443,-1.547334909439087
16.8603515625,-0.7315741,-0.46888808,-0.4146113395690918,-0.5703590512275696,-0.4160427749156952,-0.6699880957603455
16.865234375,-0.67762509,0.83838326,-0.18428997695446014,0.8876247406005859,-0.2804608643054962,0.5656530857086182
16.8701171875,-0.52914941,0.99341713,-0.11578655242919922,0.8387612104415894,-0.23000574111938477,1.2496578693389893
16.875,-0.45612472,0.9699521,-0.15827356278896332,0.9144580960273743,-0.14360317587852478,1.0305954217910767
16.8798828125,-0.41859343,0.75426896,-0.10017304867506027,0.7135191559791565,-0.131006121635437,0.7678861618041992
16.884765625,-0.32398504,0.27777631,0.04362460598349571,0.5433316230773926,-0.17851917445659637,0.4975108802318573
16.8896484375,-0.25773446,0.5251838,0.13141992688179016,0.49986010789871216,-0.13145871460437775,0.4594325125217438
16.89453125,-0.19625717,0.64431847,0.09189314395189285,0.3938928544521332,-0.04279084876179695,0.5346558094024658
16.8994140625,-0.025898283,0.17885976,-0.037950240075588226,0.14947471022605896,0.12447099387645721,0.14462031424045563
16.904296875,0.13059323,-0.47818353,-0.10650496929883957,-0.4192083179950714,0.2570154368877411,-0.46610021591186523
16.9091796875,0.26284852,-0.95213053,-0.19006191194057465,-0.8473836183547974,0.26832547783851624,-0.9098284840583801
16.9140625,0.37518854,-0.85148714,-0.3299957811832428,-0.839580774307251,0.2632197141647339,-0.8688023090362549
16.9189453125,0.3887538,-0.73684451,-0.3831225037574768,-0.7593775391578674,0.19172543287277222,-0.7507309317588806
16.923828125,0.39806838,-0.60988556,-0.33649617433547974,-0.6416929960250854,0.12982119619846344,-0.6753116250038147
16.9287109375,0.31826996,-0.41843974,-0.1250971555709839,-0.3313516080379486,0.18434493243694305,-0.4067833125591278
16.93359375,0.24329709,0.25118448,0.061400994658470154,0.1851695030927658,0.22890035808086395,0.10660449415445328
16.9384765625,0.28359854,0.7649021,0.04436946287751198,0.5904274582862854,0.23622530698776245,0.41803330183029175
16.943359375,0.29123604,0.69189659,0.07241000980138779,0.7557594180107117,0.2731214761734009,0.6145081520080566
16.9482421875,0.23201839,1.0117339,0.35526135563850403,0.9755302667617798,0.3331413269042969,0.9213310480117798
16.953125,0.20887019,1.4722177,0.8355562090873718,1.1443127393722534,0.3389666676521301,1.1983745098114014
16.9580078125,0.21860707,1.4418474,1.25240159034729,1.3222615718841553,0.2710183262825012,1.4549429416656494
16.962890625,0.16082583,1.9829122,1.3217490911483765,1.4533195495605469,0.2060609757900238,1.8303078413009644
16.9677734375,0.0601693,1.9521428,0.9767528176307678,1.5366123914718628,0.16877250373363495,1.6193240880966187
16.97265625,0.043569035,0.20389208,0.4910520911216736,0.6177961826324463,0.0807993933558464,0.3229311406612396
16.9775390625,0.027094113,-0.64502382,0.23513738811016083,-0.619517982006073,0.014021494425833225,-0.5539110898971558
16.982421875,0.0077939411,-0.051418058,0.1227547898888588,-0.27821671962738037,-0.010781700722873211,-0.43779829144477844
16.9873046875,0.088644501,0.12372134,0.018435947597026825,0.08356534689664841,-0.08224783092737198,0.04828476160764694
16.9921875,0.028102346,0.17983509,-0.0729716494679451,0.2102299928665161,-0.11013596504926682,0.18556320667266846
16.9970703125,-0.14490801,0.53119089,-0.16054396331310272,0.4568500220775604,-0.0908016636967659,0.36303165555000305
17.001953125,-0.12142938,-0.23510496,-0.3766118288040161,-0.3693675994873047,-0.32333722710609436,-0.24734988808631897
17.0068359375,0.016973834,-1.4827561,-0.5048893690109253,-1.3846317529678345,-0.3857547640800476,-1.172005295753479
17.01171875,0.047651614,-0.6768968,-0.5841583013534546,-0.6488962769508362,-0.44923558831214905,-0.7086259126663208
17.0166015625,0.06279375,-0.099464239,-0.6941061615943909,-0.27341800928115845,-0.4819365441799164,-0.36562272906303406
17.021484375,0.020217054,-1.2358228,-0.7533417344093323,-1.1638329029083252,-0.4849177896976471,-0.9467170834541321
17.0263671875,-0.072644572,-1.4904729,-0.7798184156417847,-1.139292597770691,-0.3933250606060028,-1.285471796989441
17.03125,-0.072232187,-0.78657282,-0.8142873048782349,-0.8130897283554077,-0.35172924399375916,-0.9360026717185974
17.0361328125,-0.042788238,-0.62939952,-0.8151730298995972,-0.7671467065811157,-0.35702934861183167,-0.8395703434944153
17.041015625,-0.042685238,-1.2044086,-0.7886056900024414,-1.1442362070083618,-0.4271877110004425,-1.0860209465026855
17.0458984375,-0.043804176,-1.5156607,-0.776941180229187,-1.437132716178894,-0.512518048286438,-1.549049973487854
17.05078125,-0.072108144,-1.5187915,-0.7200829982757568,-1.5299144983291626,-0.45261475443840027,-1.5106393098831177
17.0556640625,-0.13484373,-0.7884316,-0.43144023418426514,-0.8573471307754517,-0.2915102243423462,-0.8501372933387756
17.060546875,-0.12798362,0.31702394,0.004673373885452747,0.30669906735420227,0.0477285236120224,0.048615142703056335
17.0654296875,-0.099357266,0.83105533,0.26528850197792053,0.5349968075752258,0.4751211702823639,0.7402516007423401
17.0703125,-0.1841264,0.55744576,0.260384202003479,0.430980384349823,0.6431065797805786,0.3473544418811798
17.0751953125,-0.20255904,-0.040274177,0.1865176260471344,0.17392830550670624,0.6048842668533325,0.06740432977676392
17.080078125,-0.15821767,0.22618623,0.21431659162044525,0.3967677354812622,0.4747132658958435,0.3978770673274994
17.0849609375,-0.15729837,1.0324703,0.41465067863464355,0.8812137246131897,0.2868267893791199,0.9966228008270264
17.08984375,-0.14218181,1.2497952,0.61314457654953,0.9641625285148621,0.21438278257846832,1.1078312397003174
17.0947265625,-0.20773036,0.70907472,0.5303140878677368,0.6838293671607971,0.1848803162574768,0.7461249828338623
17.099609375,-0.26798297,-0.12617943,0.19623292982578278,0.07640214264392853,0.11801017820835114,-0.08762113004922867
17.1044921875,-0.28567718,-0.19798102,-0.06080135703086853,-0.1393430233001709,0.11275142431259155,-0.5523935556411743
17.109375,-0.26418556,0.13247443,0.15946966409683228,0.28840258717536926,0.15132839977741241,-0.012206712737679482
17.1142578125,-0.067526745,1.015404,0.6477372050285339,0.9380087852478027,0.18334513902664185,0.9410510063171387
17.119140625,0.11132186,1.5557164,0.842751681804657,1.209915280342102,0.20982719957828522,1.558375597000122
17.1240234375,0.20695225,1.1801692,0.6808412075042725,0.9926604628562927,0.10539385676383972,1.1398967504501343
17.12890625,0.28697231,0.2607637,0.2510813772678375,0.41948390007019043,-0.08586972951889038,0.32560354471206665
17.1337890625,0.28744378,-0.3426987,-0.14110958576202393,-0.30462631583213806,-0.2456321120262146,-0.1945493370294571
17.138671875,0.16669784,-0.53106671,-0.23694416880607605,-0.6035496592521667,-0.3074926733970642,-0.5458916425704956
17.1435546875,0.14701384,-1.0627909,-0.19181017577648163,-1.0006293058395386,-0.24972222745418549,-0.9628373384475708
17.1484375,0.44418102,-1.0420085,-0.10802790522575378,-0.9307601451873779,-0.18844470381736755,-0.8549124598503113
17.1533203125,0.68415669,-0.29150953,-0.0397651307284832,-0.38512328267097473,-0.148446187376976,-0.36159172654151917
17.158203125,0.72151217,-0.003891952,0.0059990291483700275,-0.03384766727685928,-0.1308009773492813,-0.17266421020030975
17.1630859375,0.80200125,-0.24711699,0.08876459300518036,-0.16576437652111053,-0.15728388726711273,-0.24819794297218323
17.16796875,0.76032978,-0.0069280341,0.1813115030527115,0.07255487143993378,-0.13232429325580597,-0.008872227743268013
17.1728515625,0.69363605,0.60168984,0.3317466378211975,0.5484578013420105,-0.1028929054737091,0.4734041690826416
17.177734375,0.56534979,1.0206649,0.4828885793685913,0.9343555569648743,-0.0940430611371994,0.9516282081604004
17.1826171875,0.22754119,1.1429991,0.44144609570503235,0.9156474471092224,-0.16980807483196259,0.9613367319107056
17.1875,-0.084500198,0.4541828,0.19987346231937408,0.6314566731452942,-0.20934486389160156,0.6951552033424377
17.1923828125,-0.29686069,0.23349687,0.06224243715405464,0.47091618180274963,-0.0396072119474411,0.4016495645046234
17.197265625,-0.51729643,0.590858,0.11158651113510132,0.44690412282943726,0.24584797024726868,0.44736823439598083
17.2021484375,-0.60480963,0.57536407,0.07420673966407776,0.36740148067474365,0.5184597969055176,0.44970056414604187
17.20703125,-0.60128317,0.10222351,-0.14108332991600037,0.08664792776107788,0.654829204082489,0.06504164636135101
17.2119140625,-0.7732511,-0.54487327,-0.42634496092796326,-0.521056592464447,0.5434842705726624,-0.5080736875534058
17.216796875,-0.92039592,-0.9563329,-0.6206318140029907,-0.8422494530677795,0.2899913489818573,-0.7695544362068176
17.2216796875,-0.88410712,-0.60451177,-0.5975883603096008,-0.6136788129806519,0.04624766483902931,-0.5984677672386169
17.2265625,-0.85533096,-0.3410681,-0.48572540283203125,-0.5492626428604126,-0.07054314017295837,-0.405955046415329
17.2314453125,-1.008874,-0.65208925,-0.48952391743659973,-0.7966446876525879,-0.10895773768424988,-0.6924851536750793
17.236328125,-1.1685378,-1.228669,-0.6065192222595215,-1.1232365369796753,-0.20378383994102478,-1.2044631242752075
17.2412109375,-1.1676774,-1.5646854,-0.6812426447868347,-1.3469889163970947,-0.26628464460372925,-1.4234908819198608
17.24609375,-1.1655467,-1.2746944,-0.7042965888977051,-1.4354889392852783,-0.2478652000427246,-1.3759249448776245
17.2509765625,-1.4969009,-0.97428335,-0.6918392777442932,-0.9707428812980652,-0.3022620379924774,-0.9416936635971069
17.255859375,-1.8651335,0.16715331,-0.5443287491798401,0.10577497631311417,-0.30290788412094116,-0.14800652861595154
17.2607421875,-1.4547208,0.90726336,-0.15221361815929413,0.6707831025123596,-0.157734215259552,0.433452844619751
17.265625,0.18725414,0.34430538,0.4581313133239746,0.6573393940925598,-0.021017659455537796,0.4899587631225586
17.2705078125,3.095021,0.94489476,1.047372817993164,1.0439403057098389,0.08891648054122925,1.0962235927581787
17.275390625,5.9577981,2.1073213,1.2703403234481812,1.4121617078781128,0.13246916234493256,2.1316452026367188
17.2802734375,6.1055588,1.1930125,0.850599467754364,1.3274747133255005,0.06959331035614014,1.436497688293457
17.28515625,3.1999158,-0.34830307,-0.012280072085559368,-0.2730013430118561,-0.028529005125164986,-0.24803362786769867
17.2900390625,-0.08977539,-1.0654003,-0.7532360553741455,-1.3278158903121948,-0.09677385538816452,-1.2863337993621826
17.294921875,-1.6366265,-2.234273,-0.944084107875824,-1.9156155586242676,-0.1446998566389084,-1.702581763267517
17.2998046875,-1.4072622,-1.5486525,-0.5273257493972778,-1.6689841747283936,-0.07585451751947403,-1.3713151216506958
17.3046875,-0.73990996,0.40125083,0.20286059379577637,0.3759901523590088,0.027967751026153564,-0.10854816436767578
17.3095703125,-0.46078572,1.0582126,0.7961532473564148,0.9799358248710632,0.09965617954730988,1.202052354812622
17.314453125,-0.48051811,0.94476966,0.9287176132202148,0.88351970911026,0.19468137621879578,1.0711308717727661
17.3193359375,-0.51453248,0.86126793,0.6728106141090393,0.9747443795204163,0.23244377970695496,1.0949536561965942
17.32421875,-0.53290465,1.2287873,0.3092518746852875,1.006301760673523,0.17827537655830383,1.0571694374084473
17.3291015625,-0.49131658,1.0077265,0.08029840141534805,0.8254736065864563,0.07969340682029724,0.8306391835212708
17.333984375,-0.53343852,-0.046021686,0.046158261597156525,0.1932065337896347,-0.0030293131712824106,0.06222282350063324
17.3388671875,-0.55811457,-0.47028166,0.0685398131608963,-0.42756780982017517,0.02011933922767639,-0.5083196759223938
17.34375,-0.4343187,-0.33219524,0.011223713867366314,-0.3174465000629425,0.03519711270928383,-0.3496023416519165
17.3486328125,-0.35388775,0.015210158,0.010265655815601349,-0.08990590274333954,0.0791822224855423,-0.00755650969222188
17.353515625,-0.18774651,0.089014468,0.05647948011755943,-0.050047751516103745,0.13473005592823029,-0.04144527390599251
17.3583984375,-0.11989421,-0.23274255,0.13392075896263123,-0.04777731001377106,0.05115744099020958,-0.03825227916240692
17.36328125,-0.14383058,0.3125651,0.2559519112110138,0.30381688475608826,-0.0618266798555851,0.4171586036682129
17.3681640625,0.041129493,1.0541398,0.25825682282447815,0.5852999091148376,-0.05933794751763344,0.8662649393081665
17.373046875,0.18487464,0.10255454,0.1410481035709381,0.19484670460224152,-0.02461402863264084,0.043108981102705
17.3779296875,0.12523579,-0.81335476,-0.06018611416220665,-0.6536760330200195,-0.018940521404147148,-0.6622542142868042
17.3828125,0.164455,-0.44504352,-0.3057972192764282,-0.5343876481056213,-0.011258239857852459,-0.5080158710479736
17.3876953125,0.21274903,-0.31488478,-0.4907982051372528,-0.5310488343238831,-0.012512690387666225,-0.6106163263320923
17.392578125,0.1034459,-1.1905564,-0.48534464836120605,-1.1642515659332275,-0.11132530122995377,-1.1102569103240967
17.3974609375,0.049288248,-0.64824654,-0.23680801689624786,-0.5831205248832703,-0.24163338541984558,-0.5679581761360168
17.40234375,0.10705649,0.91629811,0.14213915169239044,0.7138792276382446,-0.2410956770181656,0.45146092772483826
17.4072265625,0.25167321,0.95631631,0.2413182407617569,0.605973482131958,-0.21077510714530945,0.9526615738868713
17.412109375,0.33484114,0.096197228,-0.04731769859790802,0.23161888122558594,-0.17416070401668549,0.10806141048669815
17.4169921875,0.16876636,-0.42097311,-0.35188382863998413,-0.35254141688346863,-0.03576084226369858,-0.26494061946868896
17.421875,-0.017998111,-0.31936969,-0.38620805740356445,-0.27244827151298523,0.10412579774856567,-0.3404484987258911
17.4267578125,-0.035996651,0.11841066,-0.1336827576160431,0.04212324693799019,0.12480463832616806,0.03696363791823387
17.431640625,-0.11617509,0.46969823,0.024255042895674706,0.27125802636146545,0.06213141605257988,0.3536408543586731
17.4365234375,-0.24847998,0.22368556,-0.08418284356594086,0.21182170510292053,-0.08008351176977158,0.023870369419455528
17.44140625,-0.19218937,-0.81319552,-0.21232447028160095,-0.7002843022346497,-0.21979346871376038,-0.8301266431808472
17.4462890625,-0.17214316,-1.1279561,-0.33690813183784485,-1.1001167297363281,-0.2281152606010437,-1.110654354095459
17.451171875,-0.2376257,-0.52258216,-0.39206430315971375,-0.5678611397743225,-0.1750817447900772,-0.5294415950775146
17.4560546875,-0.30710226,0.049669804,-0.31894683837890625,-0.011599375866353512,-0.12508484721183777,-0.1690385341644287
17.4609375,-0.38234229,-0.053600381,-0.2259499430656433,-0.19876492023468018,-0.021702229976654053,-0.3647867739200592
17.4658203125,-0.38500276,-0.74688771,-0.0016618643421679735,-0.7026090025901794,0.16074801981449127,-0.6319786310195923
17.470703125,-0.32491026,0.034634157,0.43322229385375977,0.19867341220378876,0.44714584946632385,0.03984435647726059
17.4755859375,-0.36409528,1.4513805,0.8556641936302185,1.3301235437393188,0.6429057121276855,1.1332526206970215
17.48046875,-0.41564375,1.7026895,0.9233598709106445,1.3313130140304565,0.6963739395141602,1.7195268869400024
17.4853515625,-0.313255,1.0276029,0.5905821323394775,0.8874850869178772,0.4908651113510132,1.1405491828918457
17.490234375,-0.27374808,0.38256329,0.13959434628486633,0.39607417583465576,0.10801198333501816,0.21241889894008636
17.4951171875,-0.20731369,-0.45967418,-0.12593963742256165,-0.5045842528343201,-0.013281198218464851,-0.5436735153198242
17.5,-0.029751171,-1.4541972,-0.48840194940567017,-1.3102144002914429,0.0017333761788904667,-1.4949767589569092
17.5048828125,0.12600442,-1.357733,-0.46633508801460266,-1.3344229459762573,-0.12582159042358398,-1.4859986305236816
17.509765625,0.22536553,-0.40923492,-0.23965628445148468,-0.5855975151062012,-0.13325853645801544,-0.5990515947341919
17.5146484375,0.23617681,0.091297251,0.07065847516059875,0.17653651535511017,-0.07280179858207703,0.2077920138835907
17.51953125,0.38583922,0.65582214,0.26676756143569946,0.595734179019928,-0.06258012354373932,0.8570618629455566
17.5244140625,0.59808781,1.0780616,0.2590053379535675,0.7358430624008179,-0.05594131350517273,1.2676323652267456
17.529296875,0.6719598,0.42479075,0.04702775925397873,0.4954220950603485,-0.05810859054327011,0.44974374771118164
17.5341796875,0.68622848,-0.47013221,-0.21014951169490814,-0.3119490444660187,-0.03536681458353996,-0.42107224464416504
17.5390625,0.76207317,-0.51683595,-0.27797409892082214,-0.5438985228538513,0.0647333487868309,-0.6829814314842224
17.5439453125,0.77139276,-0.49312283,-0.1281762272119522,-0.47641119360923767,0.12511609494686127,-0.6109821796417236
17.548828125,0.79467338,-0.35932019,0.02981679141521454,-0.2828771471977234,0.14391005039215088,-0.3364921808242798
17.5537109375,0.83461349,0.20826671,0.05051180720329285,0.17778275907039642,0.12098042666912079,0.13577550649642944
17.55859375,0.6991013,0.72222568,0.049928102642297745,0.521469235420227,0.06867267191410065,0.534066915512085
17.5634765625,0.49705794,0.77358001,0.044624000787734985,0.5161652565002441,0.05356122553348541,0.6775054335594177
17.568359375,0.37886644,0.041985221,0.004128158558160067,0.08213748782873154,0.025583984330296516,0.022690024226903915
17.5732421875,0.19021725,-0.5224338,0.03084174357354641,-0.39473167061805725,0.03150609880685806,-0.38355907797813416
17.578125,-0.061618434,-0.31149393,0.07316403090953827,-0.3321492373943329,0.10256363451480865,-0.34076982736587524
17.5830078125,-0.29145534,-0.10160021,0.06565049290657043,-0.17841485142707825,0.06925719976425171,-0.15557798743247986
17.587890625,-0.53137275,-0.18502574,0.06616080552339554,-0.16384656727313995,0.0389522984623909,-0.14250755310058594
17.5927734375,-0.75308335,-0.059641534,0.0680069774389267,-0.07065776735544205,0.05038681626319885,-0.05653796344995499
17.59765625,-0.85029659,0.15997939,0.11248704791069031,0.17624975740909576,0.05836845189332962,0.18273335695266724
17.6025390625,-0.88243664,0.50807038,0.2803194522857666,0.4810383915901184,0.051003601402044296,0.5223519206047058
17.607421875,-0.88283501,0.70446642,0.389904260635376,0.6529530882835388,0.03016676753759384,0.7444093227386475
17.6123046875,-0.80148274,0.62435546,0.36381351947784424,0.6912829875946045,0.060528919100761414,0.6939976811408997
17.6171875,-0.59869743,0.67751373,0.226582869887352,0.5209032297134399,0.1260475516319275,0.595574140548706
17.6220703125,-0.46844883,0.35310402,0.016232004389166832,0.2880302369594574,0.14860112965106964,0.310109943151474
17.626953125,-0.44262991,-0.26843957,-0.06573756784200668,-0.21430988609790802,0.028657319024205208,-0.1673293560743332
17.6318359375,-0.31865626,-0.37897486,-0.03650956228375435,-0.2507682740688324,-0.12084878236055374,-0.29826197028160095
17.63671875,-0.2571859,0.27719919,-0.02833287976682186,0.0392177514731884,-0.16881312429904938,0.04812499135732651
17.6416015625,-0.25809966,0.19242183,-0.05709641054272652,0.18975837528705597,-0.21394483745098114,-0.0728088989853859
17.646484375,-0.10058609,-0.99005465,-0.1747179925441742,-0.8878312706947327,-0.27003371715545654,-1.116445779800415
17.6513671875,0.092635686,-1.4588587,-0.2802644670009613,-1.3068007230758667,-0.31423571705818176,-1.4998905658721924
17.65625,0.14746426,-0.91694466,-0.24919354915618896,-0.9351927042007446,-0.3216315507888794,-0.9455299973487854
17.6611328125,0.13885807,-0.55141432,-0.14739775657653809,-0.45540496706962585,-0.2676549553871155,-0.39620882272720337
17.666015625,0.22266476,-0.24281392,-0.04405943676829338,-0.2626796364784241,-0.16604594886302948,-0.19227667152881622
17.6708984375,0.35509345,-0.055867094,-0.01577562652528286,-0.06796187907457352,-0.07025035470724106,-0.07555711269378662
17.67578125,0.39345654,0.14266596,-0.07738859951496124,0.09688302129507065,-0.03336209058761597,0.09814875572919846
17.6806640625,0.34188905,0.26834918,-0.1502101719379425,0.19042900204658508,-0.07522178441286087,0.2307332307100296
17.685546875,0.28986213,0.24218342,-0.1485103815793991,0.30947694182395935,-0.07250992953777313,0.3368363678455353
17.6904296875,0.30569141,0.49187923,-0.10074800252914429,0.36133939027786255,0.028441408649086952,0.3931047320365906
17.6953125,0.30218778,0.31105573,-0.04356032982468605,0.21015940606594086,0.18793930113315582,0.21679596602916718
17.7001953125,0.21300121,-0.26185824,0.06333010643720627,-0.18112190067768097,0.25382572412490845,-0.11219089478254318
17.705078125,0.16702321,-0.24334724,0.16041229665279388,-0.2259363979101181,0.1590583175420761,-0.16522367298603058
17.7099609375,0.22201011,0.036839141,0.10876112431287766,-0.058041710406541824,0.02578737586736679,-0.03672783076763153
17.71484375,0.21547504,0.088362619,-0.032070472836494446,-0.08656647801399231,-0.06254304200410843,-0.026952331885695457
17.7197265625,0.17310502,-0.43860456,-0.06085005775094032,-0.38855528831481934,-0.012299461290240288,-0.388027161359787
17.724609375,0.097555988,-0.52797902,0.01854228787124157,-0.34712621569633484,0.22124458849430084,-0.5139605402946472
17.7294921875,0.0043483331,0.21228078,0.15461233258247375,0.22338378429412842,0.44359922409057617,0.08129576593637466
17.734375,0.029417942,0.86658872,0.24389977753162384,0.693125307559967,0.5362322330474854,0.6588689088821411
17.7392578125,0.094463199,0.90124141,0.20670902729034424,0.6665105223655701,0.47131577134132385,0.7311270833015442
17.744140625,0.085889845,0.27853107,0.08680764585733414,0.37498652935028076,0.23556961119174957,0.30738043785095215
17.7490234375,0.02371929,-0.22514663,0.0028183613903820515,-0.14764168858528137,0.02141287364065647,-0.23838207125663757
17.75390625,-0.087243346,-0.15780818,0.07617885619401932,-0.06564901769161224,-0.16042281687259674,-0.2653079330921173
17.7587890625,-0.12049554,0.41850922,0.2667275071144104,0.42729875445365906,-0.27079734206199646,0.37708690762519836
17.763671875,-0.031397628,1.0047447,0.4167889356613159,0.8621229529380798,-0.22720198333263397,1.0341746807098389
17.7685546875,0.005336005,0.98171247,0.34855204820632935,0.8521908521652222,-0.11283868551254272,1.1004047393798828
17.7734375,-0.11911937,0.70487894,0.11543233692646027,0.6009871959686279,-0.05097173899412155,0.8155636191368103
17.7783203125,-0.20667441,0.019465089,-0.12650372087955475,0.11159919202327728,-0.023049194365739822,-0.08172811567783356
17.783203125,-0.2147332,-0.71956327,-0.2962712049484253,-0.6248118877410889,-0.0339028425514698,-0.6365776658058167
17.7880859375,-0.15922301,-0.59903382,-0.2975512146949768,-0.551571786403656,-0.12208300083875656,-0.5886341333389282
17.79296875,-0.12285318,-0.1540937,-0.21566876769065857,-0.28590118885040283,-0.13358065485954285,-0.27856704592704773
17.7978515625,-0.17910608,-0.26543869,-0.20761097967624664,-0.4319930076599121,-0.022768264636397362,-0.33371150493621826
17.802734375,-0.18291982,-0.94626725,-0.24062499403953552,-0.8905016183853149,0.06269130855798721,-0.915921688079834
17.8076171875,-0.20743124,-1.2841109,-0.3660031259059906,-1.2067716121673584,0.06776109337806702,-1.3264955282211304
17.8125,-0.29364766,-1.4154579,-0.4625638425350189,-1.4825444221496582,-0.03130695968866348,-1.380545735359192
17.8173828125,-0.32625643,-0.9622524,-0.35062000155448914,-1.159536361694336,-0.17628571391105652,-1.044409155845642
17.822265625,-0.23970525,0.20785439,-0.1575789451599121,0.38591939210891724,-0.2100745439529419,0.00827194657176733
17.8271484375,-0.19790449,1.2525256,0.08369411528110504,1.1044944524765015,-0.2157994657754898,1.154992699623108
17.83203125,-0.13997494,1.2869059,0.28136372566223145,1.0581707954406738,-0.14996610581874847,1.3942430019378662
17.8369140625,-0.031161436,0.63211318,0.35684171319007874,0.8356475830078125,-0.02684769220650196,0.9239069819450378
17.841796875,0.12041478,0.69961089,0.3057732880115509,0.5673580169677734,-0.016897443681955338,0.6971445679664612
17.8466796875,0.29774338,0.48420162,0.09000863134860992,0.41312551498413086,-0.040418751537799835,0.4558164179325104
17.8515625,0.32463125,-0.3467354,-0.12625370919704437,-0.27032047510147095,-0.024539388716220856,-0.39101001620292664
17.8564453125,0.20717987,-1.0623933,-0.23956291377544403,-0.9454531669616699,-0.032060496509075165,-0.8142843246459961
17.861328125,0.092681913,-0.53228342,-0.2739066779613495,-0.5476936101913452,-0.08306162804365158,-0.5692348480224609
17.8662109375,0.18301048,-0.23771861,-0.26709502935409546,-0.39527469873428345,-0.07783686369657516,-0.4944157898426056
17.87109375,0.4593401,-0.86015287,-0.2886125147342682,-0.7636110782623291,-0.011175919324159622,-0.8506655693054199
17.8759765625,0.65898341,-0.68866785,-0.32364919781684875,-0.6032108068466187,0.07848642766475677,-0.7947307229042053
17.880859375,0.6555285,0.012659687,-0.31418871879577637,-0.1503439098596573,0.1953267604112625,-0.5928826332092285
17.8857421875,0.7283679,-0.034459799,-0.09212667495012283,-0.09890483319759369,0.3270125985145569,-0.35980793833732605
17.890625,0.72244895,0.31254654,0.49011510610580444,0.5522209405899048,0.47127389907836914,0.4013490378856659
17.8955078125,0.56472471,1.5865015,1.236060619354248,1.3588182926177979,0.6659199595451355,1.4700934886932373
17.900390625,0.44794068,2.3213124,1.5726492404937744,1.5733658075332642,0.8501368761062622,2.5419833660125732
17.9052734375,0.3158741,1.655884,1.2379798889160156,1.4381892681121826,0.8491864204406738,1.8884533643722534
17.91015625,-0.066456779,0.46923993,0.4943464398384094,0.5400221347808838,0.49716460704803467,0.4479997456073761
17.9150390625,-0.3978176,-0.44319155,-0.20055796205997467,-0.42059674859046936,-0.03258199244737625,-0.5515351295471191
17.919921875,-0.49326809,-0.64509672,-0.4664069414138794,-0.6710509061813354,-0.4097106158733368,-0.7526376247406006
17.9248046875,-0.53177097,-0.6766483,-0.44937390089035034,-0.6356053948402405,-0.5427106022834778,-0.6237487196922302
17.9296875,-0.60260132,-0.46649673,-0.43454885482788086,-0.45353561639785767,-0.5477589964866638,-0.4565289318561554
17.9345703125,-0.68517605,-0.15377971,-0.49186596274375916,-0.23513668775558472,-0.48888665437698364,-0.32940757274627686
17.939453125,-0.78436179,-0.21636327,-0.5209904909133911,-0.25013136863708496,-0.4631270170211792,-0.2670179307460785
17.9443359375,-0.92727495,-0.38364823,-0.39343589544296265,-0.4539601504802704,-0.47926199436187744,-0.3794994056224823
17.94921875,-1.0307231,-0.59633941,-0.29205742478370667,-0.6724781394004822,-0.5743454098701477,-0.6124667525291443
17.9541015625,-1.0954913,-0.93506418,-0.42134803533554077,-0.8952195048332214,-0.6882895827293396,-1.0023458003997803
17.958984375,-1.1857459,-1.2616209,-0.562945544719696,-1.0953261852264404,-0.7081495523452759,-1.2190388441085815
17.9638671875,-1.2352104,-1.0598227,-0.6063576340675354,-1.0010523796081543,-0.7421615123748779,-0.9986236691474915
17.96875,-1.1992923,-0.67289391,-0.6039745211601257,-0.6971805691719055,-0.7622483372688293,-0.7347354888916016
17.9736328125,-1.4345983,-0.43397128,-0.4915485382080078,-0.38193076848983765,-0.7670774459838867,-0.5724561810493469
17.978515625,-1.86573,0.015682989,-0.3268052339553833,-0.0928388461470604,-0.7670965194702148,-0.5551976561546326
17.9833984375,-1.5361474,0.19155299,-0.03635793924331665,-0.1349291056394577,-0.5611116290092468,-0.3753921091556549
17.98828125,0.22632479,0.37557699,0.6399679780006409,0.8093323111534119,-0.0185642559081316,0.4339522123336792
17.9931640625,3.386521,1.8906022,1.3192154169082642,1.6412632465362549,0.9176105260848999,1.7135567665100098
17.998046875,6.0903214,2.675727,1.5133899450302124,2.7077109813690186,2.032133102416992,2.813270092010498
18.0029296875,5.7037574,1.1868032,0.9387787580490112,1.3915411233901978,-0.2459484487771988,1.3249634504318237
18.0078125,2.8894146,-0.79199025,-0.7506576180458069,-0.9395094513893127,-0.1959632933139801,-1.0659040212631226
18.0126953125,0.16802773,-1.5414903,-1.2204253673553467,-1.6679787635803223,-0.23833920061588287,-1.7089617252349854
18.017578125,-1.1142393,-1.2813224,-0.7993246912956238,-1.4012846946716309,-0.2621898055076599,-1.279465913772583
18.0224609375,-0.96166621,-0.55668787,-0.3101121485233307,-0.5600075125694275,-0.18914084136486053,-0.6112872362136841
18.02734375,-0.47388033,0.41175613,-0.045595649629831314,0.4109858274459839,-0.11093614995479584,0.24541710317134857
18.0322265625,-0.51315419,0.9446021,0.08719485253095627,0.6992397904396057,-0.09694214165210724,0.9512802958488464
18.037109375,-0.62267926,0.73737178,0.1890161782503128,0.5957180261611938,-0.1335739642381668,0.6644948124885559
18.0419921875,-0.59508185,0.12510723,0.20989027619361877,0.24655482172966003,-0.10940871387720108,0.16663329303264618
18.046875,-0.67880287,-0.18186141,0.22041025757789612,0.03682785481214523,-0.09916039556264877,0.00872698426246643
18.0517578125,-0.70249467,0.43348385,0.2561921775341034,0.26968619227409363,-0.06020279601216316,0.2893824577331543
18.056640625,-0.61034181,0.56227922,0.2104867845773697,0.4037150740623474,-0.011793923564255238,0.3276619613170624
18.0615234375,-0.52132643,-0.04534848,0.29329490661621094,0.09626547992229462,0.01950809173285961,0.06940045207738876
18.06640625,-0.44429529,0.034480737,0.4348851144313812,0.14046704769134521,0.10044888406991959,0.13774701952934265
18.0712890625,-0.31549577,0.60658314,0.4507656991481781,0.3989921808242798,0.20137019455432892,0.49073526263237
18.076171875,-0.23597318,0.46027592,0.4197717607021332,0.5026354193687439,0.26252925395965576,0.5038449168205261
18.0810546875,-0.23156147,0.37602377,0.41671839356422424,0.5789534449577332,0.3005564212799072,0.666031539440155
18.0859375,-0.10322643,1.0185055,0.3680865168571472,0.7007608413696289,0.2815897464752197,1.252416968345642
18.0908203125,0.02211516,0.3299873,0.061705946922302246,0.36996200680732727,0.2798613905906677,0.08326036483049393
18.095703125,0.063670381,-1.2834029,-0.1963188499212265,-1.094489336013794,0.32673507928848267,-1.2302817106246948
18.1005859375,0.1257754,-0.94819506,-0.09482407569885254,-1.0468212366104126,0.37671056389808655,-1.1264437437057495
18.10546875,0.10161675,-0.24738328,-0.021091891452670097,-0.3501497805118561,0.3642067611217499,-0.3745921552181244
18.1103515625,0.083106682,-0.20453388,-0.05054432898759842,-0.13489936292171478,0.26920193433761597,-0.11193910986185074
18.115234375,0.10797385,0.12612441,-0.033422067761421204,-0.02387283183634281,0.19066953659057617,-0.03127078711986542
18.1201171875,0.097125064,-0.0088353269,-0.03858503699302673,-0.09994509816169739,0.16407901048660278,-0.09144369512796402
18.125,0.14297811,-0.36427422,-0.031538620591163635,-0.1745750457048416,0.11430583149194717,-0.10205040872097015
18.1298828125,0.23618625,0.24617369,-0.02754867821931839,0.049598682671785355,0.04079007729887962,0.14270468056201935
18.134765625,0.133435,0.43915129,-0.04669821634888649,0.2079552710056305,-0.0501239039003849,0.1540381759405136
18.1396484375,0.033468692,-0.34446831,-0.06849969178438187,-0.1998337060213089,-0.20225530862808228,-0.16400903463363647
18.14453125,0.059339041,-0.25174664,-0.15763936936855316,-0.13661444187164307,-0.2940479516983032,-0.1881723701953888
18.1494140625,0.035311807,0.51099058,-0.27572858333587646,0.22949132323265076,-0.4029717445373535,0.4586520791053772
18.154296875,-0.02670119,0.47949027,-0.42112913727760315,0.4643053710460663,-0.5404948592185974,0.21866559982299805
18.1591796875,-0.10484038,-0.70275399,-0.6954816579818726,-0.5578339099884033,-0.6047165989875793,-0.7199091911315918
18.1640625,-0.11541658,-1.5050766,-1.03426992893219,-1.3322741985321045,-0.6579738855361938,-1.1750980615615845
18.1689453125,-0.16773507,-1.268355,-1.1714386940002441,-1.2148551940917969,-0.6655874848365784,-1.1683945655822754
18.173828125,-0.24966898,-1.1455566,-1.1910380125045776,-1.296661615371704,-0.6456128358840942,-1.1496188640594482
18.1787109375,-0.27972096,-1.6259903,-1.124043583869934,-1.4206045866012573,-0.673934280872345,-1.3066363334655762
18.18359375,-0.34158719,-1.6580656,-1.0180387496948242,-1.5789464712142944,-0.6685729622840881,-1.5763899087905884
18.1884765625,-0.38701475,-1.792354,-1.098726749420166,-1.7024195194244385,-0.5981417298316956,-1.8897840976715088
18.193359375,-0.37013216,-1.7656477,-1.143869161605835,-1.6272474527359009,-0.598321795463562,-1.900012731552124
18.1982421875,-0.3617884,-0.74745318,-0.9730187058448792,-0.7982995510101318,-0.6134377121925354,-1.0601696968078613
18.203125,-0.39039323,-0.043634337,-0.58637535572052,-0.050332050770521164,-0.5312226414680481,-0.31151309609413147
18.2080078125,-0.34376232,0.55923496,0.0651305541396141,0.5691001415252686,-0.24890559911727905,0.37928545475006104
18.212890625,-0.28009656,1.4019432,0.7494112253189087,1.1286159753799438,0.3839191794395447,0.9474853277206421
18.2177734375,-0.21996775,1.9722596,1.2960855960845947,1.39250910282135,1.2591804265975952,1.5208073854446411
18.22265625,-0.035587156,2.1389673,1.7394167184829712,1.7449955940246582,1.9809455871582031,1.8990211486816406
18.2275390625,0.16999412,2.3367315,2.182360887527466,2.1202311515808105,2.1834359169006348,2.264923095703125
18.232421875,0.2797706,2.4730729,2.6824960708618164,2.480781316757202,1.7842319011688232,2.6200497150421143
18.2373046875,0.33239934,2.7691515,2.9604694843292236,2.8029723167419434,1.103994607925415,2.9072139263153076
18.2421875,0.45895073,3.1922014,2.6806480884552,2.895138740539551,0.5844463109970093,2.9219272136688232
18.2470703125,0.57668791,2.5231223,1.8666514158248901,2.3625099658966064,0.34657999873161316,2.2730252742767334
18.251953125,0.68591404,0.93445985,0.9490457773208618,0.8169078230857849,0.13307884335517883,0.8931662440299988
18.2568359375,0.77488142,-0.38778408,0.19438554346561432,-0.4889727532863617,-0.12026897072792053,-0.4386444687843323
18.26171875,0.81868669,-0.78140697,-0.34414899349212646,-0.7630313038825989,-0.2580299973487854,-0.7608112096786499
18.2666015625,0.829174,-0.84793029,-0.6021366715431213,-0.9049695134162903,-0.34727728366851807,-0.7204292416572571
18.271484375,0.83980783,-0.92653112,-0.7804479002952576,-1.1154429912567139,-0.4083786606788635,-0.8930914998054504
18.2763671875,0.80734082,-1.6369538,-1.0273929834365845,-1.415502905845642,-0.39874953031539917,-1.248878836631775
18.28125,0.69328149,-1.7196924,-1.1060303449630737,-1.3600749969482422,-0.47324633598327637,-1.4297763109207153
18.2861328125,0.41138054,-1.0503161,-0.9799808263778687,-0.9249116778373718,-0.5374279618263245,-1.0741649866104126
18.291015625,0.17859728,-0.70915106,-0.8937151432037354,-0.6987243294715881,-0.49454501271247864,-0.8902952671051025
18.2958984375,-0.033093057,-1.0647652,-0.924717366695404,-1.0411410331726074,-0.4141463041305542,-1.0587131977081299
18.30078125,-0.2884238,-0.9543467,-0.9347741007804871,-0.8910202383995056,-0.4223286509513855,-0.834441065788269
18.3056640625,-0.40686286,-0.27222526,-0.7775259017944336,-0.32381346821784973,-0.4208395779132843,-0.2684546411037445
18.310546875,-0.48677742,0.16832838,-0.5547832250595093,0.059544675052165985,-0.34526413679122925,0.06754455715417862
18.3154296875,-0.67560819,0.17078885,-0.4243294298648834,0.15753845870494843,-0.19607758522033691,0.19492720067501068
18.3203125,-0.84543604,0.34889584,-0.4148549437522888,0.14673881232738495,-0.008985664695501328,0.17739851772785187
18.3251953125,-0.86749954,-0.23445405,-0.5307725071907043,-0.1938973218202591,0.006834500003606081,-0.31991538405418396
18.330078125,-0.81265681,-0.85173905,-0.6179050803184509,-0.7254064679145813,-0.0898464247584343,-0.6563235521316528
18.3349609375,-0.75687224,-0.60570598,-0.5910500288009644,-0.8267719149589539,-0.10629626363515854,-0.6162717342376709
18.33984375,-0.63813141,-1.1301501,-0.5593793988227844,-1.2350807189941406,-0.12395838648080826,-1.0759166479110718
18.3447265625,-0.478078,-1.7650933,-0.48516640067100525,-1.6117860078811646,-0.06258168816566467,-1.5111658573150635
18.349609375,-0.35374926,-0.89907379,-0.22979892790317535,-1.0603605508804321,0.029845058917999268,-1.0523152351379395
18.3544921875,-0.31043274,0.27374833,0.15509432554244995,0.354732871055603,0.11385654658079147,-0.009239918552339077
18.359375,-0.30428145,0.77587405,0.5267355442047119,0.6509196162223816,0.20933672785758972,0.7863948345184326
18.3642578125,-0.16708779,1.1256165,0.8360479474067688,0.982775092124939,0.2631784975528717,1.2697303295135498
18.369140625,0.045186022,1.1079456,0.9571818709373474,0.97034752368927,0.23553727567195892,1.1196097135543823
18.3740234375,0.07109865,0.64454356,0.7651009559631348,0.6287645697593689,0.15610955655574799,0.6869526505470276
18.37890625,0.087577906,0.47249058,0.26029855012893677,0.3874366879463196,0.008877025917172432,0.35438117384910583
18.3837890625,0.21547307,-0.33948818,-0.16474205255508423,-0.24423432350158691,-0.13557587563991547,-0.3913281261920929
18.388671875,0.2671841,-0.96201803,-0.21990811824798584,-0.9203494787216187,-0.05507773905992508,-0.9278758764266968
18.3935546875,0.281013,-0.41721352,-0.07205957174301147,-0.3497360348701477,0.018535984680056572,-0.3770364224910736
18.3984375,0.34342972,0.68675066,0.17491181194782257,0.4178430438041687,0.01603560522198677,0.3182714283466339
18.4033203125,0.37676907,0.70387725,0.3293229937553406,0.43602728843688965,-0.0018912737723439932,0.554946780204773
18.408203125,0.29867543,0.14781461,0.27464693784713745,0.2471139132976532,-0.11587513238191605,0.21551503241062164
18.4130859375,0.27893341,0.038288798,0.20744089782238007,0.11301542073488235,-0.1685113161802292,0.12747204303741455
18.41796875,0.28561039,0.33370291,0.18786755204200745,0.20043161511421204,-0.13334470987319946,0.27788788080215454
18.4228515625,0.26614601,0.29524499,0.2562304735183716,0.31220749020576477,-0.09882964193820953,0.2612873315811157
18.427734375,0.2401105,0.27794369,0.3162963092327118,0.3345292806625366,0.02089318074285984,0.36519312858581543
18.4326171875,0.21873381,0.60679352,0.251839280128479,0.36948251724243164,0.15777979791164398,0.4126250743865967
18.4375,0.18219766,-0.034837763,0.18224802613258362,0.03690364211797714,0.28352025151252747,0.00410738680511713
18.4423828125,0.12094404,-0.20928295,0.14979784190654755,-0.049470651894807816,0.3011470139026642,-0.09124983102083206
18.447265625,0.12940394,0.42286045,0.17913363873958588,0.2991769015789032,0.20140323042869568,0.2805509567260742
18.4521484375,0.10934926,0.65379669,0.34376582503318787,0.6388696432113647,0.1801975816488266,0.6549055576324463
18.45703125,0.066720024,0.82855577,0.593254804611206,0.7908669710159302,0.20184551179409027,0.8211153149604797
18.4619140625,0.036199898,0.9514689,0.666408360004425,0.9288486242294312,0.2458033263683319,0.9705708622932434
18.466796875,-0.020526688,1.0433475,0.4273087680339813,0.9578647017478943,0.2653886079788208,1.093401551246643
18.4716796875,0.0035889559,1.1853957,-0.02653603069484234,0.9412537217140198,0.20861601829528809,1.4690274000167847
18.4765625,-0.0064571665,0.044972855,-0.47779420018196106,0.2088039666414261,0.11316308379173279,-0.13730570673942566
18.4814453125,-0.083323043,-1.3446284,-0.8514403104782104,-1.139391303062439,0.006849068682640791,-1.000781536102295
18.486328125,-0.15503584,-1.0284038,-1.0690252780914307,-1.1073051691055298,0.033102091401815414,-0.9943460822105408
18.4912109375,-0.1725268,-0.96951924,-1.1739760637283325,-1.1324907541275024,0.06493096053600311,-0.921754777431488
18.49609375,-0.14677043,-1.4352381,-1.1640636920928955,-1.3440204858779907,-0.034377068281173706,-1.151546835899353
18.5009765625,-0.13931423,-1.2845076,-0.9527015686035156,-1.1367013454437256,-0.300895631313324,-1.2193351984024048
18.505859375,-0.17512347,-0.90665448,-0.6295045018196106,-0.9427719116210938,-0.2768937349319458,-0.9508498907089233
18.5107421875,-0.14340293,-0.30114748,-0.2317347526550293,-0.2617837190628052,-0.1938852071762085,-0.28517141938209534
18.515625,-0.12687821,0.52778797,-0.03536958247423172,0.2759135663509369,-0.1558067947626114,0.5970943570137024
18.5205078125,-0.1365927,0.62275586,-0.05905136093497276,0.5537542700767517,-0.18052202463150024,0.5548722147941589
18.525390625,-0.052818422,-0.40777543,-0.25375625491142273,-0.3192982077598572,-0.26262837648391724,-0.7139548659324646
18.5302734375,-0.032642727,-1.5396531,-0.5134047269821167,-1.5420602560043335,-0.3177363872528076,-1.5304888486862183
18.53515625,-0.099169998,-1.3818641,-0.5606573224067688,-1.3619154691696167,-0.27347424626350403,-1.3248809576034546
18.5400390625,-0.18830966,-0.6707366,-0.3290872871875763,-0.6712737083435059,-0.16887852549552917,-0.6121131777763367
18.544921875,-0.22803145,0.030896562,-0.02267489768564701,0.04641564562916756,-0.0931054875254631,-0.039958782494068146
18.5498046875,-0.16689344,0.6250318,0.18388904631137848,0.358187735080719,-0.0477132722735405,0.3547455966472626
18.5546875,-0.15795292,0.24959227,0.19155828654766083,0.3162226676940918,-0.0006261386442929506,0.2670500576496124
18.5595703125,-0.26279518,0.10585528,0.08016223460435867,0.2680020034313202,-0.010881941765546799,0.26940590143203735
18.564453125,-0.24251114,0.71869365,0.12254198640584946,0.4770684838294983,-0.01785365119576454,0.4505833089351654
18.5693359375,-0.091623705,0.48043182,0.2815624475479126,0.5334703326225281,0.09434352070093155,0.5311259031295776
18.57421875,-0.049123139,0.41379236,0.4276043772697449,0.574865460395813,0.2567545175552368,0.5929749608039856
18.5791015625,0.039558107,0.78155218,0.4916708767414093,0.7079762816429138,0.37145936489105225,0.7325518727302551
18.583984375,0.19813292,0.82153823,0.5648623108863831,0.8361485600471497,0.417776882648468,0.863175094127655
18.5888671875,0.29471482,0.95622648,0.6893431544303894,0.8505886793136597,0.3805854618549347,0.8886284232139587
18.59375,0.31141804,0.71175996,0.7006729245185852,0.8229283690452576,0.2841183841228485,0.8024865984916687
18.5986328125,0.25062366,0.85302957,0.5755519866943359,0.6640534400939941,0.2541198432445526,0.7162367701530457
18.603515625,0.25427565,0.47371193,0.37915077805519104,0.44153451919555664,0.3166170120239258,0.39304256439208984
18.6083984375,0.46609345,-0.39437968,0.2389916032552719,-0.20677818357944489,0.42630600929260254,-0.32342302799224854
18.61328125,0.61238052,-0.086371761,0.33169540762901306,0.14397698640823364,0.5547264814376831,-0.08243082463741302
18.6181640625,0.67104335,0.90991219,0.5125429630279541,0.8190674781799316,0.6037610769271851,0.8356719613075256
18.623046875,0.85757028,1.3641595,0.5618900656700134,0.9411906599998474,0.5094609260559082,1.7156065702438354
18.6279296875,0.88910504,0.57031059,0.3397558927536011,0.7387782335281372,0.30734238028526306,0.7131741642951965
18.6328125,0.72829042,-0.49954903,-0.013158846646547318,-0.373581200838089,0.07883156836032867,-0.5647268295288086
18.6376953125,0.56715077,-0.84018241,-0.18502260744571686,-0.8542622327804565,-0.11908052116632462,-0.9605961441993713
18.642578125,0.40617878,-0.54286523,-0.22766852378845215,-0.5172924399375916,-0.323111355304718,-0.5436730980873108
18.6474609375,0.13503831,-0.075337305,-0.3189552128314972,-0.17188137769699097,-0.46240535378456116,-0.1978563517332077
18.65234375,-0.21602621,-0.03847457,-0.4550257623195648,-0.14004570245742798,-0.5152966976165771,-0.12924706935882568
18.6572265625,-0.50176845,-0.33257759,-0.6009853482246399,-0.29858461022377014,-0.5502182245254517,-0.3153141438961029
18.662109375,-0.67453153,-0.43481958,-0.6715997457504272,-0.36350834369659424,-0.6062445640563965,-0.61512690782547
18.6669921875,-0.8267753,-0.16480873,-0.6304035782814026,-0.19885332882404327,-0.6908950209617615,-0.49729621410369873
18.671875,-0.96212362,-0.0080878109,-0.6553899049758911,-0.16827602684497833,-0.6988987326622009,-0.4773620665073395
18.6767578125,-1.0129853,-0.67587744,-0.7887884378433228,-0.7763994336128235,-0.6716923117637634,-0.9663323163986206
18.681640625,-1.1637977,-1.4512016,-0.8804537653923035,-1.321103811264038,-0.6758129596710205,-1.3710294961929321
18.6865234375,-1.3739161,-1.8232314,-0.9653772115707397,-1.6099555492401123,-0.6708070039749146,-1.5098472833633423
18.69140625,-1.4418307,-2.117063,-1.0005608797073364,-1.7736903429031372,-0.7370120882987976,-1.8016332387924194
18.6962890625,-1.4510534,-1.9841502,-0.9704247713088989,-1.8412632942199707,-0.7652567028999329,-2.0377533435821533
18.701171875,-1.448303,-1.3603125,-0.8909192681312561,-1.252860426902771,-0.844287097454071,-1.564280390739441
18.7060546875,-1.4840895,-0.48859896,-0.5994561314582825,-0.5616363883018494,-0.8996811509132385,-0.8297595381736755
18.7109375,-1.8347699,-0.078428459,-0.09148573875427246,-0.4030945301055908,-0.46503084897994995,-0.23205070197582245
18.7158203125,-2.3371785,0.83834965,0.6090143918991089,1.0657857656478882,0.5870531797409058,0.7945839762687683
18.720703125,-1.8174884,2.3297778,1.3807960748672485,1.5136562585830688,1.892240285873413,1.699875831604004
18.7255859375,0.30984449,2.2923838,1.95253586769104,1.985866665840149,2.779858350753784,2.2061221599578857
18.73046875,3.2566856,2.0452205,2.2191414833068848,1.9077224731445312,2.6556859016418457,2.508561611175537
18.7353515625,5.8230103,2.5829683,1.9779410362243652,1.8819212913513184,1.7470965385437012,2.5074944496154785
18.740234375,6.3977144,2.0469969,1.1784448623657227,1.787496566772461,0.6037218570709229,1.9123843908309937
18.7451171875,4.6839755,0.15368926,0.1791658252477646,0.18189382553100586,-0.12034555524587631,-0.006108825094997883
18.75,2.1139391,-1.5060224,-0.48492276668548584,-1.6827473640441895,-0.25846296548843384,-1.5487170219421387
18.7548828125,0.064852255,-2.0403947,-0.5162280201911926,-1.930350661277771,-0.29827168583869934,-1.7910603284835815
18.759765625,-0.55986181,-1.0690736,-0.2930481433868408,-1.1558101177215576,-0.3510218858718872,-0.9830034971237183
18.7646484375,-0.69176463,-0.17875916,-0.1916932314634323,-0.0634157657623291,-0.4069688618183136,-0.14536826312541962
18.76953125,-0.91473015,0.32988071,-0.22181405127048492,0.14004868268966675,-0.4643767178058624,0.09618999063968658
18.7744140625,-0.91173054,0.1347892,-0.30780431628227234,0.07936513423919678,-0.452341228723526,-0.023829849436879158
18.779296875,-0.93470346,-0.19469102,-0.3594116270542145,-0.00631744833663106,-0.43819212913513184,-0.0738653615117073
18.7841796875,-1.0149936,0.3868161,-0.27223509550094604,0.4056455194950104,-0.4304395914077759,0.3663523197174072
18.7890625,-1.0013094,0.97642411,-0.12950390577316284,0.8762071132659912,-0.3886842131614685,1.0279004573822021
18.7939453125,-0.92942157,1.2120707,-0.004659511614590883,0.9714731574058533,-0.4116128087043762,1.2416547536849976
18.798828125,-0.87155087,0.77814147,0.058266375213861465,0.7031540274620056,-0.3165430724620819,0.6910598874092102
18.8037109375,-0.80011822,-0.032081547,-0.0019456999143585563,0.3081207275390625,-0.11035527288913727,0.14165852963924408
18.80859375,-0.66541703,0.083418232,-0.08293191343545914,0.09890589863061905,0.00927060004323721,0.03259188309311867
18.8134765625,-0.46585188,0.018062145,-0.1500413417816162,-0.025338858366012573,0.11087880283594131,-0.1981087625026703
18.818359375,-0.29914604,-1.4150248,-0.23803140223026276,-1.371766448020935,0.17800147831439972,-1.2789174318313599
18.8232421875,-0.23464559,-1.6307584,-0.242692232131958,-1.379760503768921,0.1861826479434967,-1.4083025455474854
18.828125,-0.2085926,-0.40150573,-0.1476941555738449,-0.5118692517280579,0.16705182194709778,-0.5261005759239197
18.8330078125,-0.11007537,-0.10249996,-0.031216910108923912,0.020845675840973854,0.13541729748249054,-0.18902839720249176
18.837890625,0.050019889,-0.34730952,0.07709839940071106,-0.2568219304084778,0.10537078231573105,-0.2882753312587738
18.8427734375,0.11163567,-0.0523235,0.04419289529323578,-0.09733156114816666,0.06250050663948059,-0.20834048092365265
18.84765625,0.19678492,0.29647424,-0.09905090928077698,0.06586230546236038,0.025651972740888596,0.05392313003540039
18.8525390625,0.26605298,-0.097513174,-0.21863293647766113,-0.14161166548728943,0.0033544860780239105,-0.1737956553697586
18.857421875,0.23854046,-0.81625077,-0.2799622714519501,-0.7092640995979309,-0.07227549701929092,-0.6527929306030273
18.8623046875,0.25107611,-0.5942882,-0.23553690314292908,-0.47415074706077576,-0.08846720308065414,-0.5056922435760498
18.8671875,0.24782383,0.21821029,-0.03993609920144081,0.1086408868432045,-0.029315976426005363,0.08647288382053375
18.8720703125,0.19331307,0.56592789,0.09660519659519196,0.3859086036682129,-0.0038470833096653223,0.43970757722854614
18.876953125,0.12860797,0.46041072,0.0757831260561943,0.39672088623046875,-0.008868752978742123,0.42278116941452026
18.8818359375,0.10423446,0.18791507,0.09183309227228165,0.21341753005981445,-0.08123698830604553,0.23001942038536072
18.88671875,0.11618543,0.16061971,0.11999940127134323,0.23082756996154785,-0.11804534494876862,0.2773576080799103
18.8916015625,0.052827322,0.49822024,0.1978643536567688,0.38196858763694763,-0.08744680881500244,0.36517295241355896
18.896484375,-0.0052082149,0.44310991,0.2757420539855957,0.3707689046859741,-0.09773344546556473,0.4001302719116211
18.9013671875,-0.10515569,0.33164952,0.08766306936740875,0.22198151051998138,-0.14057058095932007,0.28399255871772766
18.90625,-0.20214704,-0.13595816,-0.17130820453166962,-0.21229936182498932,-0.2358049601316452,-0.25097599625587463
18.9111328125,-0.17038701,-0.89970692,-0.15355372428894043,-0.803512692451477,-0.2860506772994995,-0.6814353466033936
18.916015625,-0.20604962,0.036034647,0.13667720556259155,0.2098492980003357,-0.17800219357013702,0.08349424600601196
18.9208984375,-0.29449208,1.4843352,0.4292083978652954,1.0876080989837646,-0.1010080873966217,1.209332823753357
18.92578125,-0.27211159,0.80756018,0.46639543771743774,0.8612068295478821,0.009575003758072853,0.9098404049873352
18.9306640625,-0.26252692,-0.32189295,0.2307247519493103,-0.06598736345767975,0.08768627792596817,-0.1052103266119957
18.935546875,-0.25057171,-0.32057903,-0.05016132444143295,-0.39704543352127075,0.06417839229106903,-0.3871787190437317
18.9404296875,-0.2196509,-0.24987991,-0.10768201947212219,-0.2547733187675476,0.03683183342218399,-0.3168797791004181
18.9453125,-0.24619366,-0.17165255,-0.027569081634283066,-0.17032375931739807,-0.02212938293814659,-0.27750223875045776
18.9501953125,-0.25610693,-0.062682968,-0.06125000864267349,-0.16617409884929657,0.0022815170232206583,-0.1525149643421173
18.955078125,-0.20002964,-0.3774703,-0.2333853840827942,-0.4797719419002533,0.11922699958086014,-0.35344913601875305
18.9599609375,-0.066031826,-0.90942846,-0.3929465115070343,-0.9155645966529846,0.150495707988739,-0.992267370223999
18.96484375,0.043435169,-1.2250372,-0.36484062671661377,-1.1060291528701782,0.21537263691425323,-1.154442548751831
18.9697265625,0.15964401,-0.59168103,-0.23590606451034546,-0.614874005317688,0.31470659375190735,-0.5574712157249451
18.974609375,0.27674652,0.166825,-0.1932823657989502,0.07677360624074936,0.34672218561172485,-0.18365643918514252
18.9794921875,0.31946046,-0.27318046,-0.1977996677160263,-0.2830072045326233,0.36283010244369507,-0.35676300525665283
18.984375,0.42056944,-0.72055838,-0.13910390436649323,-0.5667651891708374,0.4088485836982727,-0.7042061686515808
18.9892578125,0.56712958,-0.25615108,0.003634609282016754,-0.1879384070634842,0.43479710817337036,-0.3479306399822235
18.994140625,0.60798172,0.57130357,0.17141887545585632,0.4435875117778778,0.46675005555152893,0.4416750371456146
18.9990234375,0.62422536,1.0052105,0.24068647623062134,0.9979360103607178,0.4519537687301636,1.0417157411575317
19.00390625,0.67667049,0.48697766,0.09742850810289383,0.4633280634880066,0.014351402409374714,0.4536995589733124
19.0087890625,0.62979255,0.048596234,-0.02601551078259945,0.26593920588493347,0.004534170031547546,0.4002416729927063
19.013671875,0.56913093,0.47358543,-0.018929501995444298,0.5692020654678345,-0.026163458824157715,0.672261118888855
19.0185546875,0.49689937,1.109309,0.08619703352451324,0.8624587655067444,0.007131470832973719,0.9124935269355774
19.0234375,0.37284487,0.70533369,0.10757291316986084,0.6346558928489685,0.03827260062098503,0.7030636668205261
19.0283203125,0.24784661,0.071365977,0.018356723710894585,0.20114004611968994,0.021062273532152176,0.22640232741832733
19.033203125,0.13308304,-0.23947248,-0.10452708601951599,-0.24139703810214996,-0.015131575055420399,-0.18585878610610962
19.0380859375,-0.018971819,-0.61095078,-0.2281980961561203,-0.6201200485229492,-0.04136496037244797,-0.6862639784812927
19.04296875,-0.2545979,-0.88409827,-0.24803990125656128,-0.794597864151001,-0.04029889777302742,-0.9188073873519897
19.0478515625,-0.50492355,-0.51386722,-0.09182581305503845,-0.44445961713790894,0.07699213922023773,-0.6626995801925659
19.052734375,-0.60576094,0.24097798,0.14455503225326538,0.2860330045223236,0.16760948300361633,0.1419828236103058
19.0576171875,-0.58014845,0.97245574,0.3746437430381775,0.7891564965248108,0.1014951542019844,0.9196301698684692
19.0625,-0.59463132,1.070864,0.5044596791267395,0.860183596611023,0.029176706448197365,1.030698537826538
19.0673828125,-0.56543739,0.51650526,0.38428419828414917,0.5357547998428345,-0.04638045281171799,0.6622111201286316
19.072265625,-0.49599771,0.032534088,0.16616053879261017,0.18319839239120483,0.021281685680150986,0.2171543836593628
19.0771484375,-0.51493976,0.025041245,0.06131709739565849,0.012724054977297783,0.162178635597229,0.10472855716943741
19.08203125,-0.47640568,0.0089652596,0.07826012372970581,0.02276497706770897,0.14222821593284607,0.09872190654277802
19.0869140625,-0.38431157,0.21864541,0.06838874518871307,0.04171637073159218,0.03340337797999382,0.07737401872873306
19.091796875,-0.33622585,-0.1473277,-0.041293006390333176,-0.17863082885742188,-0.039811838418245316,-0.11237538605928421
19.0966796875,-0.26851507,-0.56797855,-0.11574604362249374,-0.3940737843513489,-0.013547560200095177,-0.3061343729496002
19.1015625,-0.16314856,-0.1270724,-0.08631891757249832,-0.14964792132377625,0.13612180948257446,-0.08327585458755493
19.1064453125,-0.078273979,0.47398379,-0.08379112929105759,0.18228496611118317,0.2668495178222656,0.1884022206068039
19.111328125,-0.0060937537,0.14503382,-0.10745205730199814,0.049456026405096054,0.25681737065315247,-0.039499081671237946
19.1162109375,0.042362217,-0.63176637,-0.10593165457248688,-0.38448336720466614,0.16875289380550385,-0.3110891580581665
19.12109375,0.074612828,-0.14328195,-0.11888493597507477,-0.18018586933612823,0.07267054170370102,-0.09718695282936096
19.1259765625,0.13992418,0.58371823,-0.11839953064918518,0.2308664470911026,-0.046278562396764755,0.2598208785057068
19.130859375,0.20246335,-0.18328904,-0.1844329684972763,-0.11120305955410004,-0.1420898735523224,-0.30217215418815613
19.1357421875,0.19138,-0.84380201,-0.32363834977149963,-0.7307167649269104,-0.2305690348148346,-0.7799926400184631
19.140625,0.18564447,-0.67805517,-0.4754863977432251,-0.699585497379303,-0.27136901021003723,-0.7301403284072876
19.1455078125,0.25454411,-0.68952424,-0.5497178435325623,-0.6558104753494263,-0.23779073357582092,-0.5811244249343872
19.150390625,0.30887733,-0.37182101,-0.4339669346809387,-0.4095456004142761,-0.22980105876922607,-0.4444480538368225
19.1552734375,0.29252481,-0.1460289,-0.3030526340007782,-0.17441649734973907,-0.26818254590034485,-0.32978492975234985
19.16015625,0.2643773,-0.0396169,-0.29464542865753174,-0.1368233859539032,-0.27291396260261536,-0.14909300208091736
19.1650390625,0.23816568,-0.23554107,-0.31015974283218384,-0.3446807265281677,-0.2223939448595047,-0.32406583428382874
19.169921875,0.24716582,-0.89295075,-0.2851337790489197,-0.8098616003990173,-0.1972482055425644,-0.8547365069389343
19.1748046875,0.17904357,-1.0747993,-0.282485693693161,-0.960667073726654,-0.22302009165287018,-1.1429275274276733
19.1796875,0.040713642,-1.0837917,-0.298022598028183,-1.1522150039672852,-0.26261237263679504,-1.1521985530853271
19.1845703125,0.041477305,-1.0327832,-0.2436484694480896,-1.0111117362976074,-0.23664242029190063,-1.0284614562988281
19.189453125,0.086361217,-0.16448773,-0.10245908796787262,-0.14171527326107025,-0.11591190844774246,-0.2991872727870941
19.1943359375,0.081157244,0.81120346,0.09043731540441513,0.6501398086547852,0.018872302025556564,0.5678460597991943
19.19921875,0.067036488,0.7351892,0.3018098473548889,0.7280935645103455,0.08464302867650986,0.739484429359436
19.2041015625,0.010959827,0.75491948,0.47777965664863586,0.7350995540618896,0.001615601242519915,0.5978611707687378
19.208984375,0.018174055,0.60431866,0.4805993437767029,0.6258546113967896,-0.1502099335193634,0.49063238501548767
19.2138671875,0.040283055,0.42417637,0.40080299973487854,0.6212752461433411,-0.1966998428106308,0.5967206954956055
19.21875,-0.007752249,0.98708696,0.5755589604377747,0.9063324332237244,-0.045710280537605286,0.8716726899147034
19.2236328125,-0.058566912,1.4862338,0.8560504913330078,1.1612415313720703,0.3621707558631897,1.1065424680709839
19.228515625,-0.05139034,1.2945022,1.121724247932434,1.2473160028457642,0.9128060340881348,1.214873194694519
19.2333984375,-0.016258285,1.4737802,1.304738163948059,1.2605441808700562,1.3389281034469604,1.3171573877334595
19.23828125,-0.024213399,1.7067356,1.2456027269363403,1.3650532960891724,1.3763556480407715,1.3734509944915771
19.2431640625,-0.091537752,1.481703,1.0016870498657227,1.3119423389434814,1.0202445983886719,1.3085534572601318
19.248046875,-0.14207924,1.1602623,0.5615383982658386,0.916860044002533,0.41914650797843933,0.9574264287948608
19.2529296875,-0.18918841,0.35876284,0.1489127278327942,0.482148140668869,-0.07380618900060654,0.34590479731559753
19.2578125,-0.17851461,-0.057986264,-0.11085537821054459,0.030900059267878532,-0.3237183094024658,-0.0714588537812233
19.2626953125,-0.090098932,-0.21217585,-0.33912715315818787,-0.26851096749305725,-0.3620396852493286,-0.34203171730041504
19.267578125,-0.12625617,-0.91906017,-0.5600412487983704,-0.8766635060310364,-0.32932353019714355,-0.7185914516448975
19.2724609375,-0.12996156,-1.1360893,-0.8058130741119385,-1.1619614362716675,-0.3514777719974518,-1.0168856382369995
19.27734375,-0.053304288,-1.3865873,-1.0006964206695557,-1.4464247226715088,-0.34042444825172424,-1.195522427558899
19.2822265625,-0.046841926,-2.105044,-1.014306664466858,-1.6682218313217163,-0.3230559229850769,-1.4216810464859009
19.287109375,-0.080638642,-1.4156075,-0.9299229383468628,-1.1858340501785278,-0.418199360370636,-1.3034453392028809
19.2919921875,-0.1582129,-0.56588791,-0.9091972708702087,-0.766516387462616,-0.537335216999054,-1.0869938135147095
19.296875,-0.11554332,-1.0924546,-0.978825032711029,-1.192984700202942,-0.5797633528709412,-1.2568426132202148
19.3017578125,-0.072908741,-2.0131025,-1.005834937095642,-1.5827093124389648,-0.5183159112930298,-1.8416900634765625
19.306640625,-0.1129051,-1.689823,-0.8765533566474915,-1.5793542861938477,-0.43823036551475525,-1.7615318298339844
19.3115234375,-0.11537223,-0.762826,-0.547659158706665,-0.7282576560974121,-0.4187445044517517,-0.8165188431739807
19.31640625,-0.08498072,-0.21709787,-0.20125441253185272,-0.06417793035507202,-0.4394739270210266,-0.13621987402439117
19.3212890625,-0.074914469,0.31173421,-0.01149656716734171,0.2888747453689575,-0.47321102023124695,0.2851506471633911
19.326171875,-0.089762918,0.90918847,0.003712916048243642,0.6706544756889343,-0.5059176683425903,0.4388163089752197
19.3310546875,-0.045190605,0.57798978,0.019127242267131805,0.6252208352088928,-0.37769249081611633,0.37482044100761414
19.3359375,0.0094278781,0.28854133,0.30279290676116943,0.5731228590011597,0.09544859826564789,0.5254324674606323
19.3408203125,0.12609918,0.97384403,0.789943277835846,0.8249213099479675,0.7561384439468384,0.8368715643882751
19.345703125,0.20744567,1.3441424,1.2048894166946411,1.1777853965759277,1.1930373907089233,1.167707920074463
19.3505859375,0.24137457,1.6649618,1.2758302688598633,1.3505187034606934,1.2259674072265625,1.3479726314544678
19.35546875,0.23755929,1.3379963,0.986124575138092,1.1588748693466187,0.7895575165748596,1.189406394958496
19.3603515625,0.1470994,0.64894949,0.5926412343978882,0.7260127067565918,0.26153773069381714,0.6800745725631714
19.365234375,0.19545984,0.37164433,0.1851164996623993,0.4320359528064728,0.12218987941741943,0.3471974730491638
19.3701171875,0.38457486,0.21676264,-0.022021058946847916,0.06205088645219803,0.2763848602771759,0.09542480111122131
19.375,0.51952799,-0.51222049,0.08438215404748917,-0.32972145080566406,0.42738667130470276,-0.3416425883769989
19.3798828125,0.6617749,-0.28818927,0.3192092776298523,-0.1246907040476799,0.3926641047000885,-0.21404612064361572
19.384765625,0.83524107,0.70647443,0.5765293836593628,0.4509117901325226,0.2462250143289566,0.3789222538471222
19.3896484375,0.85443015,0.68935494,0.6206782460212708,0.6012176871299744,0.16707272827625275,0.6820879578590393
19.39453125,0.72262846,0.49938636,0.4315252900123596,0.4425208866596222,0.07482112944126129,0.7085487842559814
19.3994140625,0.56265667,0.24019915,0.14247046411037445,0.2366582155227661,-0.07656899839639664,0.14459949731826782
19.404296875,0.38748087,-0.76183528,-0.18144480884075165,-0.6474639177322388,-0.1530141979455948,-0.808447003364563
19.4091796875,0.025415537,-1.3023728,-0.3508586585521698,-1.1319692134857178,-0.26825785636901855,-1.1503664255142212
19.4140625,-0.36709672,-0.62591992,-0.44937390089035034,-0.7288597226142883,-0.41371968388557434,-0.7238913774490356
19.4189453125,-0.59941439,-0.52562437,-0.5744830369949341,-0.48206669092178345,-0.4392773509025574,-0.4822613000869751
19.423828125,-0.68679718,-0.46596138,-0.6095613837242126,-0.3865591883659363,-0.45842990279197693,-0.3612087070941925
19.4287109375,-0.73437619,0.08762593,-0.545464038848877,-0.14613014459609985,-0.45186588168144226,-0.21870526671409607
19.43359375,-0.83669362,-0.34367376,-0.48644906282424927,-0.3631570637226105,-0.41591593623161316,-0.49032607674598694
19.4384765625,-0.99363412,-0.76441353,-0.45391136407852173,-0.566491425037384,-0.4260985851287842,-0.6578285098075867
19.443359375,-1.1591285,-0.11689481,-0.4803614020347595,-0.35999760031700134,-0.4175449013710022,-0.22463993728160858
19.4482421875,-1.2260142,-0.50239172,-0.5964688062667847,-0.6133120059967041,-0.48937299847602844,-0.6355630159378052
19.453125,-1.3052454,-1.5968118,-0.7474420070648193,-1.3838589191436768,-0.5628452897071838,-1.3881545066833496
19.4580078125,-1.415885,-1.4609251,-0.8936790823936462,-1.1799455881118774,-0.5341233015060425,-1.379779577255249
19.462890625,-1.4825206,-0.93747515,-0.9588229060173035,-0.8749711513519287,-0.4460225999355316,-0.9096799492835999
19.4677734375,-1.5958392,-0.79594156,-0.9527304172515869,-0.758618175983429,-0.4306487739086151,-0.8656283617019653
19.47265625,-1.9041582,-0.90605373,-0.9881696701049805,-0.9504058361053467,-0.531300961971283,-1.24811589717865
19.4775390625,-2.3121128,-0.5964265,-0.8632234334945679,-0.9093619585037231,-0.5413550734519958,-1.364429235458374
19.482421875,-1.9215,0.27215201,-0.2558695077896118,-0.2423713505268097,-0.2227347195148468,-0.4179929494857788
19.4873046875,0.077717752,1.4644263,1.0787403583526611,1.4885469675064087,0.5300253629684448,1.4422599077224731
19.4921875,3.1206408,3.0891725,2.736236810684204,3.055021047592163,1.5416051149368286,3.62391996383667
19.4970703125,5.8723775,4.1354169,3.579174041748047,4.3265380859375,2.3495876789093018,4.505634784698486
19.501953125,6.6073397,3.3332838,2.821613073348999,3.60652494430542,2.6040704250335693,3.9336159229278564
19.5068359375,4.9227798,1.4008715,1.2577074766159058,1.2636401653289795,0.9154891967773438,1.16318941116333
19.51171875,2.3032689,-0.73918021,-0.48169228434562683,-1.0224590301513672,-0.35999441146850586,-1.0387848615646362
19.5166015625,0.12583376,-1.9545374,-0.8543450236320496,-2.2891411781311035,-0.6214020252227783,-1.8228578567504883
19.521484375,-0.57356951,-0.89198803,-0.08403515815734863,-1.213523030281067,-0.35952433943748474,-0.983699381351471
19.5263671875,-0.68250827,1.0178,0.6875846982002258,1.2986401319503784,-0.15842373669147491,0.7224048376083374
19.53125,-0.93276683,1.7694133,0.7008909583091736,1.2539159059524536,-0.09965280443429947,2.6608049869537354
19.5361328125,-0.95737022,1.0373312,0.3209977447986603,1.1060079336166382,-0.05327235162258148,1.7296425104141235
19.541015625,-0.96013292,-0.20500394,-0.06321018189191818,-0.041293587535619736,-0.13689982891082764,-0.16513065993785858
19.5458984375,-1.0416234,-0.95963439,-0.3948867917060852,-0.8656249642372131,-0.3871906101703644,-0.7752122282981873
19.55078125,-1.0202242,-0.67726621,-0.436897337436676,-0.6877112984657288,-0.5529975891113281,-0.6372639536857605
19.5556640625,-0.95618623,-0.46620922,-0.329441636800766,-0.651557445526123,-0.6234643459320068,-0.5601645708084106
19.560546875,-0.89629804,-0.86499517,-0.3655422329902649,-0.8313606381416321,-0.6146416068077087,-0.7740451097488403
19.5654296875,-0.73228022,-1.0508006,-0.42095792293548584,-0.9828287363052368,-0.50783371925354,-1.053834319114685
19.5703125,-0.58944936,-1.1355707,-0.40140751004219055,-1.0825926065444946,-0.40583670139312744,-1.1520546674728394
19.5751953125,-0.49084574,-1.104927,-0.3270520269870758,-1.038723111152649,-0.35299503803253174,-1.0256515741348267
19.580078125,-0.44405939,-0.5986213,-0.2345241755247116,-0.5796105861663818,-0.28935348987579346,-0.5369114875793457
19.5849609375,-0.30930099,-0.11489874,-0.1767297089099884,-0.1779361516237259,-0.17571595311164856,-0.22158941626548767
19.58984375,-0.16979569,-0.12731242,-0.08239568769931793,-0.055204540491104126,0.01138094812631607,-0.0880449116230011
19.5947265625,-0.094446884,0.1976342,0.04530904442071915,0.27958250045776367,0.17441381514072418,0.29970046877861023
19.599609375,0.032436623,0.87285492,0.13415038585662842,0.48033252358436584,0.3130176365375519,0.7596184015274048
19.6044921875,0.097708008,0.51020526,0.14971987903118134,0.3515321910381317,0.3377848267555237,0.5606127381324768
19.609375,0.1203895,-0.33902601,-0.09066985547542572,-0.17695656418800354,0.183218315243721,-0.14677730202674866
19.6142578125,0.23155303,-0.52168596,-0.43060925602912903,-0.5995746850967407,0.04863719642162323,-0.5350735187530518
19.619140625,0.26374986,-0.97568474,-0.564765214920044,-0.8920841217041016,0.09503702819347382,-0.8494722843170166
19.6240234375,0.21608557,-1.1605903,-0.4711390733718872,-1.0266495943069458,0.2220335155725479,-1.002414345741272
19.62890625,0.20767108,-0.7872251,-0.30055922269821167,-0.7260264754295349,0.3112640976905823,-0.7616403698921204
19.6337890625,0.212712,-0.41104661,-0.33107298612594604,-0.48889726400375366,0.2900667190551758,-0.5817131996154785
19.638671875,0.20560434,-0.62321487,-0.4199560880661011,-0.5998202562332153,0.13794764876365662,-0.7258365154266357
19.6435546875,0.15559085,-0.52075317,-0.2892768085002899,-0.3158864378929138,0.015193108469247818,-0.42243871092796326
19.6484375,0.13931913,0.54924788,-0.0014814159367233515,0.4156215488910675,-0.00038962019607424736,0.24526356160640717
19.6533203125,0.078527786,0.89612388,0.31123220920562744,0.7761698365211487,-0.025468507781624794,0.7080972194671631
19.658203125,-0.00057625471,0.96463127,0.4603126049041748,0.8904112577438354,-0.1608542799949646,0.8181511163711548
19.6630859375,-0.075063215,0.83479133,0.4980209469795227,0.786449134349823,-0.3109044134616852,0.8198555707931519
19.66796875,-0.15103826,0.55147502,0.67066490650177,0.7632267475128174,-0.3004445433616638,0.8567928671836853
19.6728515625,-0.1277325,1.1643806,0.731334388256073,1.0408233404159546,-0.21124477684497833,1.0746855735778809
19.677734375,-0.1365525,1.5231405,0.43075037002563477,1.0887664556503296,-0.10624539107084274,1.1770554780960083
19.6826171875,-0.28199587,0.47284639,0.13307403028011322,0.7039044499397278,-0.08345641195774078,0.5076647400856018
19.6875,-0.32833931,-0.3265771,-0.04030558839440346,-0.25493690371513367,-0.18715062737464905,-0.28687137365341187
19.6923828125,-0.30579023,-0.43975915,-0.14477846026420593,-0.39757153391838074,-0.2465265989303589,-0.45351651310920715
19.697265625,-0.38155619,-0.20128156,-0.15821956098079681,-0.2727430760860443,-0.2788980007171631,-0.3394482135772705
19.7021484375,-0.3726918,-0.47507556,-0.19683575630187988,-0.4911617636680603,-0.24452152848243713,-0.4864315390586853
19.70703125,-0.29522136,-0.72655183,-0.13755841553211212,-0.49837684631347656,-0.1465473771095276,-0.4207634925842285
19.7119140625,-0.24776384,0.081539033,-0.06142062321305275,-0.05955573543906212,-0.1294780671596527,-0.026507820934057236
19.716796875,-0.20278815,0.49386706,-0.05151151120662689,0.26745760440826416,-0.14350302517414093,0.250767320394516
19.7216796875,-0.093453819,0.17541817,0.09384365379810333,0.21891650557518005,-0.11987242847681046,0.24694833159446716
19.7265625,0.054327055,0.10499504,0.2657857835292816,0.2197943478822708,-0.07200347632169724,0.24961891770362854
19.7314453125,0.15690057,0.59615396,0.24771040678024292,0.3621135354042053,0.07101279497146606,0.3356655240058899
19.736328125,0.24235699,0.23125754,0.10580994188785553,0.26769521832466125,0.23574256896972656,0.2539519667625427
19.7412109375,0.33583199,-0.0092082457,-0.058910664170980453,0.04370398446917534,0.3871832489967346,0.0846397876739502
19.74609375,0.43924795,0.030918775,-0.11597089469432831,-0.07525283843278885,0.5158709287643433,-0.056162524968385696
19.7509765625,0.55297319,-0.31682072,-0.005762933287769556,-0.24533414840698242,0.5592119693756104,-0.2201402485370636
19.755859375,0.62619825,-0.22083817,0.10107681900262833,-0.19910238683223724,0.4873887896537781,-0.16281725466251373
19.7607421875,0.66444538,0.13383824,0.07001247256994247,-0.09665859490633011,0.4385606050491333,-0.03800905495882034
19.765625,0.75923786,-0.36071822,-0.09295889735221863,-0.3729962408542633,0.4925535321235657,-0.3656937777996063
19.7705078125,0.79497968,-0.83620647,-0.2716968059539795,-0.6725747585296631,0.6421126127243042,-0.6121030449867249
19.775390625,0.63676577,-0.29317025,-0.3515327274799347,-0.38858935236930847,0.6453656554222107,-0.42462295293807983
19.7802734375,0.533804,-0.11565672,-0.24323859810829163,-0.20804905891418457,0.4297736585140228,-0.4091934263706207
19.78515625,0.43988261,-0.40145419,0.09313245862722397,-0.2566092014312744,0.19767595827579498,-0.3696501553058624
19.7900390625,0.23703692,0.17900949,0.4737298786640167,0.36684662103652954,-0.018900852650403976,0.23974646627902985
19.794921875,0.1542728,1.2150409,0.622535765171051,1.015474557876587,-0.19024062156677246,0.973685085773468
19.7998046875,0.018238243,1.3895838,0.606631338596344,1.156657338142395,-0.20732742547988892,1.2297213077545166
19.8046875,-0.20899689,0.86312893,0.5274718999862671,0.8530459403991699,-0.23507633805274963,0.9522308707237244
19.8095703125,-0.36315514,0.33599054,0.3421454131603241,0.4933513402938843,-0.4132990837097168,0.4908047020435333
19.814453125,-0.49058615,0.19287472,0.14200298488140106,0.31279850006103516,-0.5649634599685669,0.1807510107755661
19.8193359375,-0.66423785,0.47652269,-0.01130700670182705,0.33677026629447937,-0.6250322461128235,0.3543640673160553
19.82421875,-0.73840103,0.38654962,-0.2935812473297119,0.35095593333244324,-0.5686832070350647,0.11090881377458572
19.8291015625,-0.68879073,-0.5099177,-0.6566058993339539,-0.413778692483902,-0.37700438499450684,-0.5839068293571472
19.833984375,-0.6756313,-1.4102185,-0.8626193404197693,-1.3926383256912231,-0.22262121737003326,-1.1028180122375488
19.8388671875,-0.68518751,-1.7880319,-0.8600371479988098,-1.4749279022216797,-0.24081550538539886,-1.2247629165649414
19.84375,-0.61697618,-1.7418815,-0.75861656665802,-1.4477721452713013,-0.36664748191833496,-1.289527416229248
19.8486328125,-0.46025507,-1.2708662,-0.7103602290153503,-1.4329180717468262,-0.44106325507164,-1.3412688970565796
19.853515625,-0.29824004,-1.4924939,-0.7147961258888245,-1.587965488433838,-0.4422836899757385,-1.5827465057373047
19.8583984375,-0.19117358,-2.1517947,-0.8143253326416016,-1.9234366416931152,-0.429583877325058,-1.9867136478424072
19.86328125,-0.12061954,-1.4852568,-0.7724066972732544,-1.7172328233718872,-0.3465685248374939,-1.6352827548980713
19.8681640625,-0.083570021,-0.11643116,-0.25182631611824036,-0.3640720248222351,-0.06957946717739105,-0.38429775834083557
19.873046875,-0.009039964,0.93374124,0.5154708027839661,1.0521314144134521,0.2594010829925537,0.8152700066566467
19.8779296875,0.036436186,1.9160104,1.1054874658584595,1.392556071281433,0.5428000688552856,1.7152351140975952
19.8828125,0.067564874,1.932538,1.1782914400100708,1.4724184274673462,0.5992110967636108,1.7212339639663696
19.8876953125,0.14266126,1.0764347,0.7119417190551758,1.2020753622055054,0.31192252039909363,1.220536708831787
19.892578125,0.2846987,0.91609821,0.25699472427368164,0.8847277164459229,0.06319940090179443,0.852694571018219
19.8974609375,0.27164093,0.64527589,0.16822071373462677,0.6500561237335205,0.04284036532044411,0.618779182434082
19.90234375,0.17244705,0.26504089,0.2753465473651886,0.4587651491165161,0.07970678806304932,0.36148542165756226
19.9072265625,0.20787756,0.51058735,0.306241899728775,0.37387314438819885,0.20011025667190552,0.2733805477619171
19.912109375,0.27526634,0.1975277,0.22833845019340515,0.22867482900619507,0.3976074755191803,0.13041828572750092
19.9169921875,0.26832057,0.081333586,0.2238377332687378,0.16503021121025085,0.5778622031211853,0.12626008689403534
19.921875,0.24548599,0.46743292,0.3042726516723633,0.32890546321868896,0.6607912182807922,0.3372785151004791
19.9267578125,0.23851277,0.33534431,0.39263617992401123,0.45994308590888977,0.6268349885940552,0.5029233694076538
19.931640625,0.20312599,0.57458367,0.5000762939453125,0.716633141040802,0.4672677516937256,0.8178936243057251
19.9365234375,0.16972673,1.2337717,0.5398985147476196,0.9362868666648865,0.26792195439338684,0.994587242603302
19.94140625,0.15618111,0.73521297,0.3725498616695404,0.743259072303772,0.06491175293922424,0.7451690435409546
19.9462890625,0.12301785,0.12671651,0.0679081454873085,0.36213621497154236,-0.08401603251695633,0.3376533091068268
19.951171875,0.061629404,0.21236169,-0.2005455642938614,0.09560584276914597,-0.1458130031824112,0.1477576494216919
19.9560546875,0.055522605,-0.1302226,-0.3152001202106476,-0.09442095458507538,-0.23834745585918427,-0.06671037524938583
19.9609375,0.072526732,-0.25089743,-0.2940608263015747,-0.23037846386432648,-0.3159908056259155,-0.2451290637254715
19.9658203125,0.065615244,-0.23462591,-0.2880932688713074,-0.3300659954547882,-0.35424670577049255,-0.32466137409210205
19.970703125,0.0096083566,-0.52462065,-0.3522612750530243,-0.5783362984657288,-0.40308448672294617,-0.5436763167381287
19.9755859375,-0.025543345,-0.85366634,-0.42643359303474426,-0.8201085925102234,-0.4074499011039734,-0.9122241735458374
19.98046875,0.050579671,-0.96104855,-0.5293459892272949,-0.8069413304328918,-0.3701743185520172,-0.8843417167663574
19.9853515625,0.082399454,-0.51305707,-0.5819101333618164,-0.6076696515083313,-0.34262123703956604,-0.6095131039619446
19.990234375,-0.018055269,-0.45613686,-0.5466234683990479,-0.5657944679260254,-0.28829631209373474,-0.5898956656455994
19.9951171875,-0.053915546,-0.73504786,-0.5247695446014404,-0.7711488604545593,-0.27792906761169434,-0.6744071245193481

